Topograph: An efficient Graph-Based Framework for Strictly Topology Preserving Image Segmentation

Topological correctness plays a critical role in many image segmentation tasks, yet most networks are trained using pixel-wise loss functions, such as Dice, neglecting topological accuracy. Existing topology-aware methods often lack robust topological guarantees, are limited to specific use cases, or impose high computational costs. In this work, we propose a novel, graph-based framework for topologically accurate image segmentation that is both computationally efficient and generally applicable. Our method constructs a component graph that fully encodes the topological information of both the prediction and ground truth, allowing us to efficiently identify topologically critical regions and aggregate a loss based on local neighborhood information. Furthermore, we introduce a strict topological metric capturing the homotopy equivalence between the union and intersection of prediction-label pairs. We formally prove the topological guarantees of our approach and empirically validate its effectiveness on binary and multi-class datasets. Our loss demonstrates state-of-the-art performance with up to fivefold faster loss computation compared to persistent homology methods.

==> figures/timing_data/bm_times.csv <==
bm_time
0.37203428460052235
0.36691883880412207
0.37138158299494534
0.38470452510518954
0.3880647098994814
0.3928196224966086
0.4005824925028719
0.3994986813981086
0.40167147309985013
0.40952738899504765
0.4016530597000383
0.38500682190060614
0.3716593916062266
0.37313906169729305
0.37769359569065275
0.38564140649978074
0.39491738970391455
0.3971804175991565
0.392663291899953
0.4027204276062548
0.40997671770164745
0.4020225860993378
0.4024764158995822
0.400143983901944
0.4042541875038296
0.40775016190018504
0.39749177390476687
0.4002569827018306
0.4022395877051167
0.4018700508982874
0.3968563004978932
0.4016687085968442
0.4089035019977018
0.402456363895908
0.40942463889950886
0.4059873352991417
0.40837524700909855
0.41031555240042505
0.4072164301062003
0.40889844540506604
0.4103422513930127
0.41624318399699406
0.4148919042083435
0.41564109639730307
0.41469023369718344
0.4145494454074651
0.4128286432940513
0.4095662799896672
0.40544771739514546
0.4071525913081132
0.41625117079820484
0.41051429909421133
0.41587892689276484
0.4151885150000453
0.41321340180002153
0.41195790480123834
0.42118552249157803
0.4005912370979786
0.40718458549818026
0.41101904030656444
0.404732353601139
0.41310385349206624
0.40419477300019935
0.4122248466941528
0.4052492687013
0.4134164388058707
0.40754994120216
0.4063737760996446
0.41816580689046534
0.40736976750195025
0.4091914418968372
0.40581820720108225
0.40619862839812415
0.40207985889865083
0.409534172702115
0.402667781105265
0.4014738635974936
0.4021783282049
0.40397212239913644
0.4081803807988763
0.40485330249648543
0.3979847832932137
0.3991132525028661
0.4002357268938795
0.3993640146916732
0.39540919630089777
0.40282976370071993
0.39705804010154677
0.4070707052946091
0.39676908029941843
0.41583372160093857
0.3968258652021177
0.3937422215007246
0.39059347750153395
0.3929958970984444
0.3919569491990842
0.39550701699918134
0.3951388476998545
0.39289799849502743
0.38873517119791356
0.38948639000300317
0.4035039445036091
0.3957193887908943
0.3923754596034996
0.39162159849656747
0.39080024369759486
0.39038236839696766
0.3984127330011688
0.3887174368952401
0.3925369484000839
0.3838447396061383
0.3891091695986688
0.38304233450908215
0.3889630155055784
0.38615546659566463
0.38418889730237427
0.3862271057907492
0.3843251232989132
0.39121243730187416
0.3791732009034604
0.38292452580062675
0.38864229229511693
0.3830497791990638
0.3916366445017047
0.3852659455966204
0.384316606388893
0.3831730426987633
0.3832037993008271
0.38920362599892544
0.3841759923961945
0.3817570626968518
0.3756830504979007
0.3799223436973989
0.3873818684951402
0.3792005338007584
0.3723793284036219
0.38210328340064736
0.3819147213012911
0.3790689192013815
0.3774332027998753
0.3847438973025419
0.37991506529506297
0.38097382900305093
0.3803929295041598
0.3851746712112799
0.3827460407046601
0.38074690609937534
0.3862227919045836
0.38548015429405497
0.3811538422014564
0.38407760560512544
0.3819407362956554
0.3831942757940851
0.3875817911932245
0.37883387149777265
0.38068666859762745
0.38532588720554484
0.383937091298867
0.38267402440542353
0.38099367279792207
0.3847268873010762
0.383820046891924
0.38578480649739505
0.37720057429978626
0.3798030867008492
0.3729829972027801
0.3670774810947478
0.3745743650011718
0.38748919899808243
0.37852210210403425
0.37905511549906806
0.3682290120981634
0.3816707839956507
0.37731671980582177
0.3774536389042623
0.3749779482954182
0.37775947350310163
0.3785573010914959
0.3801103927078657
0.3802101203938946
0.3982039361959323
0.3784833819023333
0.3831570854992606
0.38099069088930265
0.3812795229954645
0.3893203940941021
0.37149104790296406
0.38229111169930546
0.3833369033993222
0.3778580573038198
0.3766844879020937
0.376316373096779
0.38225874899653717
0.38809467499377204
0.3952380866976455
0.38915895329555494
0.3799233207013458
0.3828900363994762
0.37970004020025955
0.374516766902525
0.39568901719758287
0.3887735562049784
0.3886235265992582
0.3870235292939469
0.3760820363997482
0.38981177320238203
0.3930213068029843
0.3853842106997035
0.3773615664918907
0.39691062960773704
0.37300112660741436
0.3780630521010607
0.3783518763957545
0.3841009752009995
0.382487359107472
0.3865930658997968
0.3767327288049273
0.3793493030010723
0.3765298814047128
0.3771032899036072
0.3694474166026339
0.39323338530957697
0.3868763569975272
0.3790930078015663
0.3749872701941058
0.37326318530831487
0.37680333089083434
0.38302855578949674
0.3826709739980288
0.37517186999320984
0.3712781155016273
0.37756447750143707
0.3730684817070141
0.3686080659972504
0.3653404969954863
0.38330327860312535
0.37472791529726235
0.37641997809987515
0.3885735896998085
0.38281411899952217
0.3848183976020664
0.37735753699671476
0.3841076335986145
0.3829179527005181
0.3802698500920087
0.3761086061014794
0.38070020780432967
0.37454915170092135
0.3831337378011085
0.37567480680299925
0.38396608299808577
0.38319659769767894
0.37420549870003017
0.3887987577007152
0.3655791692086495
0.37772097970591856
0.3707241352996789
0.3711769756046124
0.37697848250390964
0.37550179809331896
0.3805233055027202
0.3698705849936232
0.3855297342990525
0.37558430730132386
0.3726743520004675
0.3718094975920394
0.3693587541929446
0.3739218333968893
0.3660666324896738
0.3683094692998566
0.3887340064975433
0.37732483439613135
0.3746226951945573
0.375254725094419
0.39023820449365304
0.3736065629986115
0.36898519030073657
0.37875429169507696
0.3924531414988451
0.37448834140086545
0.3790394739015028
0.3664694301900454
0.3997106214053929
0.3726095141028054
0.3678967974963598
0.37308838529279453
0.37772950109792874
0.3676919655990787
0.37098712850129234
0.364580905798357
0.37771957599325107
0.3703166541061364
0.3712044751038775
0.38620403640670703
0.3706738502951339
0.3738895482965745
0.37338766859611494
0.37221507950453087
0.3787700226996094
0.37734055480686945
0.3788399864919484
0.37390025759814305
0.36864702759776263
0.3709702298045158
0.3791787052061409
0.37453032020712274
0.3834188601002097
0.37326995899202303
0.38241347899893297
0.3786861986038275
0.3837402367964387
0.3779778717085719
0.38327788599999624
0.37479928190587086
0.37097672460367903
0.38840730210067703
0.3873197843087837
0.3770484016975388
0.3739658880978823
0.38217162060318516
0.3820933090057224
0.3831335554015823
0.3840698584914207
0.38251513000577686
0.3716388804023154
0.3875375514035113
0.3807919751969166
0.3760824598954059
0.3667083037085831
0.3636110631981865
0.38322493149898945
0.38108001119690016
0.37756149540655315
0.3834639988024719
0.3814953509019688
0.37331676959292964
0.3786539125954732
0.3810339399962686
0.37263921480625867
0.37683553820243104
0.38546263149473814
0.3754946683999151
0.3726730947964825
0.38142268840456384
0.3802234200993553
0.37442376429680735
0.3744754521991126
0.3727004506974481
0.3819338262081146
0.37113032010383906
0.3832187261083163
0.3801198585075326
0.38799748009769247
0.3830494235968217
0.37507336619310083
0.3708294349024072
0.36901625129394233
0.3730970176984556
0.37590617439709606
0.37212366190506146
0.3931045435019769
0.37570642719510944
0.37980153600219635
0.37170426660450173
0.3760962620959617
0.37180311949923633
0.3790305663016625
0.3708479183027521
0.37398851100588215
0.3729875538032502
0.3709321636939421
0.3815200273063965
0.3731593260890804
0.37457922890316697
0.3772589094005525
0.37715662710834297
0.38010161969577894
0.3704076241934672
0.37229567180620504
0.37491785949096085
0.3684025957947597
0.37281965629663316
0.36923611820675434
0.36701334450626744
0.36939648259431124
0.3692126840003766
0.3721523141954094
0.36525355629855766
0.36472363359062
0.366049762791954
0.36624032639665527
0.3617431545979343
0.3678660982986912
0.3669081641943194
0.3717866066028364
0.36702284719794986
0.37937936279922724
0.3661139914067462
0.371633882902097
0.3634253731928766
0.3604742645053193
0.36617809609742835
0.36074580629356207
0.3708362177014351
0.37075172320473937
0.37540241839597
0.37261801180429754
0.36411287368973716
0.3622726000961848
0.3631746083963662
0.3644864822970703
0.36091824879404155
0.3671055758954026
0.3650061780004762
0.3648610615055077
0.3608870235970244
0.3582867358927615
0.36341477250680326
0.36252415290800855
0.3654101196094416
0.3584887129021809
0.3670835467986763
0.3690993087016977
0.3684639584040269
0.3674606614978984
0.37036173139931633
0.3721355268033221
0.36388379980344326
0.35714482630137356
0.36470531719969584
0.361753765901085
0.3686094988952391
0.371445892599877
0.36516014219960197
0.36791247560177
0.36682888299692423
0.3636046115076169
0.3709400495979935
0.3607710468932055
0.36103232159512116
0.36276002291124315
0.3635405385051854
0.3598002159036696
0.3645300191012211
0.3715748878079467
0.3700696373009123
0.35851444649742914
0.3640870668925345
0.3670774037949741
0.3680892275995575
0.3761339043965563
0.3673481201985851
0.37292522919597104
0.3628262637066655
0.3736407986958511
0.3714148501981981
0.37128301459597424
0.3710401240969077
0.37169130869442596
0.3673804797930643
0.3675687056034803
0.3631388226058334
0.36773433779599146
0.36192620140500364
0.36495082959299907
0.37178858909755946
0.3678209527977742
0.37040961449965837
0.3694996732054278
0.3666998686036095
0.3679372645914555
0.3641155374003574
0.36769228170160206
0.36438287049531937
0.36455506950151173
0.3631097431993112
0.36194629670353606
0.3593733118963428
0.3667667570989579
0.35798711170209574
0.362857861595694
0.36869444359326736
0.36872701669344676
0.361790785996709
0.3733427229919471
0.365608948294539
0.36736386029515417
0.3581901877070777
0.36087832290213556
0.36316607070621104
0.36082839289447294
0.3666724152979441
0.36107751390663906
0.3671857820940204
0.36773144599283114
0.3671950999996625
0.3672868693014607
0.36285710129886867
0.36543112320359794
0.3606284879031591
0.35787103390321134
0.35889958270126954
0.3579856037045829
0.3629180715070106
0.35902982599800454
0.36046750720124693
0.3650594363920391
0.35947529060067607
0.3583953216089867
0.3553610865958035
0.3615394909051247
0.35402515390887856
0.35417540540220216
0.36629350599832833
0.3661284746020101
0.35266951699741184
0.3621093617053702
0.36383970639435576
0.362704561103601
0.36455595250008627
0.3603437963058241
0.35589004220673814
0.3665083340019919
0.36470299420179797
0.3585867249057628
0.368319466104731
0.35807853440055626
0.3580100373015739
0.3589981611934491
0.3508117160992697
0.35326858049957083
0.35820716340094805
0.3578530833008699
0.35417706819716843
0.3512503626057878
0.3532748562982306
0.36383573539787906
0.35914929220452907
0.35530546139925717
0.3625114399008453
0.3642305806977674
0.3563957939040847
0.35416821580147373
0.35576823400333524
0.3501693823025562
0.35607344190357254
0.3497004792909138
0.34732493238989265
0.3603245698963292
0.3551362883998081
0.35665037070866673
0.35193452720995994
0.3540594016085379
0.3538568853982724
0.35452980049885807
0.36058501780498775
0.3548358350992203
0.36039565519895406
0.3606719010975212
0.3559065449051559
0.357182161801029
0.356013622705359
0.3624934119055979
0.3514643003931269
0.35392520260065796
0.34913357710465787
0.35341381260659543
0.3623110197018832
0.3538347939960659
0.35681054219603536
0.35648575130617244
0.35627828020369634
0.3539103939081542
0.34896431369706987
0.3573888237006031
0.35312804800923914
0.35562846530228853
0.35514329429715874
0.35843075449811296
0.3593665175023489
0.350200853694696
0.35166309420019387
0.3519751096959226
0.3564407818950713
0.3565603704075329
0.3574879159918055
0.35168492919765415
0.3615686687990092
0.3575848256004974
0.35090076660271735
0.3599580990034156
0.35322861809981987
0.350772146997042
0.3531390612013638
0.34967968380078673
0.3569477975950576
0.35304448220413176
0.3566485782968812
0.3593485792982392
0.3513282458065078
0.35477128779748457
0.35719463659916073
0.3479772325023077
0.36764684549998494
0.3565712900948711
0.35080818670103325
0.35278844230342654
0.3577316218055785
0.34820005650399255
0.3558383610099554
0.3568844833993353
0.3401466969051398
0.35288828270277006
0.3471572831040248
0.36607890429440887
0.349408173491247
0.35586151089519263
0.3561319843982346
0.3574469707906246
0.3493825359037146
0.3516553119989112
0.36315190960885957
0.3519370406982489
0.34887133350130173
0.35665010430384425
0.34954739309614524
0.3599885432049632
0.3512493205955252
0.349768289597705
0.33843754419358446
0.3582648815005086
0.3466564178932458
0.34712850459618494
0.34542820940259844
0.34619940019911155
0.3445180239970796
0.3503007687977515
0.36160030770115553
0.34844514590222386
0.3447293137898669
0.35747356970096006
0.3487275994964875
0.3528947382932529
0.350538922008127
0.35043945849174635
0.3486161296023056
0.3503705899929628
0.34961109709693117
0.35266160309547556
0.34685578119242566
0.34327327699866145
0.3604294422082603
0.35462701320648193
0.3515148782986216
0.345481315406505
0.35359520349884405
0.3476979980012402
0.3478621204965748
0.3433888330939226
0.35197125349659475
0.35382541400613265
0.34922432859893887
0.34785272990120575
0.3512008252902888
0.3519571293960325
0.34915874399011954
0.36250587890390307
0.3503758453996852
0.34889013689244164
0.3531527883955278
0.3506921378080733
0.34905569249531254
0.3513578651007265
0.35687927550170573
0.354850247700233
0.34592424740549177
0.3463252085028216
0.3437300472054631
0.3487362453946844
0.34906572570325806
0.3538841512985528
0.35370504029560834
0.3640746386954561
0.3575706489034928
0.36091050260001795
0.3457914947066456
0.3518445972935297
0.34107595150126147
0.34356809019809587
0.3429313767934218
0.34912107919808477
0.34908921280875804
0.344122335803695
0.35667419630335645
0.34663049010559915
0.3513301425962709
0.34774618960218506
0.3455829973099753
0.3464017810067162
0.3560853411909193
0.34421571739949286
0.34911642090883105
0.34592143089976163
0.3523513046093285
0.3539438502979465
0.3541288989013992
0.3467401991016231
0.3461646082927473
0.34500397419324147
0.34059664960950614
0.34589697879273446
0.3619234838988632
0.3449795360909775
0.354187005199492
0.3593099884921685
0.3454848279012367
0.35427336699794976
0.3460544498055242
0.349841484404169
0.35828949220012873
0.35515158619964493
0.3475959411007352
0.34638911419315266
0.3531531860935502
0.3512186315958388
0.34944579619914296
0.3504416405921802
0.3462602565996349
0.3482555393013172
0.3480587616097182
0.3490948935970664
0.3502577297971584
0.3412720637046732
0.3453122116974555
0.345288164599333
0.34716665940359237
0.349670887098182
0.3447983618942089
0.35396819190355017
0.34800012829946353
0.35374256370123475
0.3518963507027365
0.34963001059368254
0.35370264180237426
0.3571377189015038
0.3457808415987529
0.35255007999949156
0.3361607701983303
0.36708786910166963
0.3489134993054904
0.3528915263945237
0.34673272060463206
0.3655598627985455
0.3452410848927684
0.34978471860522403
0.3547710681101307
0.3478825828060508
0.34166034560184927
0.35218466389924286
0.34684922739397733
0.3451166915940121
0.354459979000967
0.34152316170511765
0.3435106641962193
0.35106311849085614
0.3510005232994445
0.35005017860094084
0.34620927160140125
0.34654416490811857
0.3485083173960447
0.34653881379636003
0.34431963569950313
0.3488957784953527
0.34599613449536265
0.34723495880607513
0.35386596029857176
0.34377907620510084
0.34226871200371534
0.32917886020150033
0.34840256670722736
0.34315363140776756
0.34839013098971916
0.3384639921947382
0.3429438207997009
0.33708518769126383
0.33601645140443
0.3309294748934917
0.33821244129212574
0.34120185059728103
0.33546248559141534
0.33981929550645873
0.3398086759960279
0.343789911607746
0.34205473749898374
0.3568926831008866
0.34864380629733205
0.34727939809672537
0.3430288980016485
0.34277225818950685
0.33726505099330095
0.35305206219200047
0.35138244879199193
0.35124297270085664
0.36351952380500735
0.35263668190455066
0.3592492780997418
0.345763628592249
0.3533157443976961
0.3500053855008446
0.3451762046082877
0.3631019563996233
0.33382935929112134
0.33371174389030783
0.33420342140598225
0.34114711079746485
0.3475458325003274
0.3450739810941741
0.3370840199990198
0.3632973975967616
0.34094051440479234
0.35670473109930756
0.3485045191948302
0.3402129346039146
0.34993348219431936
0.3452555301017128
0.3421029540011659
0.3460403153905645
0.34421978339087217
0.35356069200206547
0.35241474090144037
0.3646920921979472
0.34610598790459335
0.35156987959053365
0.3631372515927069
0.34146920159691946
0.34297321320045737
0.3368807721068151
0.3493605362949893
0.337194515299052
0.34940895519685
0.34760516999522223
0.3521881907014176
0.34617828589398414
0.3349058274994604
0.3404543047072366
0.3374441751977429
0.34801972159184513
0.35276119760237634
0.3488097124034539
0.3473765815957449
0.34819993409328165
0.34469193120021374
0.33821319839917124
0.3553526404080912
0.3633812812971883
0.3495757236029021
0.3475404368946329
0.33918535460252314
0.3496668275096454
0.3470607165014371
0.34234725959831847
0.34397198860533534
0.33960355949820953
0.3510093151940964
0.3585311055998318
0.3519161888048984
0.3532827544957399
0.34235494589665905
0.3397294822963886
0.3503152685938403
0.33071782409679146
0.3499171792063862
0.3436319567961618
0.34779200960183515
0.3450965748052113
0.3396978211007081
0.34645927699748424
0.3430363615974784
0.3427874243003316
0.34472659139428286
0.3394212132901885
0.36254181310068817
0.33627210879931224
0.33942076199455185
0.3489682153915055
0.35206466540694237
0.33934522229246794
0.3390918608987704
0.350535343203228
0.3470060916035436
0.3583894770941697
0.34765111450105907
0.35684768739156425
0.34969457760453226
0.3399648053920828
0.3370731834904291
0.35129487089579925
0.3400490880012512
0.33661960179451855
0.3404594656080008
0.3647650901926681
0.3394495986984111
0.34153250469826163
0.33317507590400053
0.32594901870470494
0.34043905049329626
0.3422801399952732
0.3548297415021807
0.3375452247913927
0.34076084280386565
0.3359963704016991
0.3455413260962814
0.33699280840810386
0.34853528699604797
0.3404984069056809
0.3402958917897195
0.36247167269466446
0.35049360190751033
0.3317025172058493
0.3407947757979855
0.34336104000685735
0.3405658327974379
0.34541599940275775
0.3470181301003322
0.353174492099788
0.35430349439848213
0.34653332219459115
0.34425475699827074
0.3499685519025661
0.3381266601965763
0.335824663809035
0.3557065600994974
0.34416133699705825
0.3407352946000174
0.34464995639864354
0.3345375805976801
0.35118291799444706
0.3572146213031374
0.3480282983975485
0.3491914245998487
0.3463095651008189
0.3486299536074512
0.3400343089015223
0.3403505688998848
0.3556249368004501
0.34902359889820217
0.33704113060375673
0.3416997608030215
0.3459856291068718
0.34446271960623565
0.3381768312072381
0.3503136325045489
0.347302732791286
0.338827063399367
0.3467332663014531
0.3421981259947643
0.3452365934033878
0.34162608640035613
0.33829249819973484
0.3398938821977936
0.3411207771045156
0.34308479509782047
0.35082906020106747
0.33083235679659995
0.3657568289083429
0.35606038580881433
0.34376295340480284
0.36151020489633084
0.36282288980437444
0.33743590279482305
0.34754959589336065
0.3449915613979101
0.3362447982071899
0.3485725290956907
0.3371581793995574
0.344597135100048
0.3351160869933665
0.3443262947024778
0.35195565950125457
0.35607597860507667
0.34349568290635946
0.3416637832997367
0.3542349320021458
0.34336016230517996
0.3404694145079702
0.34273769400315357
0.3394366537919268
0.34919067959999667
0.34950664710486307
0.3530128732090816
0.34380450380267574
0.3369057115982287
0.336260074202437
0.33890828330768275
0.3512713073985651
0.3498383032041602
0.33798121380386875
0.3416002452024259
0.3444163987063803
0.3454413228086196
0.3357421032967977
0.3473241850035265
0.34112579480279237
0.3483067639986984
0.34374185079941527
0.3494967542937957
0.3460356658906676
0.3444896753062494
0.3512159327045083
0.35070615879958494
0.33725852579809723
0.35019562180386854
0.33570758110145105
0.3358409154927358
0.33894479429582136
0.3562930350075476
0.33428416270762684
0.3298553131055087
0.3384433554951102
0.34979367079213264
0.3436884001945145
0.3491790179046802
0.35737930570030585
0.3417848240933381
0.3413588001043536
0.3497878719004802
0.3496924570063129
0.3376264352002181
0.3471438809065148
0.33871442310046407
0.36275561288930475
0.34074799029622227
0.34067913609324024
0.3400076681049541
0.3487522439099848
0.3380248173023574
0.3386332108988427
0.3396662257029675
0.34598407610319554
0.34914413079386575
0.34447271120734513
0.33609453310491516
0.3530655959970318
0.3433237595949322
0.3565785311977379
0.34043416399508714
0.3405468767043203
0.34306816270109264
0.3340820726007223
0.3510246830061078
0.3477312031085603
0.3471212425036356
0.34928666360210625
0.34477420239709317
0.33885485549690203
0.3381571327918209
0.3474029177101329
0.3608035926008597
0.34580567580414934
0.3381878642947413
0.3438581433962099
0.35449296130100266
0.34583270420553164
0.34903125910786914
0.346356545004528
0.3480509045999497
0.3426356200012378
0.34165990649489686
0.34099890750367196
0.3412760089035146
0.3467473519966006
0.34610744669334964
0.3508016088977456
0.34559155389433727
0.3399641274940223
0.34504262609407305
0.34993052840000016
0.35784626529784874
0.3417806998011656
0.34507685209391636
0.3624059426016174
0.3418907538987696
0.3437563159968704
0.3425525084952824
0.3487338291015476
0.34183675879612563
0.36355114260222765
0.3457859419984743
0.35498168390477075
0.3473042858066037
0.33806601950200277
0.34315015058964493
0.33909668839769436
0.3448338891030289
0.34518064620206135
0.3504639507038519
0.3470758423092775
0.36113238730467856
0.3518251462955959
0.3515624427003786
0.34557867390103636
0.3398488716920838
0.3389724352979101
0.34772652400424703
0.3490705297095701
0.34819641170324755
0.3525618268060498
0.34085015800083057
0.34191379869589583
0.3493358394014649
0.34774820710299537
0.3563063930021599
0.3381374225020409
0.35360182588919997
0.35096291280351577
0.35295134750194845
0.3455847504083067
0.3371018857927993
0.3402438450953923
0.35601490449626
0.3424267021007836
0.3425999016966671
0.34531266239937397
0.3448035276029259
0.35566286370158195
0.34818911090260374
0.3457549948012456
0.34051122090313585
0.3552049059071578
0.3506770150968805
0.34566749070072544
0.3395434821024537
0.3543842382961884
0.3496047258027829
0.3547378228046
0.3547911652945913
0.3428014012984931
0.3499677454936318
0.346436725393869
0.34935912509681655
0.33351625750074165
0.3472063967958093
0.3409463652060367
0.3473192327073775
0.3487009336007759
0.3516112269018777
0.3477067793952301
0.34257371610729026
0.3502118365955539
0.3425957842962816
0.3358250834979117
0.3494136616005562
0.3509097083937377
0.33571205110056324
0.3354355726973154
0.33891121530905366
0.3356608906993642
0.3416161855100654
0.3441555229015648
0.34913967669708657
0.3417102301027626
0.35090372889535504
0.3427756257005967
0.3496521585038863
0.3482999276951887
0.34307626120280477
0.35417208439903336
0.3481323298998177
0.3418010613066144
0.347831524501089
0.34929960599401966
0.34252130130771546
0.33844716669991615
0.3466763575910591
0.3343318454921246
0.34055648879148065
0.3513256506063044
0.33752988449996335
0.3455210607033223
0.34996808400610463
0.34388099709758535
0.34169572989922015
0.35049465179909023
0.3498114431975409
0.3436185295926407
0.34639132050797344
0.34470187049591916
0.345937362301629
0.3376230578054674
0.34727860810235145
0.34204277499811725
0.347721040295437
0.33807683989871296
0.3461291490006261
0.33794754539849237
0.3426526169991121
0.34252099189907315
0.3454222935019061
0.3466072003007866
0.344912096101325
0.35213162360014394
0.3505142465000972
0.3575706291943789
0.3526594108901918
0.3555779607966542
0.35145911710569633
0.3444822064018808
0.3447244071983732
0.33826854000799356
0.34893609579885376
0.3509501056047156
0.3476012864965014
0.35482616029912606
0.34496688910294326
0.33743151469388977
0.344305711297784
0.34728578210342675
0.3472391140065156
0.3403162011061795
0.34980869279243054
0.3477497818064876
0.3419473062036559
0.3520537702017464
0.3612200486008078
0.3609289239044301
0.34736060940194874
0.3452734934980981
0.3486585306935012
0.3468204680015333
0.3439345775055699
0.34367729859659446
0.34621878209291024
0.3444580117007717
0.341735707805492
0.3398498141905293
0.34902916019782426
0.3510735983029008
0.33642598210135477
0.35232415769714864
0.34867836070479824
0.3492968852049671
0.3541560708079487
0.34787278760923074
0.3579193630022928
0.3438542126910761
0.3470139965997078
0.34123822359833866
0.3507355073001236
0.3539058650028892
0.3586391769000329
0.3470289457938634
0.3508154829032719
0.3570091842091642
0.34941056739771736
0.3518097433960065
0.3492493549012579
0.3522715672967024
0.3474220836069435
0.3405952908098698
0.35116602850612255
0.3556110720033757
0.336940391198732
0.3374986625974998
0.3494416308007203
0.3438636544975452
0.3414181842003018
0.3453271356993355
0.3547574306023307
0.350176069396548
0.34490492480108514
0.35139656809624287
0.35298069870332255
0.35173664059257137
0.34909881800413134
0.3441960255964659
0.35110000299755484
0.3500219239969738
0.34740785700269045
0.34579890469321983
0.35348979859845714
0.3487298142979853
0.34709856190020216
0.34241459500044585
0.3427412746939808
0.3485635067918338
0.3505209490074776
0.3595669956994243
0.34612555149942636
0.3512115922989324
0.35301113160094244
0.3411289707990363
0.34596525799715894
0.34424977719318123
0.35026218320708724
0.35395303630502895
0.3491900556953624
0.34678228859556837
0.33908344940282403
0.34519850770011545
0.34616684620268645
0.34721918279537933
0.3453031235956587
0.35730122090317307
0.34996760919457304
0.3465620166971348
0.3503345448989421
0.34820652030175553
0.3501587689039297
0.349212702002842
0.3456832002964802
0.34701932650059464
0.35350069859996436
0.34186040200293066
0.34313668160466476
0.35164786570239814
0.3475822334992699
0.3528523753047921
0.35316683900309725
0.3566813525976613
0.3476290521095507
0.345857397490181
0.3483987641055137
0.35055618319893256
0.3605908147059381
0.3457713364972733
0.3565909171011299
0.3557816362939775
0.348548861395102
0.33439788849791513
0.34787620860151947
0.3388061615056358
0.35777988330228255
0.34471135430503635
0.35187762569403275
0.35507177519612015
0.3466907746042125
0.36153062919620427
0.35701229789992794
0.35495121259009466
0.35784648050321266
0.35200459160842
0.35467810039408504
0.3618597900029272
0.34638226790120824
0.35134912700159476
0.3427030820981599
0.36022607979830357
0.3530568384914659
0.3435479514999315
0.34371610719244927
0.35370666020317004
0.34454839889658617
0.34795140540227293
0.34608795050298796
0.3509374499088153
0.35193378910189493
0.34746365590253847
0.34943512979662045
0.34732836940092965
0.34418064339552074
0.3566269588074647
0.3378106081974693
0.3478883657953702
0.34418450540397316
0.3566443292074837
0.35168252339353784
0.3498286732006818
0.3535525113926269
0.35323631309438497
0.35086153260199354
0.35149725039955226
0.35012022219598293
0.3533059439971112
0.34176971899578346
0.33838850549655036
0.3406453853007406
0.3416265381965786
0.34833157280227167
0.3419680748018436
0.3394530683988705
0.34256033760029825
0.34665828369325025
0.3520409555057995
0.34184222189942376
0.3429410308948718
0.3531552840955555
0.34600244750035924
0.3354415138019249
0.3526491096941754
0.34981442319694905
0.3537103806971572
0.35753388799494135
0.3504051343887113
0.3487471734988503
0.34939797240076587
0.34760152029339225
0.3451262171962298
0.3517898667952977
0.3471066275960766
0.3419245638069697
0.35851767179556193
0.3408009025035426
0.3451294850907288
0.33939085409510883
0.3439762093941681
0.34670519719365983
0.3476405226974748
0.3452027490013279
0.3397999921930023
0.3430485686985776
0.3458315029973164
0.3488567185937427
0.34333307449705897
0.3416060707066208
0.3403815684956498
0.3480271485983394
0.34898436210351064
0.3439206103910692
0.3500059249112383
0.35105802270118147
0.3552030832041055
0.34917965879430996
0.3514222942991182
0.35488718340639025
0.3516770306974649
0.339299890503753
0.35827898159623145
0.3637025968055241
0.34437238309765233
0.3433733548037708
0.3421290302067064
0.34018646309850736
0.35225862429942933
0.3470029153977521
0.3489557225024328
0.35091749699786307
0.349987523292657
0.360379289300181
0.34224252760177476
0.35199514239793644
0.35437592649832367
0.34968091449700295
0.3479582155006938
0.34724366969894616
0.34698642489966003
0.3508204323006794
0.34758029570803045
0.35430070189759133
0.3450762873981148
0.34567596410633994
0.3451554603991099
0.3568267615046352
0.33791892540175467
0.3425242432043888
0.3426090980996378
0.34309206750476734
0.34077464709989724
0.33888755799271164
0.34585982869612053
0.3493730661110021
0.34775044469861316
0.3442344123031944
0.35107081769965587
0.3468786890967749
0.34753464739769696
0.3619828742928803
0.34573770470451565
0.3427645871997811
0.3553552772034891
0.34710147629957644
0.35996885780477894
0.35168223320506514
0.34431807559449223
0.3438724473002367
0.344934483198449
0.3425012441002764
0.3504086066968739
0.3527366872993298
0.3427526757004671
0.34703368580667304
0.3433501265011728
0.3472425782005303
0.34946287630591544
0.34216520050540566
0.33978246949845925
0.3511939084972255
0.35056485410314053
0.3482018902897835
0.3357454573037103
0.35453143540071325
0.3521891933050938
0.3564394015003927
0.3452994616003707
0.34591197830159215
0.34442150379763914
0.3508987026987597
0.3401052308967337
0.34015375779708845
0.3466727301012725
0.3397075095912442
0.3406224403064698
0.3519639228004962
0.3550504724029452
0.34253315210808066
0.345148866600357
0.34696327360579743
0.34888033939059826
0.3463267380953766
0.3627734392997809
0.34163811680627987
0.3581355293979868
0.3489341824082658
0.346982878097333
0.3449594133067876
0.34933093800209464
0.3511043648002669
0.341354245506227
0.35098067088983953
0.34855049289762974
0.34177123920526353
0.3498430248931982
0.35845341969979927
0.35358308398863303
0.35121153939981015
0.34359996690182015
0.35382689359830694
0.3574023615103215
0.3497233345056884
0.3466701276018284
0.34368645049398766
0.3623578764963895
0.357745433493983
0.34295441310387104
0.35173549680039284
0.3525059577077627
0.34812094799708576
0.3479912183014676
0.3543301284080371
0.3414351652027108
0.3453874172992073
0.3475215496961027
0.346705291303806
0.3440692978911102
0.3475177598069422
0.34662549319909886
0.3413374579977244
0.34454926420003174
0.3409406551043503
0.34456935120979326
0.3473876493051648
0.35447491069789977
0.3505076422006823
0.3471798171987757
0.34956848659785467
0.3506436629919335
0.3443079861928709
0.35192029100144284
0.36864386530360205
0.34561505740275605
0.3453874834929593
0.3445992673980072
0.34426944609731436
0.3385513781919144
0.3380298275966197
0.34922287460649387
0.33528044309932736
0.3405224040034227
0.35061547859804704
0.3461071445024572
0.34437815970741215
0.3489548576064408
0.3466937150922604
0.3472600720939226
0.3500926795997657
0.3478132738964632
0.34571767470333725
0.34612736540148037
0.35033652840647844
0.35065948190167545
0.3450775113073178
0.34556750509655104
0.34626675720792266
0.35216209560167044
0.35765048299217594
0.3471961910952814
0.3435018901946023
0.3512276442954317
0.34712774560321125
0.3466290735988878
0.3369259592029266
0.3381050058058463
0.34841132030123845
0.34646693980321286
0.3408352898899466
0.34795748830074447
0.34299686159938575
0.3479304985026829
0.35481858419952916
0.3500418717041612
0.34915983920218424
0.3489976990967989
0.3496754965977743
0.3430648038047366
0.35094412020407617
0.34582936849910767
0.3508887532050721
0.34337044660933314
0.34537238590419295
0.34404530050233006
0.3374268988030963
0.34894474979955703
0.3490587610984221
0.3445427188067697
0.34913842860842126
0.3485460237017833
0.34611419959692286
0.3496013988973573
0.3511765914037824
0.34769585909089074
0.34811645139707253
0.35902109190355985
0.3484428129973821
0.3406665010959841
0.34370723479660226
0.34658165419241416
0.3529021849040873
0.3477942093042657
0.356313516094815
0.34343253589468076
0.34821475060889495
0.3507826616056263
0.3472956487094052
0.3458177497959696
0.3459087978000753
0.34924838109873235
0.34998219719855117
0.3510450950008817
0.34919611489167435
0.3521565231960267
0.34831038750708104
0.3516605544020422
0.347773123497609
0.35851928100455555
0.3555308373994194
0.3494945651036687
0.34614876280538737
0.3444973722915165
0.34661227110773324
0.3499000431038439
0.36672986830817533
0.3389026471064426
0.34501354849198834
0.3424291506060399
0.35002216780558226
0.35047202099813146
0.3480332784936763
0.34206176310544834
0.3478429756942205
0.3484793790965341
0.3463759970967658
0.35607867429498585
0.3499509506043978
0.3417659924016334
0.35599766969680785
0.3469784289016388
0.3419514894951135
0.3465820441953838
0.3488541616941802
0.34846590800443666
0.344204057904426
0.34265000879531726
0.34276348039275034
0.3520029459963553
0.34927327940240505
0.3396532969898544
0.34882438349304723
0.3508772223023698
0.35131570739904416
0.3458684500074014
0.3404442506027408
0.3450953820021823
0.3492628295090981
0.3481497568078339
0.3588622611016035
0.34558744890382515
0.3541887896019034
0.35281316029140725
0.3473658489994705
0.34683809590060266
0.34421109369723124
0.3432996903080493
0.35509020639583466
0.3421004371950403
0.3528344929916784
0.3560636508045718
0.34961395189166067
0.35455985410371793
0.34453716829884795
0.35280558839440346
0.34720657259458676
0.3390618494944647
0.35345636259298774
0.3520200030063279
0.3503251913003623
0.34268465340137483
0.34453367500100285
0.3532556385966018
0.35336267220554873
0.3445409295032732
0.3453167118015699
0.36112972180126235
0.3547237053979188
0.34705643929773944
0.35090413889847694
0.3490115246037021
0.35643928879871967
0.351257256208919
0.3436813683947548
0.3497775808093138
0.3444602467003278
0.354515714594163
0.34673899409826847
0.3551026993896812
0.34735828429693355
0.35044660159619523
0.34690829600440337
0.34753164190333335
0.35431419730884955
0.34573547979816793
0.3503801870974712
0.3452407176955603
0.3442740662023425
0.34155085700331256
0.3465906527009793
0.34286827450850976
0.34591847968986256
0.3418694745050743
0.34525454910472037
0.34609032509615645
0.3512281741015613
0.3428289192030206
0.35306813049828634
0.3432338832062669
0.34874817070085556
0.3548662872053683
0.34348094239830973
0.34537899390561505
0.3474103789078072
0.34955391070107
0.3383877315907739
0.3527191667002626
0.3420778132043779
0.3426988683990203
0.3546149726957083
0.3496694610104896
0.34949282070156185
0.3494457128923386
0.34873887409921733
0.34844409889774397
0.34360835610423235
0.3411563945002854
0.35630584210157396
0.34270878430688756
0.34438253060216084
0.35536206599790604
0.34873472769977526
0.3542052460019477
0.3494203111971729
0.34748416050570086
0.3416944972006604
0.36025841740192843
0.34288438920630143
0.35571295080007986
0.3488285818020813
0.3425930200959556
0.3483572763041593
0.33203496809583155
0.33961817489471285
0.3467902420903556
0.3534789639059454
0.34323161259526386
0.3397607758990489
0.3437435918021947
0.3440870193997398
0.34636607390129937
0.34243479289580137
0.3505663726013154
0.3434291837969795
0.3452653517946601
0.3505099973059259
0.34963679099455475
0.34622378370258955
0.3459171872935258
0.3481880213017575
0.34112265210133047
0.3441356180002913
0.341658630000893
0.34321976590435954
0.3396635213051923
0.3536777970031835
0.3568632671027444
0.33975104870041833
0.3399001676938497
0.34486194340279325
0.35771566779585556
0.34498563120141623
0.33835446590092033
0.34714635559357704
0.34730376600055024
0.34727658350020646
0.3578889671014622
0.34845864629605783
0.34499087469885126
0.3432862131972797
0.3420184176065959
0.354934519296512
0.3435142591013573
0.34386763370130213
0.34120974540710447
0.344250555394683
0.34308435579296204
0.3396418864955194
0.33592906629201025
0.34514807680388915
0.3509354192065075
0.34795502449851484
0.3491562927956693
0.3395360337104648
0.33982254660222677
0.34908461009617897
0.34237780309049415
0.3450718002044596
0.3449803174939007
0.3550960368011147
0.3386375320958905
0.3392773378989659
0.3397804568056017
0.34288403859827665
0.33935103719122706
0.3393735598074272
0.34088856159942227
0.3400952897965908
0.35116278190398587
0.3530986008932814
0.350727151602041
0.3487605823902413
0.3461531096021645
0.3473725568968803
0.3411137377959676
0.343453251500614
0.3480982425971888
0.35264905960066245
0.3408730050898157
0.3593598879990168
0.3449098583078012
0.3438017776003107
0.34880629560211673
0.34537592889973895
0.34570906119188294
0.3445838324027136
0.34589338999940084
0.338251485908404
0.34561900260159745
0.34762572770705447
0.35192871789913627
0.3355197108001448
0.3469187021022663
0.34538383219623936
0.34129630819661544
0.3448415842023678
0.3461001179064624
0.3492388047976419
0.3430108133936301
0.3456627771956846
0.3448465271038003
0.33970567119540646
0.35690509729320186
0.34573719460749996
0.3409564816043712
0.3406185204978101
0.34470442780293525
0.33956487019313497
0.3388920986908488
0.33829161410685626
0.35097709860419857
0.33955028319032865
0.36451407249551265
0.34636251099873333
0.34754831889877097
0.3448648329009302
0.3561889735981822
0.34061695750569926
0.3470517940004356
0.34620000689756125
0.3456701080896892
0.34877792169572785
0.34798527070088314
0.35284522199071944
0.35056059670168904
0.3481472554965876
0.3382826274028048
0.34359477850375697
0.3433126132003963
0.3431611374951899
0.33857028629863634
0.3461674466030672
0.36624895499553534
0.3507934217923321
0.3355939109926112
0.34235952809685843
0.3396040166961029
0.3501779662095942
0.34657163560623305
0.3494396575028077
0.3659048937028274
0.35205105210188775
0.34714285739464684
0.34200468340422957
0.3467353334999643
0.35099473180016505
0.3451486291945912
0.3460475308005698
0.3448489499045536
0.34014484790386634
0.3433183039072901
0.3434922158019617
0.3505204544984736
0.34197737340582535
0.3403212935081683
0.3394290435942821
0.3417558337096125
0.34169704250525684
0.3424410550040193
0.33747903000330554
0.34335981130134313
0.33796797349350527
0.35051939509576185
0.3415187318925746
0.3386543016997166
0.34011888939421625
0.34034132009837775
0.33910405319184067
0.342705024802126
0.3489738126983866
0.34257362950593234
0.3516938876942731
0.34835290228947996
0.3474393478943966
0.36116913170553744
0.3382812528987415
0.34169740789802744
0.3451932422933169
0.3470539708039723
0.35394614019896836
0.35007957010529933
0.33744702000403776
0.3390109740081243
0.3306244067964144
0.3375590764917433
0.34090208089910445
0.34654834129614753
0.34647436819504945
0.3374584312085062
0.34661770219681787
0.336716400005389
0.34699291399447246
0.34397187039721755
0.343197899707593
0.3415260388981551
0.34688402540050445
0.3432483567041345
0.35149362310767174
0.34016392830526454
0.33604156409855934
0.3499317106092349
0.34791781100211666
0.34061353439465164
0.34539531999034806
0.3503474048920907
0.3455703333951533
0.3638527313945815
0.3391882966039702
0.3415300642023794
0.34760325350798665
0.3451113397022709
0.3481780346017331
0.34154099179431796
0.34484298559837046
0.3488776964950375
0.3436500704032369
0.3402939565014094
0.34186720780562607
0.3399873632006347
0.337049380200915
0.3394738574977964
0.34516338870162144
0.3385058540967293
0.33841763440286743
0.3420732969068922
0.3417112310999073
0.3453990570968017
0.34836416569305584
0.34715062089962884
0.34332470680819827
0.3390449717990123
0.345762930996716
0.33623588910559193
0.3368684564018622
0.3465874586021528
0.34649959310190753
0.3424258723040111
0.33609808220062404
0.34568079620366915
0.3401366695994511
0.3436550045036711
0.34492026310181245
0.3443373835994862
0.3427709639072418
0.34766239060554655
0.3376120987930335
0.34820920299971475
0.3438968633068725
0.34061311580007897
0.34194490989902987
0.3424685694044456
0.34263530269963666
0.340084473695606
0.3378261356963776
0.33991152259986845
0.35172252299962564
0.34872837230795994
0.3410689051961526
0.3412160180043429
0.3456554753007367
0.33884041199926285
0.3440359137952328
0.343923987809103
0.3442235404974781
0.3351065273047425
0.34184747820254413
0.3405170992016792
0.33524717258987946
0.34847780290292574
0.3338164106942713
0.34704605709994213
0.3340512818074785
0.3453879791079089
0.3408661872963421
0.3416297947987914
0.34315185230225326
0.3486797632998787
0.34983064989792184
0.34103435069555416
0.34395637339912355
0.3389925125986338
0.33573307250626383
0.3416888108942658
0.3432370888069272
0.3367987071047537
0.3401306185987778
0.3360829885932617
0.33681096739601346
0.34994898409349845
0.34012524189893156
0.332670446310658
0.3372201805002987
0.3448390839039348
0.3345854713930748
0.343439326598309
0.3463688484975137
0.3506443358026445
0.3375716735958122
0.3323703280999325
0.33629762099590155
0.3498727994970977
0.35138198219938205
0.3382961302995682
0.3364387908019125
0.34687137600267304
0.34276630959939214
0.33427307930542155
0.34018154699588193
0.347401044506114
0.34223853920120745
0.3411109637003392
0.3501887548947707
0.35622768870089205
0.3462623308994807
0.34533442100510003
0.34614168310072274
0.34656077459221707
0.3452111096936278
0.33563254720065744
0.33973415300715715
0.3329896006034687
0.33962776309344916
0.3412312092958018
0.33352362039731814
0.3379978475975804
0.34145167560782286
0.3406664359034039
0.3446398186031729
0.35648120429832486
0.3410982643021271
0.34870422490639613
0.34120890819467603
0.3432918576989323
0.33301741109462457
0.33721283019986004
0.34478516679955645
0.34130410839570685
0.3375037400983274
0.35316292189527304
0.3384847449022345
0.339582152699586
0.33961201800266283
0.3299235860002227
0.33661599790211766
0.34433854119852186
0.33956791888922455
0.33811781340045854
0.35244190199300646
0.34528413800289853
0.3427817865973338
0.3359969170996919
0.350736358598806
0.3371824844973162
0.3446285659098066
0.34037120069842786
0.3384375583962537
0.33883046919945625
0.3348784054047428
0.3464609498041682
0.35139018259942534
0.3380200371029787
0.3387399113038555
0.3411169403931126
0.3413150565000251
0.3567558234091848
0.348830777592957
0.33716703969985246
0.34271869600052013
0.35793532729148864
0.33849813310662286
0.33728856689995157
0.3392798396991566
0.3462110365042463
0.34186482620425523
0.34438662600005043
0.3446955168968998
0.34243216400500387
0.34255964630283414
0.3349412732059136
0.33273762040771543
0.3421876796986908
0.3220614592079073
0.3341155349044129
0.3428137921029702
0.3478398838080466
0.35251946859061717
0.34812458539381624
0.32858946300111713
0.3313173547037877
0.3384088065009564
0.3403175993007608
0.3318168577039614
0.3348811456002295
0.33671309569617736
0.34264224669896065
0.33490342360455544
0.33928169269347563
0.3432580500026233
0.33723903170321134
0.33919351060176267
0.3412606914062053
0.3437186312046833
0.34771631750045345
0.34395230549853295
0.3400161461904645
0.3458617578959092
0.3381916298996657
0.34360449960222467
0.3297074815956876
0.3378722723107785
0.33596961710136386
0.3367590183042921
0.3324305320973508
0.33682826039148495
0.3382865499937907
0.33306082580238583
0.33394668670371175
0.34233845110284167
0.3430879750987515
0.3371346816071309
0.33202109519625084
0.33670111970277505
0.3422000317950733
0.3407095034024678
0.34280980090843516
0.3451155273010954
0.33650052450830115
0.3363480500993319
0.33491620169952513
0.34248653169488535
0.3421168208937161
0.33435390240047125
0.34336254809750244
0.3397005673032254
0.3400302644935437
0.33906819619005546
0.34700701870024203
0.3464112478075549
0.34313473260262983
0.3553830226068385
0.33856064720312135
0.3366731890011579
0.34797082680743185
0.34091765868943186
0.3541806636960246
0.35927258980227633
0.3592037307098508
0.3320279326988384
0.3345809238962829
0.3553221661015414
0.3319929363089614
0.33755089789628984
0.3345835277112201
0.3358058191020973
0.35213240010198205
0.3315343288006261
0.33384866019478066
0.34236131600337105
0.33302937060361726
0.33308342850068584
0.34792059790343044
0.33708736120024696
0.3365635963040404
0.34459223159356045
0.3488607301027514
0.3466163367964327
0.3530515959020704
0.33404005559859795
0.33966621729778124
0.33980604810640214
0.3433991192956455
0.3435213963035494
0.34548811219865455
0.3493380620027892
0.3368453849921934
0.3370033980929293
0.3515474271029234
0.33517385020386425
0.34770347879966723
0.3394313236931339
0.33435066500678656
0.3323438877006993
0.33918801409890875
0.33288174129556863
0.3372508044005372
0.3392808772972785
0.3460559018072672
0.3415568407974206
0.34110810930142177
0.33316252460936085
0.335434905695729
0.3333693758002482
0.33702131230384114
0.33644457219634205
0.3323543594102375
0.33808480880688874
0.3322426868020557
0.33276531549636273
0.3313709847978316
0.3328408736968413
0.3397356602945365
0.3415072893025354
0.34551259679719803
0.3419175984105095
0.3467227961984463
0.33149769200244916
0.335945567197632
0.3443442558986135
0.3553628674009815
0.3499408354051411
0.3433682181988843
0.3383917415048927
0.339492496708408
0.3428220725036226
0.32762957479571925
0.3354648639098741
0.33927325760014354
0.3456962910015136
0.33776984219439327
0.34977451799204573
0.3305602079955861
0.3446835661074147
0.3477928351028822
0.3412251694011502
0.3601306255091913
0.33658158329781146
0.34619334070011976
0.33073649790603665
0.3406169779016636
0.3408399382955395
0.3393996931030415
0.32921091419411824
0.3445087907952257
0.34282102549914273
0.34432845329865813
0.3306091813952662
0.35120911900885404
0.3454305915045552
0.33592730190139264
0.3341971870046109
0.3413634037016891
0.3398835369036533
0.3358949110028334
0.33487036830047145
0.3307794023072347
0.35584133830852804
0.3410452860989608
0.3366869308054447
0.3380604527075775
0.34260159960249437
0.34280437959823756
0.3414860891061835
0.34493556469678877
0.33495993190445006
0.3438427408924326
0.329979459499009
0.3357564569916576
0.33984700340079144
0.34568215860053897
0.329237446305342
0.3324165554950014
0.32852792070480064
0.3446466743014753
0.3436008949996904
0.3342101730988361
0.3424388590967283
0.34572225699666886
0.34097764670150355
0.33081774499733
0.3331360182957724
0.329767752205953
0.3518153236014768
0.33232519919984044
0.3396904355962761
0.3289871563087218
0.3353777155978605
0.33395733740180733
0.33705639420077205
0.3392243842012249
0.34581186060095204
0.3382006102940068
0.3396640012972057
0.3488581932033412
0.3424803985049948
0.3332767889951356
0.33412085339659825
0.33201001909328626
0.3318588924012147
0.3378171424032189
0.3415953662944958
0.3359383216942661
0.3379389790003188
0.3320379041950218
0.3289846056024544
0.34046126060420645
0.34282728990074246
0.34226757460273805
0.3418731179088354
0.34330425260122865
0.33313284210162236
0.34129835380008444
0.33215503440005706
0.34359182210173456
0.3288728174986318
0.3336328038945794
0.3287251712055877
0.346254672203213
0.3436389353009872
0.34525709189474585
0.34191086079226807
0.3256407493026927
0.33138234009966255
0.3276843209983781
0.3337081445031799
0.3435433760983869
0.34354813609970736
0.33566222309600563
0.33529257220216097
0.34104317500023174
0.34073579530231657
0.3450733146048151
0.3336295865941793
0.3443298713886179
0.3416973729035817
0.3376991537981667
0.3329582158010453
0.34043718080502006
0.33157024750253183
0.3294082709006034
0.342984419700224
0.34023436850402505
0.33370956549188124
0.33987031230935827
0.3297938577015884
0.33887781169032677
0.3322374547016807
0.342467293899972
0.3353136869962327
0.3342373274965212
0.3344963441952132
0.33728736760094763
0.33673236209433527
0.3346663763048127
0.3406552713015117
0.3406467502005398
0.33024172380100936
0.33547688579419627
0.34230746399844064
0.33943577579921114
0.33586894400650635
0.33406747370027007
0.33410123410867526
0.3374409442069009
0.34591896620113405
0.353908133006189
0.35163160489173606
0.34657447860809043
0.32339781189803035
0.3222418932011351
0.3371439218986779
0.32413052310002965
0.34057399809826167
0.34156585279852153
0.33984678459819406
0.3613672059029341
0.33924511609366165
0.3412004388985224
0.34030741959577426
0.34015419989591467
0.34921086629619824
0.3528654885943979
0.3328532260959037
0.3230458742007613
0.33986664629774166
0.34190839369548487
0.32813290999038147
0.3318413363071159
0.3385558211943135
0.33677219490054994
0.3345441011944786
0.32984786820597944
0.33962839340092615
0.3351527991006151
0.33534659780561926
0.33431030840147286
0.345668466296047
0.33530362269375474
0.33735310870688406
0.3397369010956027
0.32806394289946184
0.3528290207963437
0.33529596829321234
0.3374844476929866
0.33432405969360846
0.34779332840116695
0.34007687548873944
0.34717132919467986
0.33453978969482706
0.33193843620829283
0.33185707119992003
0.33610855870647355
0.33855088140117007
0.3355369694996625
0.33164371830644085
0.33394360810052603
0.3229645263054408
0.3311482324032113
0.32730831580702213
0.3492016471922398
0.33928839219734075
0.33634289890760555
0.33601737340213733
0.3384131218888797
0.3413593915989622
0.3378520988975652
0.3408113743062131
0.33535524690523744
0.33171581840142605
0.3396302588051185
0.33628125470131637
0.3408122674911283
0.33543309769593177
0.3333965213038027
0.342199221404735
0.34326819600537417
0.3430984190083109
0.336585894797463
0.3296219541924074
0.331237250205595
0.333787351497449
0.3306719991960563
0.32830368720460684
0.33504799149231984
0.3385017476975918
0.3421265101060271
0.3326427372987382
0.3377771264058538
0.34198072740109636
0.3454456466017291
0.34929921190487223
0.33503629990154876
0.3413973049959168
0.3377550623961724
0.34124538900796325
0.33587582849431785
0.35182160590775313
0.3463547207065858
0.3422958059934899
0.34102029049536214
0.35174362220568584
0.33223126680823045
0.33426724299788474
0.334362943994347
0.3302880292991176
0.33180947869550437
0.33314021650003267
0.32747965479502456
0.3277278561028652
0.3369890782982111
0.3431568710017018
0.351170060003642
0.3363532349001616
0.3485217236913741
0.3330809589009732
0.3466423062956892
0.3329578108037822
0.3338169740047306
0.3305588886025362
0.33085079269949347
0.33644501260714604
0.35098250180017204
0.3341285492992029
0.32521988450316713
0.3358103269012645
0.332505865895655
0.3283150582923554
0.33826873699435966
0.3387439616024494
0.3313507674029097
0.32937040270771833
0.32969644960248845
0.3324154427042231
0.33403955729445445
0.32721350350184364
0.3343979939003475
0.332448958104942
0.3400508838938549
0.33633413589559497
0.33063477859832346
0.3386663499986753
0.3344817594974302
0.3316679621930234
0.3354570674011484
0.3350170003017411
0.3393912169965915
0.34457336319610476
0.3335449222009629
0.3326892408076674
0.3338881468982436
0.34350416410015894
0.3308617364964448
0.3239868863951415
0.33100491609657184
0.32750325060915203
0.33254508500685914
0.3335437637055293
0.3360493995016441
0.3362014389014803
0.34073443099623546
0.3399552421993576
0.33710692659951746
0.3442701330990531
0.33882525529479607
0.3303188176010735
0.3388558189966716
0.3282019402016886
0.33678574649384246
0.32882705399533735
0.3296936943079345
0.32824098659912126
0.33499919089954344
0.32546429490903395
0.33491875670151783
0.3433798886020668
0.3404627563082613
0.3485667731030844
0.33208245880668985
0.33229408200131727
0.33097616040613503
0.32491360149579124
0.33432316889520736
0.3270918672089465
0.3401427754899487
0.32875736519927157
0.32858413809444753
0.3286931331967935
0.3467735513928346
0.32748487119097264
0.32288246740354226
0.3247346968972124
0.3222362885018811
0.3279357338091359
0.3255804524058476
0.32392947769258174
0.3256926037953235
0.3322432327899151
0.32818622309714557
0.32995113239157947
0.32448861489538106
0.32855059070279824
0.3311022909008898
0.33174040850717573
0.3482217172975652
0.334277245006524
0.34373068700078874
0.33181901929201557
0.34149773269891737
0.32991072119912135
0.32978997339960187
0.3340150085976347
0.3330281879985705
0.34800115691032263
0.34205322701018304
0.3409028590889648
0.33476308069657534
0.34090068240184335
0.33233535510953516
0.32989246579818426
0.3295727983000688
0.33717291289940476
0.33148464090190827
0.33776547990273686
0.32844053879380225
0.3347420537029393
0.33806172730401157
0.3307760149007663
0.339187171892263
0.3317064058035612
0.33926921440288427
0.338825102802366
0.35516654590610414
0.32040559040615335
0.33113854229450224
0.3294660749030299
0.33440298750065267
0.3316042942926288
0.3343985500046983
0.33097447589971124
0.3272208909969777
0.32759849649155515
0.3321243734913878
0.33775115680182355
0.34583958809962495
0.3329045428079553
0.3284616534016095
0.3272238887031563
0.33478212560294196
0.327031742897816
0.319685871200636
0.34234789879992605
0.33100273070158437
0.3443575443001464
0.34252667779801416
0.3446902542957105
0.3466209618025459
0.32945160610834134
0.3425567624042742
0.33622322760056705
0.33637767379404976
0.34065780610544605
0.3276946521014906
0.33090420180233193
0.33026915370719506
0.3376712405006401
0.331326256506145
0.34084661790402604
0.33154775130096825
0.3299678189912811
0.34098894209600983
0.33203125579748305
0.33820340000092985
0.32612442900426686
0.34898325040703637
0.33156296780798583
0.31958309720503164
0.34716188900638373
0.34113335229922087
0.32772099759895357
0.324925232399255
0.32810858910670504
0.32421537779737264
0.32416101100388917
0.32250553980702534
0.33072859230451285
0.32233877879334616
0.3259858143981546
0.3256826378055848
0.3335482725990005
0.3302068953984417
0.3272741088992916
0.32936446539824826
0.35274363780627027
0.3481422882992774
0.34472208470106125
0.3389060602057725
0.33570580390514804
0.3367959917988628
0.3294707041000947
0.3275106864981353
0.3386440005968325
0.3364139765966684
0.3473078106995672
0.33418920770054683
0.3383314363076352
0.3294314208091237
0.33069610219681633
0.3318107416969724
0.3306774730910547
0.3523988611996174
0.3301151472958736
0.3303326609078795
0.3320795341976918
0.35207851519808175
0.33195326060522345
0.34100338649004697
0.3332013763953
0.3464613541029394
0.3395975047023967
0.3381514510023408
0.3282696692971513
0.3299792614998296
0.33320101599674673
0.33972280480666084
0.330817372596357
0.342561207502149
0.3286961862933822
0.3419919614912942
0.32880666049895807
0.33299720849609005
0.3371175025007688
0.332434927392751
0.33859893190674484
0.3373051718925126
0.33153131100116295
0.348953222297132
0.3285470873932354
0.3298445807071403
0.34758255919441583
0.33040730128996076
0.32974649760872127
0.3401598104974255
0.3318199048982933
0.3348993327934295
0.3362570162047632
0.32989294349681586
0.340777867694851
0.3378986197989434
0.33389274780638517
0.34477239710977303
0.33601910939905794
0.3301603091065772
0.32909248609794306
0.34260121010011063
0.34371996329864485
0.3352663907920942
0.3392235290026292
0.341159053100273
0.3311718442942947
0.32998730801045895
0.343245898000896
0.324237441807054
0.34844916170695794
0.3282032639021054
0.32255191010190176
0.33717305670725184
0.3313107804977335
0.33976023709401487
0.3299676816910505
0.33042196999303997
0.3516793060931377
0.3442974422010593
0.3367293491028249
0.33476242918986826
0.32671436620876193
0.3206340780016035
0.3291849110042676
0.3261164869996719
0.3300705791916698
0.3327111791004427
0.33215845280792566
0.32522755520185453
0.3351308458019048
0.33642596619902176
0.3484279719996266
0.35532084020087495
0.32729146199999376
0.3396012922981754
0.33716916090343146
0.3335963349090889
0.3319159122998826
0.3328198442934081
0.33008309949655085
0.328112084697932
0.3252659523044713
0.3237433320959099
0.3402767418068834
0.3332714890944771
0.3316428747959435
0.34552000450203196
0.3296012985985726
0.3331719762994908
0.33738910090178253
0.3353989891009405
0.33650594170903786
0.32386688420083376
0.3407050566980615
0.3394393372000195
0.3386275719036348
0.33244282599771396
0.3266593392007053
0.33179700570181014
0.3409289769944735
0.3403048923006281
0.3280677950009704
0.33075557340634987
0.3312474619946443
0.3390117689035833
0.34104762120405213
0.3487646001973189
0.33335550960619004
0.33349739140830936
0.3291657440015115
0.34202199230203406
0.3379749397980049
0.33106634609866886
0.35434851750032975
0.32925715659512206
0.321686293091625
0.35439979669172317
0.3354451177990995
0.3323454948957078
0.3288345452048816
0.33442427329719066
0.32405560939805583
0.32601666250266137
0.3267838947009295
0.330388777400367
0.32461720460560173
0.340596217289567
0.3435795552912168
0.32471388729754835
0.32814676970010626
0.34904078879626466
0.33016559430398046
0.330757194000762
0.3323975884006359
0.3289861393044703
0.332833746902179
0.3299244511988945
0.32966268829768525
0.33163301650201904
0.3243786091101356
0.32361552700167523
0.33339766759891065
0.3292748193023726
0.327112410904374
0.3489048528019339
0.32231696479720995
0.3270736211910844
0.3348291679052636
0.3316700702998787
0.32852415859233586
0.33079207959817725
0.3303720887983218
0.33200150800403205
0.32386093559907747
0.33045095710549505
0.32850020870100705
0.32030330430716275
0.32175999180180953
0.32167919509811327
0.3265750729944557
0.3268772770068608
0.3258156752912328
0.32783917770721016
0.3310876331059262
0.3308449722011574
0.33356072639580814
0.3384785457048565
0.33069476899690925
0.34342290989588947
0.3277464619022794
0.33159360010176897
0.3347281393012963
0.3409866704954766
0.3314629994914867
0.3334088459028862
0.32815701980143785
0.3303262590081431
0.3292029400006868
0.34033999210223553
0.33300247070146727
0.3248307464993559
0.3437294578994624
0.326751463196706
0.3416022120043635
0.33425980820320544
0.3240394119988196
0.3264670255011879
0.33241104199551047
0.34737402469618245
0.3332743715960532
0.33177408610936254
0.3236411794088781
0.31563597680069505
0.3285942332004197
0.33058960950002075
0.32470062950160355
0.32832745970226823
0.33723828330403194
0.32194925179937856
0.3239867612021044
0.32277294169180093
0.32536865610163657
0.33362931599840523
0.32219819009769707
0.32927226410247384
0.3299092055065557
0.33744931539986284
0.330090375803411
0.3292719193035737
0.31896378349047155
0.32707625000039114
0.33079540949547664
0.32473062379285694
0.3301676415023394
0.3323683385038748
0.3215215464006178
0.3220697609009221
0.34614398900885135
0.33215497290948404
0.3222441407036968
0.3376834809081629
0.3344010227941908
0.35090736630372704
0.3374220177065581
0.33273171179462224
0.3236229405971244
0.3238285233033821
0.31553328500594946
0.326314227108378
0.34202443950343875
0.31539884810335933
0.3326526712975465
0.33026127559132873
0.33671226089354606
0.33838167750509457
0.33570729580242187
0.33644696209812536
0.33203377499012277
0.32762791849672795
0.33052529469132425
0.32402616350445895
0.32169627520488575
0.3166793855954893
0.3231530603952706
0.320421656803228
0.31626039879629386
0.32543116209562867
0.3371398297022097
0.33169999909587206
0.32640270750271155
0.33556239180034025
0.334257916698698
0.33774442879948763
0.33562727939570325
0.31772413610015066
0.3206122678006068
0.32083553549600763
0.3224315137951635
0.3142945435945876
0.32730002029566096
0.31798031529178844
0.3235738401999697
0.33562426910502835
0.33911923619452866
0.32917067150119694
0.3230829132022336
0.32379163820296525
0.3337313925963826
0.31939492290839555
0.31518932059407234
0.3262454700074159
0.328123638802208
0.32866298949811606
0.32401762270601464
0.3190873977029696
0.3140490003977902
0.3199594235979021
0.32381834159605205
0.3239696229924448
0.324380121496506
0.3246850686962716
0.3475833686999977
0.3325691872043535
0.3271208415040746
0.3270640779985115
0.33950131280580537
0.33047463450348
0.3315908572054468
0.3248829193064012
0.338194560399279
0.3264845753088593
0.3340422965004109
0.3285422604996711
0.3240300750010647
0.3190446060965769
0.33491625109454615
0.3311079222941771
0.3483308698050678
0.3292996292002499
0.3498120595002547
0.33850399079965426
0.3354455181979574
0.3542484158067964
0.3276714507956058
0.33187519779894503
0.32438952330267057
0.34569280080031606
0.3364576566033065
0.33809371970128266
0.3378877365961671
0.33317407220602036
0.32992042059777305
0.3364124643965624
0.33076877649873493
0.3304912639898248
0.3169693047995679
0.321969790791627
0.3199886980932206
0.3193683083052747
0.33390927250729874
0.3203221080941148
0.3324750388972461
0.33561597069492566
0.32784302479121835
0.3386920546996407
0.3228538008988835
0.32499775839969514
0.3215114594087936
0.331322551809717
0.3263767258031294
0.3264258278999478
0.3203408578992821
0.3393358114059083
0.32330735290888696
0.34479072330286725
0.3422366588958539
0.3241866801981814
0.3288135998067446
0.335809249302838
0.3361608713981695
0.32372094109887256
0.329465665796306
0.3434109358000569
0.34935262460494415
0.3411631532013416
0.32951965419342744
0.3345094364020042
0.3322850983007811
0.32593934080796316
0.33787542339414356
0.330371883593034
0.34246251279255374
0.3315726937027648
0.32782362650614233
0.3358640511985868
0.3276365088997409
0.3202921004034579
0.3233872718992643
0.33337291720090434
0.3363727907068096
0.32535897579509765
0.31948742610402403
0.32729651710251345
0.3422847997979261
0.3216743378085084
0.32117939470335843
0.3233722205972299
0.3276786896050908
0.3239869198994711
0.33670464269816874
0.3287049970007502
0.33101897039450706
0.32744457019725814
0.32703054780140517
0.33950306109618394
0.33224249579943715
0.3303164955927059
0.32612192480592056
0.33617782848887146
0.33581148270750416
0.3255918842041865
0.3219060932053253
0.33196774070383983
0.3361831816961057
0.341449684498366
0.33126356549328195
0.3392966296058148
0.32607323959236967
0.3379300323082134
0.3217223678017035
0.331477997393813
0.33541506320470943
0.323613464506343
0.3202373316977173
0.3259369923034683
0.3302292624954134
0.33868382149375975
0.32648107160348444
0.33846561269601805
0.32861321889795364
0.32894783560186625
0.3308368289959617
0.3212939196033403
0.33808123220223935
0.3352676724083722
0.33811765239806846
0.3374312164029106
0.3294074213015847
0.32388251069933177
0.3215299568953924
0.3159113100031391
0.31892483129631727
0.3148517496068962
0.3183627133956179
0.32435982710449024
0.31791688619414343
0.33199195060878994
0.31916500279912724
0.3143975121085532
0.32522850970271977
0.32599960229126734
0.33538838289678097
0.31635555769316853
0.3331866287975572
0.3303701440920122
0.3304963128059171
0.32307013400131834
0.3164718999993056
0.3212901813909411
0.31916314009577035
0.3230075122904964
0.3100723308045417
0.3212713129003532
0.32637705249944704
0.3348930581938475
0.32260839579394085
0.3262437663972378
0.3252320748055354
0.31844667489640416
0.3175843078061007
0.3391118191997521
0.31328574030194434
0.3187198639032431
0.32705224049277604
0.3175754360971041
0.31807832949562
0.3211166921071708
0.32547319879522546
0.3157171586062759
0.3126692185993306
0.31926396809285507
0.3292169090011157
0.31944391479482875
0.31793858649907636
0.3317600207054056
0.31401485999813306
0.3191183943999931
0.3287718395004049
0.32056218599900604
0.3324415759067051
0.33276267460314557
0.32337806819705295
0.31625001510838047
0.32560218509752303
0.3173048436990939
0.31867319529410454
0.31860096980817615
0.32467860949691385
0.32201118939556184
0.32146813720464706
0.32379678420256824
0.31874415699858216
0.32702646260149776
0.32991775379050525
0.3182353636017069
0.313799237809144
0.32538601380074395
0.3263733705040067
0.315553472796455
0.32169013540260494
0.32757168581010776
0.31484860469354314
0.3148665035958402
0.3231132883927785
0.3178386569023132
0.30772190759889784
0.32688162309350444
0.32402846779441463
0.3222164329024963
0.32571766729233786
0.3341468991013244
0.32291474560042843
0.3289857931085862
0.33005717140622437
0.3224726343061775
0.31953363460488615
0.318653439800255
0.33269854240352287
0.3324901601066813
0.3360381052014418
0.31323480299906803
0.3238284640014172
0.32581221489235757
0.3165221567032859
0.3397944586002268
0.32240391020895914
0.33340473639545964
0.3408961626002565
0.3428123523015529
0.3170533200027421
0.3199511523009278
0.3290320369065739
0.33159543660003693
0.3269221986993216
0.314730359101668
0.3341152879060246
0.3266142920940183
0.3244775989092886
0.3326431602006778
0.32548463189741594
0.3321707652998157
0.3221777032013051
0.32085845980327576
0.3301558612030931
0.33634935719892384
0.32993741030804813
0.3267055811942555
0.33646432239329443
0.33105709950905293
0.337206610001158
0.3251301935990341
0.31885105340043085
0.3267003847984597
0.327750315295998
0.31290209499420596
0.32843004139140247
0.33569319170201195
0.34467408010968936
0.3224886839045212
0.3286914492957294
0.34538176680216565
0.3230065864045173
0.34740823969477785
0.31974598829401657
0.3359669552068226
0.34364654730306937
0.33653745140181857
0.3342606808058918
0.3255219480022788
0.33344970099860805
0.34763933239737527
0.3323856277042069
0.348663828894496
0.3307535649975762
0.3345724196988158
0.3418844321044162
0.32394500479567795
0.33338363430229945
0.3349557509063743
0.31328665229957553
0.32519693139474837
0.3213006058940664
0.32173820679308845
0.3338953709928319
0.3171474703005515
0.31348779930267484
0.32346964939497413
0.32602775520645083
0.33203006979310884
0.33852749079233035
0.3374959874083288
0.3380537428893149
0.34314700759714467
0.34407699439907447
0.3234096977976151
0.3306243652012199
0.3442707570036873
0.3268300322000869
0.33136841430095954
0.34635239009512586
0.3341342706931755
0.3173709460999817
0.33596781600499526
0.3315862239105627
0.33497317669680343
0.3229882569052279
0.3369413869921118
0.32873490719357507
0.3387696092016995
0.3446427032002248
0.3308720348053612
0.3320958872907795
0.3396719929995015
0.3305779953021556
0.3452687217970379
0.3182307002949528
0.319170647196006
0.3214985118014738
0.32028996900189666
0.31008470110828057
0.3223404802964069
0.32698876690119505
0.3250732696033083
0.31655029450776057
0.30713320629438384
0.32525669659953566
0.33003543319646267
0.31718556800624353
0.31642780189868064
0.3224675960023887
0.3278384009958245
0.3255778513965197
0.32205353600438685
0.32108397289412094
0.3128449990064837
0.3157714843051508
0.31619431129656733
0.3270958211971447
0.31522960379952564
0.31129490419989453
0.32018070078920574
0.32279196369927377
0.3222526969970204
0.3095913803903386
0.324988049606327
0.32152179710101336
0.3239393330994062
0.3184121462050825
0.3091807191958651
0.3169405681081116
0.32965712459990754
0.320679957093671
0.3226537061971612
0.31634557590587065
0.31606540880165995
0.31211329739307986
0.3126780889928341
0.30788860210450364
0.3107069519930519
0.32472224679077044
0.3172357663977891
0.3156018986948766
0.31940213160123676
0.3139527586987242
0.32074755530338733
0.3193536463892087
0.3238099080044776
0.30878087610471994
0.32903730089310557
0.31155764730647206
0.3102633864968084
0.31807455300586296
0.33110163611127064
0.3255265868967399
0.3142659845994785
0.319489331508521
0.3199450299958698
0.3222975275013596
0.3149533031042665
0.3252616898040287
0.3160512806964107
0.3161096776020713
0.3246288504102267
0.3206048285006545
0.334071712102741
0.32746986439451575
0.32757884439779444
0.32783514929469676
0.31422208349686115
0.335017124703154
0.30939836520701647
0.31441282549640165
0.3187755833962001
0.31801482420414684
0.3170328141073696
0.3100016906973906
0.32103765560314057
0.31492956160800534
0.3246853990945965
0.3111286981031299
0.32739252819446846
0.32603034980129453
0.32395612449618055
0.3278360550990328
0.32788121219491584
0.31645739179803056
0.31394099050667135
0.3112677706987597
0.3209461327060126
0.3074904022971168
0.3057208072976209
0.3141177183948457
0.318750577699393
0.3099412931012921
0.3186248757992871
0.3271874230937101
0.31116196209331975
0.3081358832074329
0.31351180470082907
0.3183414016966708
0.31263072340516374
0.3191721569979563
0.3235856631072238
0.3173364368034527
0.30832839260110634
0.3202204431057908
0.3298750155023299
0.32363041780190543
0.3308987673022784
0.31623565619811417
0.32094986430602146
0.32074384030420333
0.3178707569022663
0.3104548742994666
0.3234638456022367
0.3194087781012058
0.3125558133004233
0.320829187205527
0.31755088430363687
0.3205606568022631
0.31327840039739385
0.31912731369957326
0.3185270390007645
0.3183203676017001
0.3236229142989032
0.3285164605011232
0.3253334627021104
0.3248056338983588
0.3287174453958869
0.3275134761002846
0.3264701447915286
0.31229225629940627
0.3114607688970864
0.31068303460488095
0.30834502150537446
0.3149472523014992
0.31230856518959627
0.3205927966046147
0.31719606699189173
0.3230068848002702
0.31971534399781376
0.31532820250140503
0.3213464189087972
0.3251790174981579
0.3330418591038324
0.32255989629775284
0.32076567290350794
0.3224924075067975
0.33005399300018323
0.32451833940576763
0.3359909598017111
0.32328705789987
0.33481808110373096
0.31090036999667064
0.3392530404962599
0.3239815830020234
0.31401199400424956
0.3166276138043031
0.31835264529800045
0.3300411503063515
0.3207728289999068
0.31340613870415834
0.30756723119411616
0.3116353583987802
0.31009733349783347
0.30407790991012007
0.30859868560219184
0.31397864170139655
0.3151717075030319
0.33246048470027745
0.3061818514019251
0.3145204188069329
0.326570977200754
0.3162655580905266
0.3292740965960547
0.31426977399969475
0.3094326267950237
0.30322244570124895
0.3159793133963831
0.3177979686995968
0.3125752771040425
0.31503533460199834
0.31103683040710167
0.31564558439422397
0.3084279061993584
0.3164202139014378
0.32308031159918754
0.31548166651045906
0.31537209760863333
0.31906528930412603
0.3138893335009925
0.3101271132007241
0.3165710545959882
0.3208593314047903
0.3125845498056151
0.31646131540182976
0.31479799799853936
0.3165866449009627
0.3078330658026971
0.3053513564984314
0.3126402676920407
0.31816253119613974
0.3136501663015224
0.31614081440493463
0.3083610609988682
0.32563169500790534
0.3232159306993708
0.321927452692762
0.32362425210885704
0.3176538564963266
0.30785550411092116
0.3234872487024404
0.33095708579057825
0.32903673730324956
0.31420611219946293
0.31992021620972083
0.32371847520116714
0.3224127747002058
0.32062069029780105
0.32531122710788624
0.3194862257107161
0.31931254339870063
0.3269801379996352
0.3122998442966491
0.31709035789826884
0.31284672289621085
0.3086822807905264
0.3209815656999126
0.31442998399725186
0.3162278773030266
0.31067707811016587
0.3128135857055895
0.31212130790809167
0.3182094286894426
0.3260422128019854
0.3185836029006168
0.3169034326914698
0.31847145010251554
0.3212017645011656
0.31590991489356385
0.32251818110235037
0.3169189298991114
0.31212250619428233
0.32458368530496956
0.3050262039992958
0.31082572259474545
0.32693076049909
0.32257903050631287
0.33261386030353607
0.3152755709947087
0.3116219217074104
0.3206003734958358
0.326188542007003
0.32102271820185707
0.3141425048932433
0.3143892055028118
0.32329606390558185
0.3053698008065112
0.33722385360160845
0.317436214000918
0.3187016456970014
0.3167801501927897
0.314968755596783
0.3159704418038018
0.3163546037045307
0.312172437296249
0.31010284930234777
0.32924050979781894
0.3214809554046951
0.3122413336997852
0.31589541579596697
0.3252100704004988
0.3157091878936626
0.32836544449673966
0.3195815131999552
0.30359891229309144
0.31173963099718094
0.3277679546969011
0.32255950490944085
0.3191223994013853
0.3145463590044528
0.3152696992037818
0.32072076100157576
0.3143477778998204
0.3262358820065856
0.333576584502589
0.32988735229009764
0.319264809100423
0.3138307021930814
0.31729672000510617
0.3201120891957544
0.32000721609219906
0.31710188389988614
0.31213749359594656
0.3101412576972507
0.30548925540642813
0.3293250106042251
0.3132287272019312
0.3251672600978054
0.328476192697417
0.31933139140019196
0.3374261761084199
0.330382534803357
0.3113278273958713
0.3129455900983885
0.3045296031981707
0.31374261879827825
0.3111706950003281
0.3106522239046171
0.3046659043058753
0.30853744910564274
0.3134554911986925
0.31040784060023724
0.3164035408059135
0.3198548708925955
0.31748943419661374
0.3272757360013202
0.32425966470036655
0.3215172783937305
0.3084399559069425
0.3270896399044432
0.30732055329717695
0.3205663457978517
0.3210608170949854
0.305925357399974
0.3270814688061364
0.3269566117087379
0.3119681148906238
0.32725747450022025
0.31727457729866726
0.32952165050664917
0.3141177807934582
0.3164211916970089
0.3270555466064252
0.317899757809937
0.3172431815997697
0.3093086750013754
0.3262665249989368
0.31510657970793543
0.3236172348028049
0.3215960163041018
0.3153664333047345
0.31628933099564166
0.3193184830015525
0.32053816330153495
0.32859906969824804
0.31448179300641643
0.31229419390438123
0.3257258540019393
0.31679683449910956
0.3223234324948862
0.32420515939593314
0.3174390799948014
0.3148477672017179
0.3452505334047601
0.32199160840827973
0.3121874317061156
0.3325088262907229
0.316650871001184
0.3253703293041326
0.3301608996000141
0.3199896589969285
0.3259930871077813
0.3101004657917656
0.3332173859002069
0.31607887990539896
0.3193203165079467
0.3180302956956439
0.3289378309971653
0.325108069810085
0.31100992040010167
0.31316429569851606
0.327192795497831
0.3166149217984639
0.3113012192072347
0.3211730074021034
0.3150240997085348
0.31604843139648436
0.30957886900287124
0.3165043123997748
0.31618572659790517
0.3164244430954568
0.3211358182015829
0.30958556740079074
0.3143032602034509
0.32406723710009827
0.3260152123984881
0.3091567566967569
0.3200401111971587
0.32259489350253717
0.3174500275054015
0.325397498998791
0.3199633445008658
0.3168257888057269
0.3079490610980429
0.32087222089758144
0.30748488489771264
0.30617601979756726
0.32122471070615577
0.31593245739350095
0.31540655019925906
0.3149800106999464
0.32760869950288907
0.3088562177028507
0.3146409726003185
0.31816668290412053
0.3143842134042643
0.3153204833040945
0.32711004789453
0.305096596700605
0.3218045788933523
0.31812659529969095
0.31614558679284527
0.32356586430687456
0.324880404304713
0.31877382450038566
0.3271610346972011
0.3133738288073801
0.3198864175006747
0.3109987648902461
0.3207234245026484
0.3084929981036112
0.3215881112031639
0.3098590180044994
0.316098540998064
0.3157932333997451
0.33021587269613517
0.31553976170253006
0.308909422904253
0.3154404524015263
0.3207775576971471
0.30736786830239
0.3282508224016055
0.30993198240175845
0.31327862770995124
0.3304734256933443
0.30976929860189556
0.3253888785024174
0.3223193921963684
0.31707634300692006
0.3291591568966396
0.33558300939621405
0.3294470297987573
0.31327825820771976
0.3157587759080343
0.3140417060931213
0.31188198380405086
0.3214853544021025
0.31933502580504863
0.31649858959717675
0.3117552177980542
0.32146078640362247
0.32832679719431324
0.32469897739356385
0.3192507646977901
0.31444657350657507
0.31815492069581525
0.31321012530243025
0.3205046358052641
0.31938712039263917
0.33244058800628407
0.31004883360583335
0.31725330899935217
0.30402219130191954
0.31773188438965005
0.31787791500100865
0.31562724109971896
0.3161194870015606
0.30257263479288665
0.30909455730579793
0.32757469339994716
0.3224455612013116
0.3067215878050774
0.3168526479974389
0.3103678804007359
0.31931947330012916
0.319615001603961
0.3145636301022023
0.3185233603930101
0.31146581679349766
0.3191784457070753
0.3224196064053103
0.32305447579128665
0.3213474064017646
0.31393259670585394
0.32540073740528896
0.3125897231977433
0.33093487760052087
0.3175434611970559
0.31494627679931
0.3118690468952991
0.3150384445907548
0.3145942360977642
0.31946477489545944
0.3132621656986885
0.33553313199663537
0.32345088210422546
0.30780715789878743
0.30863497650716454
0.3055424676043913
0.3163490129052661
0.31143351780483497
0.30783061729744077
0.31640898539917545
0.31653029989684
0.3155193826998584
0.3125579860061407
0.3217530574998818
0.31679340250557286
0.3088561116019264
0.31805676060030236
0.30476020539645104
0.3044576385058463
0.31187818789621813
0.3227198431966826
0.3161275324993767
0.3042556811007671
0.3105129225063138
0.3050660832086578
0.3137234146008268
0.3221325921011157
0.3188547056983225
0.32145924320211633
0.3158249768894166
0.3039783978019841
0.31067307690391316
0.3285632163984701
0.3216944572981447
0.3010173044982366
0.30887492588954046
0.312992616603151
0.30607192979659886
0.31572756040841343
0.3386792554054409
0.33116003529867155
0.30283751090755684
0.3290743774967268
0.3163483281969093
0.31134872779948636
0.32499412950128315
0.32614238960668446
0.31176082459278404
0.32827924099983646
0.3166980750043876
0.31963296299800276
0.33444771730573847
0.3097822668030858
0.3240404897020198
0.31315857310546563
0.3227602815954015
0.31888794640544804
0.3204090205952525
0.311626228899695
0.30925382000859825
0.3142818586085923
0.32516271679196507
0.3140616273973137
0.3201217174995691
0.3270995495026
0.3140797902015038
0.3088727056980133
0.31978506909217685
0.304517726006452
0.3151898832060397
0.30573951030382884
0.3109342891024426
0.3187771018012427
0.32766086970223113
0.33120122899999843
0.3139160225051455
0.31680658110417426
0.3199151664040983
0.3118991296971217
0.3128525327076204
0.32613560210447756
0.3287898599053733
0.31318755850661545
0.3099059254978783
0.3106329321977682
0.3258568153018132
0.3154600756941363
0.3078197305090725
0.3331496502971277
0.3179900582996197
0.323303303506691
0.31895797459874303
0.3256794812041335
0.31306699860142545
0.3322819632012397
0.3253697718027979
0.33477309279842304
0.3317320597008802
0.33108191170031204
0.3194096680963412
0.3018517991993576
0.3222551401006058
0.32014141699764875
0.31285067650023846
0.3079399585025385
0.3079964115051553
0.3185878462973051
0.331697859801352
0.3267556817037985
0.3312426257994957
0.32367601309670135
0.31443027439527216
0.3093028262024745
0.31453521359944714
0.31660933669190855
0.31423295800341294
0.3059516598004848
0.3140264473971911
0.31709162190090867
0.30417271950282154
0.3230194107047282
0.3120418127044104
0.31038063259329646
0.3069346147007309
0.3309537586057559
0.31622774079442023
0.3075880763004534
0.3131126215099357
0.31497718300670385
0.33041043430566785
0.33889541530516
0.30915302730863914
0.31975453679915516
0.32224635240854693
0.31794300930341707
0.3144669811008498
0.3190612258040346
0.3173715389915742
0.32188525950768965
0.32116076870588584
0.329058526805602
0.3233760079019703
0.3193121414980851
0.3254284461960196
0.319316115998663
0.3059629458002746
0.3101483816979453
0.3102708137012087
0.3102076701936312
0.3137216869043186
0.31828891589539127
0.3158786354935728
0.317027711996343
0.31547415079548957
0.30396318699931724
0.3164433986064978
0.3260015322943218
0.3099314256920479
0.3141741702100262
0.3218338269041851
0.3087505968054757
0.3011832294985652
0.30601823949255047
0.32213577220682055
0.307553316000849
0.3087000250001438
0.3072047292953357
0.3087476304965094
0.3218553005950525
0.32065716600045563
0.3170738101936877
0.30882326659047976
0.31149816209217535
0.3174486462958157
0.3231214661966078
0.31450077729532494
0.3022047417005524
0.3303894340991974
0.32479522719513626
0.32128032579785215
0.3168666603974998
0.32417119910242037
0.3187583047081716
0.31159043780062345
0.3318661081022583
0.3204910814994946
0.3221799330087379
0.3359230787027627
0.3262511110980995
0.32801303470041604
0.3282375794951804
0.3137311971047893
0.3095876569976099
0.31647878009825947
0.30299720270559194
0.3089649072033353
0.3158888561069034
0.31287107759853827
0.3072094399016351
0.32133622230030595
0.3074641304090619
0.31917410410242153
0.31861131999175996
0.30953832059167324
0.3092723098001443
0.3327300503035076
0.31077420089859514
0.3075781336054206
0.3372904645046219
0.31951303490204735
0.31442611269885673
0.3192198832053691
0.3123089959961362
0.31295014240313324
0.30708856709534305
0.31025841330410914
0.31141168569447475
0.3087288270937279
0.31297311959788204
0.3001071995007806
0.3381129747023806
0.3248443652992137
0.3189053655951284
0.30804217150434854
0.3174768312950619
0.32227722319075836
0.32054142879787834
0.33113771670032294
0.31616809299448506
0.314560110704042
0.3118826313992031
0.32143970920005815
0.3100185830029659
0.31611591109540316
0.31278142069932074
0.31218513469211756
0.3149175270926207
0.32268096779007466
0.32830721299396826
0.3109794027986936
0.31118049849756063
0.31631457230541854
0.3058892966015264
0.33784119549673053
0.3079884547973052
0.31705810090061276
0.3168169319978915
0.3050180773017928
0.30858773440122605
0.32079316179733725
0.30634571010014044
0.3176827301969752
0.32627162099815904
0.3086148409056477
0.3182742467033677
0.3154611057951115
0.31790775739355015
0.3089023610926233
0.30983507410855965
0.31596188839757816
0.3223327188985422
0.3061168372980319
0.3259375007008202
0.3161355965072289
0.3144461868098006
0.31553473270032556
0.3186575691099279
0.32530013599898666
0.3138867301982827
0.31257643990684303
0.3190114683937281
0.31625146759906786
0.30328435259871184
0.318751064396929
0.3127379971090704
0.33206698059802875
0.3177662687958218
0.3152946921996772
0.3215046931989491
0.31668631710344924
0.31944996759993954
0.31540592620149255
0.31018607339356097
0.32229037549113854
0.3287275759037584
0.31095322329783814
0.3007644150988199
0.3203909097006544
0.309236560203135
0.32065107660600917
0.31427531559020283
0.32414806879824026
0.3070687531027943
0.3121612782008015
0.30904733210336416
0.3065644306014292
0.31443297369405626
0.31881982210325077
0.3182308080024086
0.3259747033007443
0.3210881476057693
0.3071480273036286
0.31185889289481566
0.3179185913992114
0.3241824529948644
0.3065248903934844
0.3155669390922412
0.3181437481078319
0.30833272939780726
0.32071717459475624
0.3284589271992445
0.3098255606950261
0.30508225499652325
0.31138019510544834
0.313562992005609
0.3255186524009332
0.31101590530015527
0.3095538706053048
0.3179932922008447
0.32745973829878494
0.30852725009899584
0.30038280609296636
0.3093833568971604
0.3210114720044658
0.315934777201619
0.31185441920533774
0.3183922408032231
0.31405078439274803
0.3134467281983234
0.3183907122001983
0.3060776507947594
0.3125264081987552
0.31177327419864015
0.31137283919379116
0.31717658810084687
0.32511651680106296
0.3113485333044082
0.3358857788029127
0.3154678713995963
0.31309554890030994
0.3325468619004823
0.3135843803989701
0.33266431810334324
0.2982344225049019
0.31445311529096215
0.30973354519810525
0.30692538629518823
0.32197003830224274
0.3032820574939251
0.2961978391045704
0.30173124129651113
0.318709561903961
0.30845204639481383
0.32787698530592024
0.31770718189654873
0.3139408780029044
0.30823622569441794
0.3060660033021122
0.30505005809245633
0.31827948420541363
0.3259553491952829
0.31542081900406627
0.3180271356017329
0.31630309800384565
0.3222990571986884
0.3112648968002759
0.30957037669140847
0.30985165350139143
0.304190067097079
0.31728241209639235
0.3117961362935603
0.2968631081981584
0.3003477355930954
0.32758479060139506
0.32644854160025716
0.3088030931074172
0.32729157150024546
0.3099822325981222
0.3043045895989053
0.3224566097022034
0.3230122823966667
0.32198618589900435
0.31474249829770995
0.3177945547038689
0.321586927305907
0.3240434068022296
0.3383720061043277
0.32262842829804866
0.32724919950123876
0.3181021700031124
0.31443697690265254
0.3167494206922129
0.3100634948001243
0.30701046300819146
0.3145769382012077
0.2997256778995506
0.32333686280762775
0.30228662659646943
0.3189542085980065
0.31641168519854546
0.32750203139148654
0.33313992159673944
0.3184835257939994
0.30603853239445017
0.3093833531951532
0.3154740193975158
0.2994637701078318
0.31575744319707155
0.31691991339903325
0.32668376630172136
0.33530272789066656
0.30929851590190083
0.33807225790806117
0.3244070840999484
0.31074170919600874
0.3113209909992293
0.31339247229043393
0.3199370753020048
0.3139638424036093
0.295194336399436
0.2982493890915066
0.3183899977011606
0.30274770469404755
0.31521214259555563
0.3167482360964641
0.32356391350040214
0.2990461184061132
0.3025547832949087
0.32653877810807896
0.3117318017059006
0.3093902037013322
0.2990491193020716
0.32016033249674364
0.29991720339749006
0.3206095163943246
0.3079164822003804
0.30617956110509115
0.29999518879922105
0.32887615230865774
0.3087463974021375
0.303893921803683
0.32329816739074885
0.3213580667972565
0.3157800709013827
0.32932944189524277
0.3062794797006063
0.31327045330544934
0.296237653598655
0.31388593099545686
0.31259867099579425
0.31493233219953254
0.31615976500324905
0.30665630190633236
0.3173524239915423
0.31515147041063757
0.33240806160029024
0.3263877619989216
0.3239938969025388
0.30939500940730796
0.32810521270148457
0.3168435823987238
0.3102735411026515
0.32662193990545346
0.32779147299006584
0.3332888361997902
0.309151258203201
0.31006431839196014
0.31482902319403366
0.30788825249765067
0.32819205850828437
0.31274398100795225
0.30059190349420534
0.3131902468041517
0.3264407720998861
0.3104627725086175
0.3178774778032675
0.32914435289567334
0.32704213899560275
0.32130613300250843
0.3225804096087813
0.31656161429127677
0.32893830720568074
0.3290340343955904
0.3263354293070734
0.34518577660201116
0.3076034993981011
0.31223702610004694
0.32924912390299144
0.32500090370886026
0.3400529038975947
0.32199851990444583
0.3259324254002422
0.3107536002062261
0.31808251099428164
0.302903391898144
0.2979768568999134
0.3067238489980809
0.308153078192845
0.31903036520816386
0.3214235343039036
0.3253925224998966
0.30235345910768957
0.32479546149261296
0.30704473140649496
0.3334040054003708
0.3210571794072166
0.31030808520736175
0.31606107879197226
0.32022634079912676
0.3173753976006992
0.3171756522031501
0.30073120560264216
0.321693638607394
0.3135249280021526
0.3223885003942996
0.31065953229554
0.31417716360883785
0.3120935884071514
0.31223876429721714
0.30747525319457053
0.3121887319954112
0.32033921310212465
0.3260566081968136
0.30818235559854656
0.28657743049552664
0.31215488020097837
0.32780709660146384
0.32388828370021655
0.3100135228014551
0.3072687943931669
0.330063274607528
0.3131504342076369
0.32404632029356434
0.32201368720270696
0.30698727319249886
0.3041883263969794
0.3034509747987613
0.31561853769235315
0.30561555640306326
0.31294264369644226
0.3184678071993403
0.32163243889808657
0.3065771659021266
0.3237117668031715
0.321515848103445
0.317022112198174
0.3175104485009797
0.3070459928014316
0.32024570590583606
0.3209060730994679
0.32378842410398645
0.31725337500683964
0.33051911820657554
0.3114984316984192
0.3161946890992112
0.2998480887035839
0.31738216569647193
0.30674644029932097
0.29779991030227393
0.30799068990163503
0.32580155479954553
0.3146045936038718
0.3135684213018976
0.2985463379998691
0.3176983176032081
0.31866438599536195
0.315814401593525
0.3196641871007159
0.3179970566998236
0.3145786597044207
0.32179072899743916
0.31067667219322176
0.3197480468079448
0.30169334639795126
0.32829433619044723
0.3275125610991381
0.3199089842964895
0.3077622423064895
0.34043918900424613
0.3377029709983617
0.33102286409121007
0.3185906735016033
0.3320917328936048
0.31362547460012136
0.31215956970117986
0.31398042319342495
0.3158469867077656
0.3083704721997492
0.31882221379783005
0.3120865753968246
0.32721425059717146
0.31299934050766753
0.32271228739991786
0.31301323289517313
0.32914541639620437
0.3124317417968996
0.31026632079156113
0.3224786438047886
0.3056920671951957
0.30775203299708664
0.3063072514021769
0.3088909899932332
0.3128850281937048
0.31020425679162145
0.31165546730626376
0.30261711209313946
0.3107129142968915
0.3109025378944352
0.32624156890669836
0.32393097860040143
0.31079532399307935
0.31073283979203553
0.3063232540967874
0.3057879021973349
0.3058392512029968
0.3021865505957976
0.31728075359715147
0.29953305419767273
0.30459318320499734
0.31858007139526306
0.33075316729955373
0.3354650893015787
0.31741876620799303
0.30387289919890464
0.330480870208703
0.3046612782054581
0.3099411940900609
0.3202197563019581
0.31890341569669545
0.3068046076921746
0.30013144769473
0.3089875987963751
0.3062605054001324
0.3114766514976509
0.30745038780150935
0.3040389689966105
0.30319629120640457
0.2891742257983424
0.3280152727966197
0.305638910306152
0.2953788051032461
0.3136617952026427
0.31473453328944745
0.30792744350619616
0.3119574057054706
0.3065751414047554
0.3243669167975895
0.32517439930234104
0.30313318700063974
0.3170006091007963
0.30958654859568924
0.30992365001002325
0.3287334467982873
0.3286782635957934
0.31282834850717334
0.327229533798527
0.3091096026008017
0.2947380668018013
0.31506469149608163
0.3073312932043336
0.32516350779915226
0.3088791368994862
0.29183834450086577
0.2997212006011978
0.30635512989247216
0.3202529005007818
0.3011638134019449
0.3062118825968355
0.30142898299964144
0.32402781150303783
0.3407822513952851
0.32192753719864414
0.3119952171109617
0.3080691423034295
0.3076748913037591
0.3097563051036559
0.30482599859824405
0.3032428608974442
0.31513737270142883
0.32486690579680727
0.3185622068005614
0.311999677401036
0.32068360089324416
0.3125849901000038
0.30703657199628653
0.32637893840437754
0.30698721879161894
0.321203686890658
0.3176991006010212
0.32337683450896293
0.3132248320034705
0.324364717095159
0.3200017271912657
0.3152214040979743
0.31691332679474726
0.3132430681027472
0.3132095445995219
0.31761818589875473
0.3403610237990506
0.32936491289874537
0.34946275389520454
0.3235822443035431
0.315696483803913
0.3158035164931789
0.31701576869236303
0.3105376885039732
0.30676219940651206
0.33481300619896504
0.3072328430018388
0.3069273493019864
0.3270321402931586
0.31822136950213464
0.326111471792683
0.3120827200007625
0.30131776611087846
0.31747727510519325
0.3206043596030213
0.33811073229881006
0.3383424374042079
0.3314911708934233
0.30417984960367905
0.3121627824031748
0.34941905599553136
0.3368064100970514
0.31509955449728294
0.32809685649117454
0.3279321474954486
0.31535700539825484
0.31321857559960337
0.3205324637005106
0.299840442603454
0.3258843027055264
0.3437038909061812
0.31053794439649207
0.33183865969767795
0.30705304639413955
0.32502787340199574
0.36289423109265045
0.33056681290036066
0.3414785708999261
0.31768427389906717
0.3300679665058851
0.30707602279726415
0.31230128899915144
0.3312579554039985
0.32735439579701053
0.31336192400194707
0.34115730880293993
0.32231686150189487
0.32699703630059956
0.3169805267942138
0.312294932291843
0.3070907642017119
0.32712442399933933
0.3124884114018641
0.31126831190194937
0.30276064650388435
0.3216286100097932
0.32369832510594276
0.3265809191041626
0.32893198810052127
0.2941084477002732
0.30870524400379507
0.32560170780634506
0.3062382666976191
0.31856158570153637
0.31020572970155624
0.32346325159305706
0.312736979208421
0.3201616956968792
0.3078586414922029
0.3194307675003074
0.3048627771087922
0.3285069248988293
0.30817890390753744
0.31588024229276923
0.3192031368962489
0.3237190259969793
0.310013049794361
0.3119023648905568
0.3157152005005628
0.30655395570211114
0.30854646979132666
0.28942379750078545
0.30358650980051605
0.30157415319699793
0.30599080969113857
0.3090184574015439
0.3078257985995151
0.315629488392733
0.3124174077063799
0.31355075689498335
0.3107124167960137
0.31176990539534016
0.30984244039282205
0.3090271670022048
0.30469460040330887
0.3026378012029454
0.311878985108342
0.31233614319935443
0.30463763589505105
0.3010074305930175
0.30909269149415197
0.3047289795009419
0.30340745240682737
0.30384864560328423
0.30921630560187624
0.30885184949729594
0.315667026292067
0.3111283111036755
0.3133346402086318
0.3172197785926983
0.31173254071036355
0.3252399290911853
0.320504630706273
0.3058362887939438
0.29868994150310757
0.3176835719961673
0.3067327096010558
0.31675755940377714
0.3179208657937124
0.31417697269935163
0.31435030539287256
0.3067557866917923
0.32745831909123807
0.3075387121993117
0.30405092040309684
0.2999052201048471
0.31254451790591703
0.31667408080538734
0.3140547074959613
0.31591637750389057
0.3043566147913225
0.30616335170343517
0.31264356879983096
0.3041566577972844
0.31006192630156876
0.2957445673062466
0.31135063549736514
0.33289358660113066
0.30588168289978057
0.3126714579993859
0.32512380230473353
0.32177204330218956
0.31189515569712967
0.30719893670175225
0.31814368730410936
0.31945048659108577
0.32861500510480257
0.3080725455074571
0.3190902262926102
0.31515529720345514
0.31006076650228354
0.31296294439816846
0.3091632424038835
0.32103502049576493
0.301308822305873
0.326009130908642
0.3348146867007017
0.3177079459070228
0.3190207884996198
0.31359190030489115
0.3181208249065094
0.3033808366046287
0.32448902339674535
0.31980515660252423
0.3104536354076117
0.304372278007213
0.3222516659996472
0.3190009708981961
0.32598752189660446
0.2886412218096666
0.3021668605040759
0.301403375598602
0.30126793989911677
0.30913169260602447
0.3114786319085397
0.29615659760311247
0.31813125310000034
0.30528477689949796
0.30349669500719756
0.32472695129690693
0.2879455341026187
0.31406643179943783
0.3074908844078891
0.30824292890029026
0.2997395719983615
0.30599280960159375
0.30810332130640744
0.3070634498959407
0.3151636388967745
0.32983062890125436
0.3089567653951235
0.305125889996998
0.31227373499423267
0.3221435823012143
0.30315993370022626
0.29818499080138283
0.3121856263023801
0.32078366100322453
0.29332522249314935
0.3053088648011908
0.3100928477011621
0.3127526539959945
0.3096517806989141
0.33535510239889843
0.31997532069217416
0.32983644959749653
0.3154640082037076
0.32350280090468003
0.32344967119861395
0.3090523582068272
0.3092280499986373
0.3160420133033767
0.2943071059999056
0.3128220202983357
0.3127262521069497
0.32848383019445465
0.3290678295074031
0.32065134060103445
0.3163816829910502
0.30644507399993015
0.3220729234977625
0.30689336750656365
0.3175918805995025
0.3165674315998331
0.31778559860540556
0.3224295565043576
0.31597205459838734
0.2975543256965466
0.30384478939231485
0.29332150160335
0.31717523499391975
0.31654596669832247
0.33702359510352836
0.3341220319038257
0.3057501042028889
0.3143742510932498
0.31469250440131874
0.30902314409613607
0.3286474653985351
0.32155703199096025
0.30894849450560286
0.3010640401975252
0.3163319875020534
0.30806733729550617
0.30685991409700364
0.31463000710355116
0.2938871584017761
0.3188133237068541
0.3024287353968248
0.31460411960724743
0.31859330360312016
0.31361880550393834
0.31039787880145014
0.3059460256015882
0.3108987443963997
0.3092289734981023
0.30414456740254536
0.30439637959934773
0.32823372770799325
0.3038686852087267
0.2925307651050389
0.31576137529918924
0.30407786489231514
0.3150514383916743
0.31456162290414796
0.30112583809532223
0.31462253810605034
0.3226359194028191
0.3091885305009782
0.29781641240697354
0.3136175287887454
0.3162750460091047
0.32545918999239803
0.3198758297017775
0.31025807730620725
0.31305525939678774
0.3195480730966665
0.2985396664007567
0.30633007240248844
0.2929468935006298
0.3107735638972372
0.3200758173014037
0.31219239530619236
0.30546008569654076
0.31175669690128416
0.3020403657923453
0.330471266398672
0.31421529010403904
0.3108848180039786
0.2987665161024779
0.3080120726022869
0.3090593222994357
0.31088607910787686
0.3206430212943815
0.30949755500769244
0.30074147790437566
0.30134244000073523
0.32620958660263566
0.3125419616000727
0.3072663714992814
0.31168485260568557
0.29821060530375687
0.30591384270228444
0.3257701831986196
0.31133855920052156
0.31403416659450156
0.3125182551913895
0.3146538672968745
0.30427264419849964
0.3056152055040002
0.3043357677990571
0.3224288889905438
0.31290634429315106
0.33410416160477324
0.3043749606003985
0.3076006175018847
0.294590019795578
0.31252395750489087
0.3368186346953735
0.317829754401464
0.3153200230910443
0.30636959980474787
0.3198448361014016
0.33659590110182763
0.32374756230274215
0.31457039919914676
0.3198166369926184
0.2897694978979416
0.31551682560238986
0.31408560839481653
0.30256153020309284
0.29712982759810985
0.30542665070388464
0.32090676319785416
0.3008283376926556
0.3074189226026647
0.31147222929866986
0.3039406614028849
0.31630388599587606
0.29459236440015957
0.32314859519246963
0.31240822210675107
0.29045231700874863
0.3029902207083069
0.3163226741948165
0.31513892620569095
0.32397555679781365
0.32364660090534014
0.31324804020114244
0.3024476073915139
0.3242479615961201
0.2922227974049747
0.30536983190104366
0.31110811680555345
0.3306921847979538
0.3099175611976534
0.31262367150047793
0.31666327730054034
0.2984858116018586
0.30398853990482166
0.30197026539826766
0.3235270919045433
0.3114278189954348
0.32604154559085147
0.3169804053963162
0.3103725083055906
0.31339788530021906
0.30547770659904927
0.3034739451017231
0.3168835956021212
0.3139267074991949
0.3126485340995714
0.3146874590078369
0.3158871409948915
0.32237033450510355
0.3022888760897331
0.3226180148893036
0.3096574128023349
0.31956858379999176
0.30857145650079476
0.2964733036002144
0.31167371679330247
0.31790193829219787
0.3189672067062929
0.31406962709734215
0.3189629964996129
0.3019931203103624
0.3165331449941732
0.30098443779861556
0.3076470484025776
0.32072604619897904
0.30480720739578826
0.3080195977003314
0.3258586929063313
0.31198504549684003
0.3141026217024773
0.3184604881913401
0.32491581039503215
0.3086035851039924
0.3006603476940654
0.3126235322910361
0.30785392760299146
0.31309416169533505
0.31356675529386846
0.301096167601645
0.3284401634009555
0.3134639970958233
0.2949977052980103
0.309998832794372
0.3265780111891218
0.31953955549979585
0.31879814210115
0.3223789184005
0.31916376820299774
0.3105730339069851
0.3199914322933182
0.320703842304647
0.3107491102069616
0.3402248780010268
0.313716082891915
0.319304637494497
0.2961544536985457
0.3136369326035492
0.30525559750385584
0.3016458787024021
0.30061570450197905
0.30633282869821415
0.2958540705032647
0.3051519184955396
0.317845852393657
0.29033119559753684
0.29885948250303046
0.31550818629330024
0.3078100674087182
0.3104674324975349
0.3149113096995279
0.28958774571074175
0.2986095701111481
0.3142664965009317
0.314503395895008
0.30473259509308265
0.3368365396047011
0.3133923770976253
0.30794626579154283
0.29797569799702617
0.31338188219815494
0.3278965777950361
0.3247525871032849
0.29037701030028984
0.2949268508004025
0.30366720309248196
0.3159715545945801
0.32111375730019065
0.29904941119020806
0.3205169411958195
0.30043025499908255
0.3243697345023975
0.3228567991987802
0.32259258910780775
0.3090071159997024
0.3103268167935312
0.31282863480737433
0.31812545279972254
0.30627782909432427
0.31799629000015556
0.3176615359960124
0.30238200749736277
0.2930081988917664
0.3017303346074186
0.308304642199073
0.2961907139979303
0.3019229806959629
0.29965347789693625
0.3165932739037089
0.29983695610426364
0.2791431898018345
0.29872169429436324
0.3037747572991066
0.3180685283965431
0.30632438489701597
0.30711539488984274
0.3241202077944763
0.30656230020103975
0.3049029230955057
0.32073976220563055
0.3159809789969586
0.3118986451998353
0.3057829127996229
0.30061571710975843
0.314235991705209
0.3111076317029074
0.31954155389685185
0.2994307058979757
0.30368478399468585
0.32907022510189565
0.31109122349880636
0.3080825533019379
0.31036956820171324
0.3300661577959545
0.3069253292051144
0.3128235807991587
0.32541115189669656
0.30498881560051816
0.30888721530791374
0.31363605479709805
0.3177145360037684
0.30347837540321054
0.33172055039322
0.32905372119275855
0.3186564443982206
0.31699093580245974
0.31616890790173785
0.29843755459878596
0.29974237399874254
0.30337103200145066
0.3142859031097032
0.31540908630704506
0.30678029200062157
0.3104087256011553
0.3144956215051934
0.3131468296982348
0.3280962985008955
0.2983121945988387
0.3062994898995385
0.31371948240557684
0.3206763179041445
0.3223351933993399
0.3191731860046275
0.31149626860860735
0.2892011974006891
0.28930771419545637
0.31692817199509593
0.2942482044105418
0.3002173613058403
0.3113278531935066
0.3015916147036478
0.30508312380407004
0.31557897409657015
0.32878752580145376
0.3291250066016801
0.304026901605539
0.30965287670260294
0.3006049040006474
0.30243992020841687
0.3217586640967056
0.30809031289536504
0.2873139968025498
0.3158211351954378
0.32378682220587507
0.2990821294952184
0.30771498079411685
0.3172698974958621
0.3110856726998463
0.29198608129518105
0.30661079280544073
0.30964183079777285
0.30077938409522176
0.3123076913994737
0.3094716025982052
0.3128087528049946
0.30348209500079976
0.32484003349673
0.3107919643050991
0.3320521894027479
0.2968191800056957
0.30271678760182114
0.306677702604793
0.2981940813944675
0.30216242539463567
0.31076902149943636
0.30135070430114863
0.29499925179407
0.2898639142047614
0.2958341912017204
0.29707195310620593
0.29754688579123467
0.3056998807005584
0.30364817440276964
0.29632913299137725
0.3097386437933892
0.3021334448014386
0.328691065707244
0.3046784437960014
0.30095774090150373
0.3160497767035849
0.30726412780350076
0.30586728480411696
0.31956639169948176
0.3064468613942154
0.30997104790294544
0.3024773871991783
0.3009009636938572
0.3232728078961372
0.3125087769003585
0.29966929369838907
0.30615164280170576
0.31150914570316673
0.30561151159927247
0.32143271759850905
0.31962096999632195
0.300831719301641
0.317229183902964
0.31224715799326075
0.30798693019896745
0.3110795157961547
0.3091759545961395
0.30751785149332134
0.3075817718985491
0.3157187588978559
0.31515511419856923
0.32338715459918604
0.30223703510127964
0.31282057269709185
0.30584013799671084
0.31435117780929434
0.3262287235003896
0.32191720319679007
0.31875323700951413
0.3025204089004546
0.3033748043002561
0.326326360902749
0.3279952166019939
0.3098329694010317
0.2998260124935769
0.30152650059899316
0.3034517538966611
0.31174601239617916
0.314768551394809
0.32132599569158626
0.33197835258906705
0.30781796799274164
0.2962220956920646
0.31548775640549137
0.3142032901989296
0.3155448979930952
0.3001020951080136
0.3118284989031963
0.3403593771974556
0.3233563087997027
0.3291289857006632
0.3180619059014134
0.3080417911056429
0.3076520218979567
0.3095295344013721
0.32832062559900804
0.3306070053949952
0.31999628799967467
0.30804515710333363
0.29198151369346304
0.3141364658018574
0.3132371603045613
0.3137068437994458
0.3048812182038091
0.30508248950354755
0.3325952249928378
0.3252433535060845
0.3054353900020942
0.2950178292929195
0.32200865470804274
0.3350624334998429
0.3024994526989758
0.3206251876079477
0.31246981819858777
0.30644397790310907
0.3087785086943768
0.3207804232020862
0.30192441679537296
0.30741876740939916
0.3090986977913417
0.32034014579840003
0.33355123539222403
0.3108729177969508
0.3209362638997845
0.32281046120915563
0.3079745044000447
0.31972618310246614
0.31695986080449073
0.3162953917053528
0.31004995640832933
0.31720317229628564
0.30831313659437
0.3186612742953002
0.3041660208022222
0.3014492720947601
0.3098532121977769
0.3222577921929769
0.30621556940022854
0.31100192070007326
0.32960099109914154
0.3118122591986321
0.3056367096025497
0.3114735038019717
0.2962553042918444
0.31845976850017904
0.31064255540259184
0.3062855119933374
0.3107274712994695
0.2973059300100431
0.304515458305832
0.2994695150991902
0.30858171100262555
0.2940874974010512
0.3092203579028137
0.3234435994992964
0.30008206559577955
0.2998345830012113
0.3052257534931414
0.30678129899315537
0.30811219980241733
0.303701732296031
0.3015675792004913
0.3058868285967037
0.3266842032084242
0.3047208305913955
0.324803301889915
0.2862488287035376
0.3013229923904873
0.3036354602896608
0.3126170885050669
0.2906443877029233
0.31020382449496536
0.3177562989993021
0.30142560410313307
0.3144612497999333
0.29643558569950984
0.2947013389901258
0.2978777550975792
0.2957773413974792
0.3074161023949273
0.2875212609069422
0.3336947269039229
0.30445229769684373
0.31145317769842223
0.303116140095517
0.3163570281933062
0.3034687970997766
0.31063323220005257
0.31530911730369554
0.3160493165953085
0.3110461066942662
0.30358330518938603
0.29255777489161117
0.29230795630719514
0.29924024529755117
0.30650420899037273
0.31813570820959286
0.31045433989493176
0.30351080899126825
0.30580156969372185
0.29544266070006414
0.3083857883000746
0.28792387240100653
0.3070455490029417
0.29654785530874506
0.2987100810976699
0.297244443197269
0.3057696640957147
0.3060356367030181
0.29630481399362907
0.28985906329471617
0.2943624153966084
0.29348736859392377
0.31482424220303074
0.30671443169703705
0.2914118123007938
0.30390660810517145
0.2981092044035904
0.2947911820025183
0.2971765652997419
0.29757712749997156
0.30265265579801054
0.30215775199467315
0.296779595699627
0.31584196829935535
0.29961674809455874
0.3261684822035022
0.30289749829098583
0.3099726126994938
0.3237622019019909
0.30299017630750313
0.3052186838001944
0.30546628929441794
0.29465342620387674
0.3084808456944302
0.3000207936973311
0.2967118754982948
0.3125818926026113
0.3232938276021741
0.31341302250511943
0.31981373730814083
0.2879727942985483
0.31878918709699067
0.297256061702501
0.3178146665915847
0.3273147557047196
0.30334248290164395
0.32040119779994714
0.315293868095614
0.32547137420624495
0.31221896210918204
0.32416966669261454
0.31219169120304285
0.3052625704091042
0.3286019799066707
0.30496569770621135
0.32696237759664654
0.3011617609998211
0.3003491984913126
0.30128547169733794
0.30048810460139064
0.30809918709564954
0.30656196089694276
0.2959086649934761
0.2984144141082652
0.3225719252950512
0.32289925100049005
0.3030214127036743
0.31678001360269264
0.31139036420499905
0.2987881551962346
0.31366027729818596
0.30764429629780354
0.300766610307619
0.31618835860863326
0.3038938768906519
0.31367551860166715
0.30833960240706804
0.3094202672014944
0.31513600279577075
0.2891415335936472
0.31493448939872903
0.313498035504017
0.325913166499231
0.3113468489027582
0.2952623051009141
0.29507626799168063
0.3079934836947359
0.3214348999899812
0.3033466701977886
0.32408520560711623
0.31545913428999484
0.3032214049017057
0.3014487562002614
0.30236247220309453
0.30242666479898617
0.30907353200018406
0.28148552010534333
0.3060061389929615
0.3144168553058989
0.3022495437064208
0.2973607409046963
0.31661120830103756
0.29129787829006093
0.2869073200970888
0.3243034554994665
0.2904022570932284
0.31283521399600434
0.32240605719853194
0.3101804204052314
0.3027133786934428
0.3120831211912446
0.3253200641949661
0.3026255214004777
0.3049151327926666
0.30284231710247694
0.3127859904896468
0.3119190674042329
0.30399969799909743
0.31610663420287893
0.3024270031950437
0.2969182909000665
0.3112862509093247
0.3156156039098278
0.3078719514072873
0.3196333686937578
0.3086985490983352
0.3127784747048281
0.29834965349873527
0.3071991833974607
0.3005610596970655
0.3112125594983809
0.2968501619063318
0.32085869610309603
0.31061647050082686
0.32457527209771797
0.3060980610898696
0.3096542079001665
0.29353699209168554
0.2979237014893442
0.3043038140051067
0.3005528882029466
0.31510553780244666
0.3094558548997156
0.30658634660067036
0.2995579114998691
0.29381374929798765
0.3139116863021627
0.2998478110996075
0.3144293523975648
0.3098529450013302
0.3082746478961781
0.31934775880072264
0.30014386330731213
0.3044308659969829
0.30288243329850956
0.3216172115993686
0.304358678101562
0.3095391737064347
0.30365781460423025
0.3032753812032752
0.3057830993901007
0.2994177430984564
0.29621473359875383
0.29676579099614175
0.29328913940116763
0.30113636000314725
0.3071633737999946
0.3045066404971294
0.31176168069941923
0.297277691506315
0.30879573049023745
0.30246583180269226
0.3052317860070616
0.2950842029997148
0.3063264705007896
0.32049969289219005
0.30071094069862736
0.30344039539340883
0.2938859974965453
0.30053800900932404
0.30231674619717525
0.31245417720638213
0.32835809140233324
0.32313023870810864
0.31183676269138233
0.2926372205954976
0.31483402820304035
0.31149373969528826
0.30191290060756726
0.31917682599741964
0.304255443403963
0.29221074560191485
0.3031893876963295
0.3044031505938619
0.3003866491955705
0.3199684692895971
0.30516001969808715
0.2941543739987537
0.31619617429096253
0.29180494470056145
0.29652170519111676
0.2957296274020337
0.30724495419999587
0.3076932590920478
0.2961961440043524
0.2952890031039715
0.30558515660231933
0.29433794169453903
0.3161096961935982
0.28891864090692254
0.31216507270000876
0.30635223190765826
0.30440177279524505
0.3000712738954462
0.2893443868961185
0.3129662815015763
0.3050698430975899
0.32162165839690715
0.2928620282909833
0.31888161940732973
0.30064706109697
0.30882181680062787
0.3147670262027532
0.3204840286052786
0.308289090404287
0.3183654778986238
0.30276583280647174
0.3046249837963842
0.2995143041014671
0.30458396839676427
0.2977989668957889
0.3099024530034512
0.31914372120518236
0.3078654724988155
0.31182261840440334
0.29954857599223034
0.2974082567030564
0.30623869319679214
0.29476984400535
0.297009312803857
0.29524567049229516
0.3043895347043872
0.3027532776934095
0.29837874610675497
0.2955434384988621
0.3067483589053154
0.2856693548033945
0.29864607310155405
0.3038723658071831
0.3102956282906234
0.30146244099596514
0.29332287000725044
0.3056962603935972
0.299112735001836
0.29899976630695163
0.3091827615047805
0.31012221809942275
0.3326032318989746
0.28886519049992787
0.311842236306984
0.31141829330008475
0.3001004618010484
0.2866156121948734
0.2969856736948714
0.3124179956037551
0.2991582761052996
0.30819481289945544
0.3039369916077703
0.29513919589808213
0.29476904749171806
0.2942081526038237
0.2855542095028795
0.30819459790363907
0.29227141219889746
0.30121566269081085
0.30778231730218975
0.30427849779371174
0.3011054144939408
0.2922410564031452
0.30086081320187075
0.2999493287992664
0.305137554788962
0.32513132760068403
0.3208434199914336
0.31957449009642
0.28763827910879625
0.29185955770080907
0.29136926679639147
0.2974430645932443
0.30531893379520625
0.2848969965940341
0.29149611820466814
0.3109741557971574
0.3080110424081795
0.28731275210157037
0.30812566629610955
0.3051998329930939
0.30482327491044997
0.32018244729842993
0.3082260209019296
0.29916353240842
0.3049742007046007
0.2957207405008376
0.3087125554913655
0.2880280907964334
0.3050044961972162
0.3041096476023085
0.29250444150529803
0.3081613258924335
0.3037551510031335
0.30704611979890617
0.2980004351004027
0.32732359090587126
0.3103478376986459
0.29769602660089733
0.2978480578050949
0.29811730920337143
0.28492331360466777
0.30595605201087894
0.28146515019470825
0.309623077895958
0.29195073050213977
0.30136151099577546
0.313509568606969
0.31296348640462385
0.3101215931936167
0.2914605867001228
0.3095128548098728
0.28669035671046006
0.3054542907048017
0.311647096904926
0.3079628875013441
0.2978532125009224
0.2874530437053181
0.2892606121022254
0.29923199049662796
0.2854664406972006
0.32626653800252825
0.30741395279765127
0.2950957791064866
0.3075767849921249
0.3149088934995234
0.320979661506135
0.2991860205074772
0.30203522959491236
0.30900235240114854
0.30351144310552625
0.29835942450445146
0.3060955199995078
0.2992247786023654
0.3034776165033691
0.28052130560390653
0.3065950551070273
0.30475364380981773
0.30178357710829007
0.31484456340549516
0.30245045740157367
0.3000316533027217
0.3075734105077572
0.3010693270014599
0.30898523930227384
0.30198405699338765
0.304947968700435
0.29306068070000035
0.28748648409964517
0.3033171134069562
0.3058296369970776
0.31574993749381974
0.294619825296104
0.3000547999050468
0.31463159300619736
0.30451298600528387
0.30550951830809936
0.2920969380065799
0.30012144669890406
0.3113871512003243
0.2982883739983663
0.3087388657964766
0.28760674139484765
0.3191516330000013
0.32276008209446444
0.3152707771048881
0.30077625080011783
0.3072992147994228
0.30250617529964074
0.3069978661020286
0.3104089010041207
0.2934980580001138
0.3157048810040578
0.30420253580668943
0.2992883158964105
0.3225778084015474
0.292636282404419
0.2959438213030808
0.3117795945960097
0.2865913539077155
0.3072164492914453
0.3094404950970784
0.2995974736986682
0.3220877110026777
0.31228157670702783
0.29522709629964083
0.30643553000409157
0.32737991790054366
0.3128849872970022
0.2866116360994056
0.2949870306998491
0.3166249425965361
0.3187436080072075
0.3050695149926469
0.2979174235952087
0.302815606596414
0.2921400830033235
0.309094320202712
0.31553574949502944
0.2993684704997577
0.29468583840643986
0.30301849290262906
0.2957222296972759
0.30494861080078406
0.3099585076095536
0.32400762919569387
0.3048766277031973
0.2910494050011039
0.32045948230661453
0.30660154690267516
0.2950329466024414
0.3059239335008897
0.29986298449803145
0.28745462649967524
0.32228621799731627
0.2950656640925445
0.3165300875902176
0.30450969639932735
0.30932591649470853
0.3004194355919026
0.2942100686021149
0.30307307579787446
0.31043146339943634
0.2965686958981678
0.29686606409959493
0.2934773845016025
0.2921080579049885
0.3078537622001022
0.2938108540023677
0.3001235782983713
0.2954829805996269
0.3141145835048519
0.3164481000974774
0.3182722234982066
0.29908144250512125
0.29476976409787314
0.31337591470219195
0.3029006029944867
0.30696331029757856
0.2877778000896797
0.30678300029831007
0.29772848879219965
0.30830048479838296
0.30562496919883414
0.3014256713911891
0.30605535419890656
0.2971061690011993
0.2950943568022922
0.31072546109789984
0.2777975845965557
0.2940937866922468
0.3183697059052065
0.3125208245939575
0.3097332328907214
0.3005348711973056
0.29018976280931386
0.3041977785993367
0.30985090759349987
0.2903399874106981
0.3012796559021808
0.31871886280132455
0.31035132859833536
0.2957875333027914
0.3008728342014365
0.3138346771011129
0.296390082500875
0.29401359690818935
0.30482309149811043
0.29303300080355255
0.3011557629914023
0.30543613029876726
0.2971196277998388
0.3114552416955121
0.29564663689816373
0.2958750719903037
0.3009962804033421
0.3217405786039308
0.3270711161079817
0.30968718249350785
0.28993266510078686
0.3162630960927345
0.3159028361085802
0.2976961952052079
0.28967012389330193
0.3042684869957156
0.3095962535007857
0.3002268824027851
0.30834755150135607
0.29561901580309496
0.31913817710010334
0.3011817869031802
0.3183143652975559
0.3022142039029859
0.3259857201017439
0.32741605249466377
0.3096318111056462
0.30853067119605837
0.3094092571991496
0.30963726170593875
0.30134204629575834
0.3060591042973101
0.3165069206035696
0.3083273845957592
0.3045144438976422
0.28829441900597885
0.30293132400838657
0.28522265029605476
0.3005179914063774
0.3047426413046196
0.3099801660981029
0.3043309024069458
0.29666342679411173
0.31729440450435503
0.3103193479008041
0.3044127747998573
0.30072021649684755
0.3082390515948646
0.30743541719857603
0.296644301910419
0.2852884226944298
0.2919047471019439
0.31130786960711704
0.29197149649262427
0.29802828360116107
0.3206616371055134
0.2805514386971481
0.3153414894011803
0.31933049560757354
0.3232460396946408
0.32156748049892486
0.3079345863079652
0.3100741378031671
0.31170480800792577
0.32203158260090275
0.2955107306013815
0.2859261026023887
0.30651023871032523
0.29810755730140953
0.3057557805092074
0.285883012204431
0.301051891897805
0.3177833795896731
0.31149717879015953
0.3167822519899346
0.31974029910052193
0.30285522020421923
0.3026716689928435
0.30753615699941295
0.3100702326046303
0.31445148069178686
0.3222657217062078
0.3006406033993699
0.3311916747014038
0.2972024300019257
0.2862840365967713
0.2816560172010213
0.2825867676991038
0.2680016922997311
0.3132852728012949
0.29441453259205447
0.2944233980029821
0.3078302911948413
0.31770628259982914
0.2935237389989197
0.2941988500999287
0.307754297403153
0.2912975226994604
0.3040173270041123
0.3125168323982507
0.3031136114965193
0.2986968514043838
0.31562940339790657
0.3127631662064232
0.2981004952918738
0.32175770540488885
0.28608227339573206
0.30118840399663893
0.30395163940265774
0.2946128468029201
0.3047767942072824
0.2968076889985241
0.3021769783925265
0.29524362919619307
0.30193525400245563
0.30370747139677406
0.312100218993146
0.3075428455951624
0.3219930789084174
0.3018297577975318
0.29211912750033664
0.2913667286047712
0.3187264287029393
0.30809018660802395
0.2990031711990014
0.30540728640044107
0.29510917000006887
0.31285000769421456
0.2951586893061176
0.3108353367075324
0.29855317960027605
0.2936481740907766
0.2970180173055269
0.3205419018981047
0.3051787676056847
0.27121023579966275
0.2947847053990699
0.28998217950575056
0.31427659989567475
0.309098126902245
0.3084866071003489
0.30379735230235383
0.3178711534012109
0.30601877280278134
0.31097944229841235
0.3225740033085458
0.2885496853035875
0.31090398179367185
0.2964898256002925
0.2960119133000262
0.29323273500194774
0.31401508520357313
0.3090701063978486
0.30365031950641425
0.28873659679666164
0.31464949150104077
0.30804693659301846
0.31292846049182116
0.29626422480214387
0.30130625740857797
0.28651617859723044
0.3056867234059609
0.31564253780525175
0.2961102350032888
0.31841293729376047
0.28777534919790926
0.2824586377944797
0.3110825209063478
0.3003001266042702
0.28736004219390454
0.30467544510029254
0.31371965860016643
0.30908118080114944
0.3172393545974046
0.29638248460832983
0.30741553790867326
0.2886522017070092
0.3176146293058991
0.2903289576992393
0.29956802520900966
0.3197589845978655
0.3127502318006009
0.2878911621985026
0.30813452650327233
0.32639341899193824
0.294860436511226
0.30540315780090166
0.2952055167057551
0.29539080560207365
0.3155008620931767
0.3093311234028079
0.31500336959725245
0.30346361349802464
0.3027771704015322
0.30065491889836266
0.30927809909917414
0.31676999509800224
0.2919882766902447
0.2960646811989136
0.287564545404166
0.3090098810964264
0.3035851667984389
0.29551098119700325
0.31604174370877447
0.3082494099973701
0.305505152605474
0.30036117479903623
0.2972589998040348
0.3074650835013017
0.3108390104956925
0.311975596297998
0.3089093130081892
0.28609775060322135
0.29929516090778635
0.30158268749946726
0.32016668900614603
0.3125480487011373
0.3048185168998316
0.31616921779932455
0.3045896993018687
0.3085969727952033
0.29588938140077514
0.2965541723067872
0.3007636243943125
0.3176172658102587
0.3041795924073085
0.29785620080074293
0.302022998908069
0.29528002520091834
0.2773759561008774
0.32691823710920287
0.31036912550916895
0.3060286068939604
0.31440382240107284
0.30217469539493325
0.30723365329904484
0.31538214191095904
0.3127548606949858
0.29426550019998104
0.3025683854939416
0.288407545897644
0.3035347062977962
0.3134686221019365
0.29338547030929474
0.3032625174964778
0.3230462315026671
0.31275754650123416
0.3060425111092627
0.3141674822079949
0.291005065490026
0.3159505527932197
0.31648461769800634
0.2906715217977762
0.3006105209002271
0.2893475580960512
0.30840983379166576
0.3068899372010492
0.2884836661978625
0.28704619499621914
0.3193896753946319
0.3163008589996025
0.30431023919954897
0.3067500481964089
0.3070980145013891
0.2799151947023347
0.3077178578008898
0.31263918170006944
0.3081322634941898
0.30865011339774356
0.3179334226064384
0.2902502384968102
0.3173091477015987
0.30900701840873807
0.29602625019615514
0.3110195960965939
0.310878460900858
0.2984777096076868
0.3012045057956129
0.29461198589997367
0.30440866110147907
0.28605173429241404
0.2888151066028513
0.3009532097959891
0.2892996240989305
0.30696652750484643
0.2989509096019901
0.29604002709966154
0.2927252370049246
0.31132577928947286
0.3061907220981084
0.3052667468902655
0.30342859220691026
0.31089632919756693
0.300685262598563
0.3144032189971767
0.2893091309000738
0.3000217254972085
0.29884876949945466
0.2882660969044082
0.3088639922090806
0.30901074439752846
0.29375979281030595
0.30965372959617526
0.3128856976982206
0.29659311630530283
0.3062269663903862
0.3122871692990884
0.2943159768008627
0.2938097284990363
0.31767601519823074
0.32038839360466226
0.31174613250186667
0.29733456909889355
0.3035674427985214
0.2852769806981087
0.3105474687064998
0.3086929940036498
0.3182236067019403
0.29984897989779713
0.32075562491081655
0.29263438310008494
0.30364624540088697
0.2962199820089154
0.29528517270227894
0.30770683110458774
0.3030926360981539
0.31211993070319294
0.3018453791970387
0.28219036549562587
0.3028180224937387
0.2924344614031725
0.2928073982009664
0.3048161484999582
0.3065198702039197
0.28282739530550316
0.3281436553923413
0.3070498023997061
0.2933595246984623
0.29776388600002973
0.312280978995841
0.298484105092939
0.30580526030389593
0.2818905232939869
0.3075104538933374
0.3007326152990572
0.3018728760071099
0.30879343900596723
0.29755583630176263
0.32135230300482365
0.3154036873020232
0.2996536224032752
0.32721553900046274
0.2882278744946234
0.3113015200942755
0.29035281440010297
0.3024441871093586
0.2971379852970131
0.30437304460210723
0.2939947454957291
0.2795691687962972
0.30857076320098714
0.2894479950075038
0.28834213289665056
0.30097217520233244
0.31002584799425675
0.30525036429753527
0.3019693625043146
0.303102483402472
0.2731594754033722
0.31513855620287357
0.2970905230031349
0.30283066410338505
0.29430156539892777
0.2880068883066997
0.3127056646975689
0.28570156829664484
0.3053388284984976
0.2981797795975581
0.29001438680570574
0.30001655120868237
0.298808060598094
0.3228157984907739
0.31932802649680525
0.30272738910280167
0.2992645799997263
0.293934117606841
0.2982864156947471
0.2966621161904186
0.28408508639549834
0.3156011065002531
0.29084314269712197
0.3136631183908321
0.307784897997044
0.3128903853939846
0.31302021420560777
0.29303943370468916
0.2916642314987257
0.3317600033944473
0.2899605073966086
0.3073321126983501
0.31323675760068
0.3025778091978282
0.29982574169989673
0.31716436860151587
0.3005315880989656
0.30324641870101915
0.30859299990115685
0.29125925740227104
0.296660400996916
0.2960978847113438
0.30736019089818
0.30643113600090144
0.30401672039879485
0.3176519392989576
0.32295055279973894
0.33093742330092935
0.30697467100108045
0.29725268349284306
0.2943606059998274
0.3014856287976727
0.29924605690175665
0.32246034319978206
0.2938344254042022
0.30622456850251184
0.28634226210415364
0.30642902189865706
0.3240409860969521
0.2841759206028655
0.2897112954990007
0.29699526299955326
0.3189923651982099
0.2977775200037286
0.29924846281064676
0.29475577879929915
0.2944379314896651
0.30856361519545317
0.3143545495928265
0.30462404909776525
0.3089478477020748
0.30117558379424736
0.3040735139977187
0.2830652631004341
0.26404880770714956
0.3273588759009726
0.2985486479941756
0.303761439002119
0.302390974201262
0.2953596570994705
0.30184032559627666
0.30158069509780033
0.3038251681951806
0.29572453830624
0.30695880759740246
0.30373738749185575
0.2772528380039148
0.27881940809311345
0.29409016150748357
0.29142159000039103
0.30073788019362835
0.30694477129727604
0.29575849340762944
0.2984581317054108
0.2745317063992843
0.29625013649929316
0.31547143650241194
0.30533966909861193
0.2874926547985524
0.2999344076029956
0.2990137745975517
0.30085027680033816
0.302554402302485
0.28878936170367525
0.2831277140998282
0.3127860188018531
0.30854046549648045
0.28961747970897705
0.3124541862984188
0.2808333839988336
0.2965241477941163
0.28515090440632773
0.29896331219933925
0.27402434629620986
0.31243789109867065
0.2985358244040981
0.2958630493027158
0.30538557849358766
0.30913179150084036
0.29630733669037
0.32066911190049724
0.3102272417047061
0.3003702493966557
0.3081793445977382
0.31792195260059086
0.31473001471022144
0.27587357789743694
0.32719970230245965
0.30805686799576504
0.3018500462989323
0.30550479430239647
0.3143133440054953
0.28455523509765046
0.3073618532042019
0.27766458549303935
0.28767729809042064
0.2944487152970396
0.2815140546066687
0.30189620360033587
0.31051091799745334
0.31439852169714866
0.30831175720086323
0.30646310760639606
0.2843359128921293
0.3291382558061741
0.2930780362919904
0.2959529276937246
0.2976495957002044
0.31090470200870185
0.3042990082991309
0.31326878200052305
0.2777386232977733
0.27848827650304886
0.27327016029739754
0.31940736940596254
0.30966396449366584
0.3015888620982878
0.29029721160186456
0.3017400712007657
0.29127674729097636
0.2982227255939506
0.30437181839952243
0.29000607240013776
0.3118989372975193
0.3052596890949644
0.2965997325023636
0.28932125699939204
0.30778202870860694
0.3025008630007505
0.3037446497939527
0.29020951070124285
0.30394303440116344
0.31144546850118787
0.3191185594070703
0.3041560037061572
0.3018808120046742
0.28002816820517185
0.3011363163939677
0.2827458893065341
0.30132825979962946
0.31951895729871466
0.2979813523008488
0.30119764120317993
0.29082062309607865
0.3138410464976914
0.29461043420014904
0.31316099100513384
0.2871742983930744
0.30464771289844067
0.29234611470019445
0.29689715610584244
0.308168210007716
0.30358728289138526
0.298600550100673
0.2965285863960162
0.29776354249333964
0.3183895841008052
0.3096336826100014
0.2692881348077208
0.3126200124970637
0.3107486827997491
0.30875243520131335
0.2982270802021958
0.31428056620061395
0.29263226569164547
0.2905668281018734
0.296769044699613
0.30557155339047315
0.3072005191002972
0.2749962895992212
0.31444178769597786
0.31111276330193505
0.2972891594050452
0.2840271728928201
0.2979712495929562
0.30358629670226944
0.3228383381967433
0.3024991719052196
0.3218151055043563
0.2961731662042439
0.29576351440045984
0.29202236130367965
0.3100817653932609
0.2800838232971728
0.29920049040811136
0.2938364884001203
0.320827555807773
0.2830639707040973
0.27459987530019137
0.300324587803334
0.32316645310493186
0.3009083922021091
0.28303204029798507
0.3106560342013836
0.2998653552029282
0.28141765740001573
0.2868233170011081
0.28707326198928057
0.2988772946991958
0.302636669203639
0.29211929760640487
0.31859214869327845
0.2911965850042179
0.3048146576038562
0.2975417293026112
0.29700998360058295
0.3126960107940249
0.29431833429262044
0.3212213536957279
0.29913641810417174
0.30239244049880654
0.29694066470256075
0.3053369557019323
0.29866478419862685
0.2930743549950421
0.3154777061077766
0.3045109373982996
0.290253856300842
0.3034002222935669
0.2999040030990727
0.30774004639824853
0.3032547360984609
0.2932212073006667
0.2950570650980808
0.30001293671084567
0.28113130540587006
0.2870831780019216
0.29914555239956825
0.31378756210906433
0.316504757408984
0.30432892630342395
0.2935427146963775
0.2850006982102059
0.31013109219493346
0.3094603557954542
0.30244788649724796
0.3096543182968162
0.29287693890510125
0.3134426394943148
0.2792960404069163
0.3060388552024961
0.31272218270460145
0.29213280059630053
0.280654976493679
0.2762172329006717
0.30743534859502686
0.28690673561068253
0.3209408674039878
0.2919874346931465
0.3107749484945089
0.29241798020666465
0.3188753157039173
0.3088005263940431
0.27894594829995184
0.31204421899747103
0.29377571149962023
0.3056362614966929
0.3015059767058119
0.31119530779542404
0.2963715109042823
0.2686493003973737
0.2849718612036668
0.26766071969177574
0.3026383058982901
0.29662448100280014
0.3113281236961484
0.31192546400707216
0.2917334971949458
0.3007149477023631
0.31634251920040696
0.30984664920251814
0.3071653326973319
0.2953519775997847
0.29804781309794637
0.3140942664002068
0.3116468774038367
0.2992769342963584
0.3022866043960676
0.3234151168027893
0.32729711290448904
0.27983202480245384
0.29710764209739865
0.3175610385020263
0.29769241029862314
0.3049760360037908
0.3049840581952594
0.2752440151991323
0.2843986980966292
0.29872907949611543
0.3214985692990012
0.292517112090718
0.26953308049123736
0.28538629329996185
0.3153545196051709
0.3113651016959921
0.3175002517993562
0.3059053233009763
0.3087870175950229
0.3033619835972786
0.28568294970318675
0.31507042041048405
0.31540308219846336
0.2890996488975361
0.2997532806941308
0.3087527140043676
0.2941021321923472
0.3008790116058663
0.28247811540495604
0.3210144732962362
0.3170135595020838
0.30075006919214503
0.29623865569010377
0.31239683999447154
0.28629716449650006
0.2920471221092157
0.32601854839595035
0.3014162022038363
0.3012550228042528
0.2907308673020452
0.28880701520247387
0.3167070240015164
0.30242114230059086
0.2794409351074137
0.29818375810282305
0.3068443578900769
0.2921616710955277
0.30515376379480585
0.2841323517030105
0.30955254459986464
0.2835745017044246
0.29437826869543643
0.3052734198048711
0.32178955350536853
0.3090512592927553
0.3210020037018694
0.287092031002976
0.317679722700268
0.30320817179745063
0.2876691401004791
0.29813969309907407
0.2972301720990799
0.3020477613899857
0.2801319896010682
0.2934739757911302
0.3051821914035827
0.2899915857007727
0.28777338170912115
0.29861522250575945
0.270597076008562
0.2986052445950918
0.3031695971963927
0.2955919669009745
0.3071433893986978
0.3115938814939
0.2923390462063253
0.30659163140226153
0.30244565680623053
0.3041790543938987
0.28812842259649185
0.31728753439383584
0.3070704004028812
0.30475415160181
0.3159287451999262
0.30933170130010695
0.3130404494004324
0.2941045890911482
0.2925966119975783
0.29314496549777685
0.27570885230088604
0.3046557051944546
0.30810966149438174
0.2831910958047956
0.3087066891952418
0.2930292945005931
0.3051788472919725
0.327237784396857
0.30066653799731285
0.29671588860219344
0.28250263889785854
0.3113419692032039
0.29106443320633846
0.2933086442993954
0.303551525704097
0.2952047532075085
0.2934333947952837
0.2811038893065415
0.30165858709951865
0.2958178400062025
0.2994740930036642
0.30304991010343657
0.2919533107080497
0.29655286129564046
0.3220222010044381
0.2975793936988339
0.2887481517042033
0.31088259440148247
0.29837552179815247
0.30742969890125094
0.28867059480398893
0.30320109319873156
0.3116323644993827
0.3248060468933545
0.30956184609094634
0.2959694885998033
0.29740797729464247
0.29513013520045206
0.32240745549788696
0.32495877649635074
0.30742164578987285
0.2824751827982254
0.290600664797239
0.3041327795013785
0.2957604906987399
0.3089755930006504
0.31378629950340836
0.28856756458990274
0.30365789210190997
0.28686180650256576
0.30122999449959026
0.30438019599532706
0.2923134690965526
0.28941546379355715
0.2979114327928983
0.31116274039959535
0.2887154662981629
0.30900797989452256
0.3033723157015629
0.30482083091046663
0.3014316690969281
0.3161581945954822
0.29512715509627013
0.29814680039416996
0.2884136868058704
0.3100871654925868
0.28074644920416175
0.2733434530906379
0.325905821705237
0.2874471955001354
0.29487336220918225
0.2813912309939042
0.27610725990962237
0.3010471810004674
0.3061846448923461
0.30194321400485935
0.30482861410127954
0.30513170490739866
0.2959535644971766
0.3056989614036866
0.31187824431108313
0.305201196600683
0.26950419530039654
0.30493049198994415
0.30804339150199667
0.3049111867090687
0.2876366969081573
0.2912584149977192
0.2673940673936158
0.2916715216008015
0.30135027959477156
0.3123745347023942
0.29302449319511653
0.3118072581011802
0.2736240813974291
0.3072480374015868
0.285483050707262
0.3144477833993733
0.293733818794135
0.2882597342017107
0.29514085240662097
0.29570878749946133
0.30708986190147697
0.2700512565905228
0.2898783341050148
0.2836695937090553
0.27850735759129747
0.2840542997000739
0.2897054456989281
0.28591667850269004
0.28380489730043335
0.3103089372976683
0.28071512419264766
0.3101047103060409
0.30163326059700923
0.2896250016056001
0.27244393739383665

==> figures/timing_data/cldice_times.csv <==
clidice_time
0.011302146490197628
0.01137614189647138
0.009922509500756859
0.009926960000302642
0.0099245771067217
0.009932194196153432
0.009929374803323298
0.009934526309370995
0.010422234691213816
0.009935026103630663
0.010264919593464584
0.010388654307462275
0.009961689100600779
0.010082725703250616
0.010649094998370856
0.01020018260460347
0.009959930693730712
0.00997970080934465
0.010484448296483605
0.010812939109746367
0.010617242997977883
0.011255953495856374
0.01023929110961035
0.009926664899103344
0.0099221279961057
0.009926327096763998
0.009922225098125636
0.009925748500972987
0.009927407093346118
0.009926188504323363
0.00992267729016021
0.009927231294568628
0.009924368106294424
0.009922045900020748
0.010750192007981241
0.011342463502660393
0.011232036305591464
0.011045132495928556
0.01125978110358119
0.00992661900818348
0.01115983190247789
0.010381771507672966
0.010129577305633575
0.010787997103761882
0.011619567102752627
0.011866983107756824
0.011106044193729759
0.010272330301813782
0.010240150697063655
0.009920206607785077
0.00993152060545981
0.011854093393776566
0.009915918891783804
0.010570637602359056
0.012141302495729178
0.010080063296481968
0.009922318498138339
0.010233844397589564
0.011113547999411822
0.01016951659694314
0.0099208177998662
0.010003101907204836
0.010447856097016484
0.011053822399117053
0.009935743489768356
0.010712576902005822
0.010137017501983791
0.009927974897436798
0.009959806001279502
0.01012564100092277
0.009929438505787402
0.009927780705038459
0.01182626950321719
0.010897683200892062
0.009869259293191135
0.009927242493722588
0.009867925196886063
0.009869432193227112
0.00986974589759484
0.00986867209430784
0.009869758295826614
0.009870769293047487
0.009868108492810279
0.009867738897446543
0.009868871094658971
0.009870012500323355
0.010015111300162971
0.009869603905826807
0.009868214395828545
0.00987019119784236
0.009878847596701235
0.009868023300077767
0.009870188403874635
0.009867095795925707
0.009867075690999627
0.009868310100864619
0.00986993230180815
0.009869791101664305
0.009870276099536567
0.009876383701339364
0.009867117297835648
0.009868427796754986
0.009868480905424803
0.009869023994542658
0.009917520696762949
0.009866066800896078
0.00986688759876415
0.009868426993489266
0.00986743780085817
0.009869488491676747
0.009867555589880794
0.009869293810334056
0.009867964300792665
0.00986776000354439
0.009906481101643294
0.009867894591297954
0.009867878910154105
0.009867718000896275
0.00986773349577561
0.009949635493103414
0.009868516202550382
0.009870298102032393
0.00986721699591726
0.010024291707668453
0.009869617107324303
0.009870256995782256
0.009870003198739142
0.009869073308072985
0.009868989198002965
0.00986855720402673
0.009867503400892019
0.009872072096914052
0.00986899749841541
0.009868806495796889
0.009867316903546452
0.00986974169500172
0.009868548694066703
0.009869310399517417
0.009867491293698549
0.00986866579623893
0.009867838595528155
0.009868725598789752
0.009866394603159278
0.009867442003451288
0.009870412107557059
0.009867751505225897
0.00987022570334375
0.009867028298322112
0.00986891130451113
0.00986828370951116
0.00986896560061723
0.009868430101778358
0.009869244298897684
0.00986894640373066
0.00987135770265013
0.00986874250229448
0.009871639602351934
0.009869418002199381
0.009870683099143207
0.00986942749004811
0.009866778203286231
0.009869720495771617
0.009869053098373114
0.009869612904731184
0.009868758195079864
0.009869589400477708
0.0098681075964123
0.009869980800431222
0.009870255296118558
0.00987094029551372
0.00986662310315296
0.009869425103534012
0.009867937199305742
0.009867051395121961
0.009868368797469884
0.009870116005185992
0.00986792470794171
0.00986874420195818
0.009868312207981945
0.00986733230529353
0.00989138639997691
0.009868467296473681
0.009864849306177348
0.009869985899422317
0.009879219299182295
0.009868794493377209
0.009867284598294645
0.00987050459953025
0.009867077006492763
0.009869746095500887
0.00986783739645034
0.009868042496964335
0.00986813820200041
0.00986780399689451
0.00987115689786151
0.009868756891228259
0.009866017405875028
0.00986973209073767
0.009868679894134402
0.009867759910412133
0.009867511200718581
0.009870246099308134
0.00986831720219925
0.00987113630399108
0.00986783190164715
0.009869936702307314
0.00986823020502925
0.009867504599969833
0.009868989198002965
0.009896610002033412
0.009870946500450372
0.00987102349754423
0.009869937202893198
0.009869218803942204
0.009867560502607375
0.009866721800062806
0.009867805708199739
0.009869966597761959
0.009867830504663288
0.009869687992613762
0.00986891039647162
0.009867157996632158
0.009867958398535848
0.009872523904778063
0.009869919903576375
0.009867923997808248
0.009868828707840293
0.009871889301575721
0.009869252296630293
0.009869683103170246
0.009891668404452502
0.009869917307514697
0.009871112508699298
0.009869201900437474
0.009867960610426963
0.00986975790001452
0.009869112598244101
0.009868222801014782
0.009869828796945512
0.009873915405478328
0.00986979459412396
0.009867393097374588
0.009870402701199054
0.009866598504595458
0.00986807419685647
0.009869746398180723
0.009867959003895522
0.009869722300209105
0.009868661302607506
0.009869570902083069
0.009868436807300896
0.009867800597567112
0.00986727960407734
0.009905114700086416
0.009869597002398223
0.009867275599390268
0.00986597309820354
0.009869166102726012
0.009869647899176926
0.009869096800684929
0.009867734392173588
0.009868832398205995
0.009867140196729452
0.009870740002952516
0.009866712393704801
0.009866702393628657
0.009870132803916931
0.009870334202423692
0.009868342394474894
0.009868958604056389
0.009879597602412105
0.00986897359834984
0.009869173401966691
0.009867874695919454
0.009869254904333501
0.00986942790914327
0.009867699304595589
0.009868272999301552
0.009869687200989574
0.009870696696452796
0.009867194492835551
0.009867541608400643
0.009870110894553363
0.009871787403244525
0.009867112000938505
0.009868886799085885
0.00986620910698548
0.009868447692133487
0.009868907905183733
0.00986889919731766
0.009868110006209463
0.00986730670556426
0.009870896697975695
0.009870887000579387
0.009867668198421598
0.009869319503195584
0.009869187499862164
0.009867001592647284
0.0098678303998895
0.009870542702265084
0.009866807796061038
0.00986561570316553
0.00986821879632771
0.009867923404090106
0.009868706006091087
0.009869074902962894
0.009870042803231626
0.009907234797719867
0.011141402798239141
0.009927606396377086
0.009929109399672597
0.009925856394693256
0.00992766289273277
0.010389518504962326
0.010850966407451779
0.011181147501338274
0.012261241802480071
0.011281606601551175
0.011134230508469045
0.01111258079763502
0.011110851599369198
0.010912000702228397
0.011268056405242532
0.011757779598701746
0.01143297969829291
0.011028427898418158
0.011133936501573771
0.009927558701019735
0.009927173901814967
0.011151496600359679
0.011589139699935913
0.011291109293233603
0.011374057305511087
0.011021475296001882
0.011303890496492386
0.011179856199305505
0.011458971200045198
0.011636401899158955
0.011231648793909699
0.011502147396095097
0.011310770502313971
0.011764502001460642
0.011311778507661074
0.011296972702257334
0.011598103097639978
0.011844242003280669
0.010938883305061608
0.011246035003568976
0.010875605198089033
0.011675183195620775
0.011286556301638485
0.011139725195243954
0.011290080903563648
0.011009165598079563
0.011292435403447598
0.011283103900495917
0.011320812802296132
0.01144027040572837
0.010921336500905455
0.011278532305732369
0.010891320102382451
0.011009746498893946
0.01101376760052517
0.011408769490662963
0.011216840799897909
0.011525406304281205
0.01159535120241344
0.0114464150974527
0.011451666301582009
0.011129390599671751
0.01134673779597506
0.010864922497421502
0.010925148602109403
0.011266735300887376
0.011452801700215787
0.01147484399843961
0.011511635000351817
0.01148839530069381
0.010971433098893613
0.011028226697817445
0.010888698301278055
0.011344678595196455
0.01122340459842235
0.011425982892978937
0.01234960979782045
0.009965807094704359
0.011209881794638932
0.009922045806888491
0.01129288279917091
0.011304731701966376
0.010937793808989228
0.00993214660556987
0.01000124899437651
0.009928700095042587
0.010842810198664666
0.0110716647002846
0.010299473092891276
0.010953036695718765
0.010119799093808978
0.010397793096490204
0.009934887406416237
0.009933266695588827
0.010787821002304554
0.0099239315954037
0.010487297701183706
0.01017586369998753
0.010133140697143972
0.010109160805586725
0.01023946600034833
0.009924615500494838
0.010187595000024885
0.009931382595095784
0.010147490096278489
0.010042355605401098
0.010519050899893046
0.010909872699994595
0.010907452402170748
0.010873989597894252
0.0114034850965254
0.009928790200501681
0.010440972296055406
0.009931271302048118
0.010262548201717436
0.010939110210165382
0.009930380096193403
0.011481725599151105
0.009985600202344357
0.011242625396698713
0.009939693298656493
0.009928136598318815
0.01194420080864802
0.010253806202672421
0.01007609920343384
0.009926492092199623
0.009922506799921394
0.009931433596648276
0.010165888501796871
0.010326377197634429
0.009923410799819976
0.009926592907868325
0.010293923597782851
0.009924764605239033
0.009924585407134145
0.009926533198449761
0.009923140797764064
0.011012994800694287
0.010082637902814894
0.009923717204947025
0.00992378129158169
0.00992507990449667
0.009937931108288467
0.010147430107463152
0.01130576899740845
0.011266825802158565
0.011026853695511818
0.01107703010784462
0.0112389185000211
0.011211746500339358
0.010091720800846814
0.011417729896493256
0.010571733408141881
0.010512348799966275
0.010513238504063337
0.0104836990009062
0.010607175203040243
0.010566891508642585
0.010628097702283412
0.010980781796388329
0.01131568750133738
0.010593733203131705
0.011521589697804303
0.011251489899586886
0.011161196196917444
0.01136653230059892
0.009924762498121709
0.010522071702871472
0.011079227202571929
0.00992372470209375
0.00992536279372871
0.011486350803170352
0.009926976903807372
0.010516264801844954
0.009930587804410607
0.011401819903403521
0.010144899995066226
0.010957472305744887
0.011116736696567386
0.010511323995888232
0.010660996800288558
0.010665593098383396
0.010761680896393955
0.010778289602603764
0.011076054396107793
0.009972001507412643
0.011088519194163381
0.010382527904585003
0.009962971694767475
0.009920882200822235
0.009922798501793294
0.011471449804957956
0.01120878360234201
0.00993007079232484
0.009924024599604309
0.01009682531002909
0.011392528703436256
0.01139042479917407
0.010421779996249825
0.01131960250204429
0.009922096005175263
0.009922698291484266
0.009925032907631248
0.010952261101920158
0.01013084320584312
0.011238799209240823
0.0098688063910231
0.009870269498787821
0.00986726109404117
0.009868017106782645
0.009866653895005583
0.00986765919951722
0.009869807807262987
0.009868698101490736
0.009867662703618408
0.00986924309981987
0.009865551604889333
0.009867916500661522
0.00986730889417231
0.009869781101588159
0.009869511204306037
0.009868370601907372
0.009866083902306855
0.009866777795832605
0.009867645998019725
0.009871091099921615
0.00986783659318462
0.009869360993616284
0.009868718509096652
0.009866253496147693
0.009868682699743659
0.009867140499409288
0.009869577700737864
0.009869060502387584
0.009867172699887305
0.009870362398214639
0.009866438701283186
0.009868895099498332
0.009866463195066899
0.009867394703906029
0.009912672697100788
0.009866337303537875
0.009865831094793975
0.009868618997279555
0.009867183293681591
0.009867387299891561
0.009866506606340409
0.009868384909350426
0.009868071100208908
0.00986672139260918
0.009869720798451453
0.00992379740346223
0.00986767360009253
0.00986746399430558
0.00986849480541423
0.00991023110691458
0.009868264105170966
0.009867595508694649
0.009868272696621716
0.00986700520152226
0.009864118695259095
0.009867829503491521
0.009868789196480066
0.009868078702129423
0.009867200895678252
0.00986804140266031
0.009869258606340737
0.009867525100708008
0.009866470098495483
0.009868347505107521
0.009864400001242756
0.009868442500010132
0.009868681791704147
0.00986965959891677
0.009865811211057007
0.009870240499731153
0.009869396802969277
0.00986808210145682
0.00986870729830116
0.0098656564950943
0.009868153999559582
0.009868561697658151
0.009865312499459832
0.009867433505132795
0.00986695650499314
0.009868723794352264
0.009866954397875816
0.00986874969676137
0.009867396997287869
0.009869504999369384
0.009868216398172081
0.009866898891050368
0.009867270500399173
0.009866411797702312
0.00986673750448972
0.009868263301905244
0.009867301397025584
0.009948758489917964
0.009867905406281352
0.009868361300323158
0.009868385305162519
0.009868441300932318
0.009869407990481704
0.009868339996319263
0.009884445299394428
0.009869100491050631
0.00986556380521506
0.009868354897480457
0.009868838894180953
0.009868434094823898
0.009867919003590941
0.00987058599712327
0.009866268804762513
0.009868989896494896
0.009868975798599421
0.009869994700420649
0.009869168105069548
0.009867652202956378
0.009867795498576016
0.009868827392347157
0.009868373500648887
0.009868112299591303
0.009866049909032882
0.009867358894553035
0.009870017401408405
0.00986667659599334
0.009868779999669642
0.009868661302607506
0.009866189095191658
0.0098685338976793
0.009864959598053247
0.009868518798612058
0.009867888002190739
0.009867412503808737
0.009866280702408404
0.009868666599504649
0.009868326305877417
0.009868450893554837
0.009869610401801765
0.009869002702180297
0.009867302898783237
0.009867926291190088
0.009886587702203542
0.009867657406721264
0.00986732100136578
0.009869589598383754
0.009865775692742319
0.009866982407402247
0.009867312200367451
0.009867594810202718
0.009866449097171427
0.009868363896384836
0.009866767993662507
0.009868992492556572
0.009865766600705683
0.009865125606302172
0.009865791001357139
0.009869382006581873
0.009867476706858724
0.009868493804242462
0.009866868809331209
0.009868249599821865
0.009869004297070206
0.009869090502616019
0.009867593995295465
0.0098698323010467
0.009866374998819084
0.009905993600841611
0.009867765905801207
0.009868488390929997
0.009867097903043031
0.009866926702670753
0.009868191205896437
0.009866711602080613
0.009868717496283352
0.009867996291723103
0.009866537700872868
0.00986746660200879
0.009877745097037404
0.009869239199906588
0.009868342499248683
0.00986725160619244
0.009868831594940276
0.009878167393617332
0.00986520410515368
0.009869415103457868
0.009866464696824551
0.009866218199022114
0.009866344498004765
0.009867866605054587
0.009866168396547437
0.009865108493249864
0.009866967110428958
0.009868524200282992
0.00986629700055346
0.009867450292222201
0.009867519501131027
0.009867852099705487
0.009868167794775218
0.009867480606772006
0.009867094899527728
0.009868543699849398
0.009868992608971894
0.009869229095056654
0.009868961805477739
0.009868393698707224
0.009866487304680049
0.009866394102573395
0.009866902104113251
0.009870000905357302
0.009868254710454494
0.009866816096473486
0.00987068839604035
0.009869202692061662
0.009866851300466805
0.009868492395617068
0.00986889520427212
0.009869182808324694
0.009867851401213556
0.009868950501549989
0.009868711000308394
0.009868587797973305
0.009865841700229794
0.009867042000405491
0.00986915099201724
0.009868528798688204
0.00986666940152645
0.009867509000469
0.009868072101380677
0.009867116308305413
0.009865876007825135
0.009865219891071319
0.009865986299701035
0.009870152198709547
0.00986762649845332
0.009866333997342736
0.009868366899900139
0.009869247605092824
0.009866236906964332
0.009865141892805695
0.009868774807546287
0.009867961204145103
0.00986776890931651
0.009868684690445662
0.009867324109654874
0.009868088597431778
0.009867379197385163
0.00986780010862276
0.009866977494675666
0.009867673797998577
0.009868850104976446
0.009868476400151848
0.009865971701219677
0.009867792204022407
0.00986705879913643
0.009867492702323944
0.009866373497061431
0.009867129998747259
0.009868938301224262
0.009867122990544885
0.009868442500010132
0.009867493796627968
0.009868104907218367
0.009871090506203472
0.009869402297772467
0.009869405499193818
0.009867222292814403
0.009866790496744215
0.00986704499227926
0.009868352499324828
0.00986704599345103
0.009867507999297231
0.009867131093051285
0.009871081600431353
0.009866644302383066
0.009866008104290813
0.009867989795748145
0.009866367001086474
0.00986779179656878
0.009869284508749843
0.009866435290314257
0.009868532000109554
0.009868194302543997
0.009869046905077995
0.009868348494637757
0.009868319297675043
0.009869225800503045
0.00986879599513486
0.00986789820017293
0.00986780000384897
0.009868863597512245
0.009868307295255363
0.009867623809259384
0.00986897200345993
0.009866578306537121
0.009870160603895783
0.009866806899663062
0.009906255593523382
0.009868025500327348
0.009866159595549106
0.009865176293533295
0.009868439007550477
0.009870337299071252
0.009867567603942006
0.009867941902484745
0.009869047405663878
0.009865761804394423
0.009869332099333406
0.009906740800943226
0.009870564297307283
0.009868674306198954
0.009869740798603744
0.009866809810046107
0.009866645792499185
0.009870610700454563
0.009867475205101072
0.009867560805287213
0.009868137200828641
0.009868837893009186
0.009867859398946166
0.009867891808971763
0.009868016396649183
0.00986820119433105
0.009868963004555554
0.009868022601585836
0.009868164092767983
0.009865127701777965
0.009865712095052003
0.009866514895111322
0.00986559250159189
0.00986973950639367
0.009868467401247472
0.009867798397317528
0.009867653297260404
0.009869663405697792
0.009867918398231267
0.009865992004051805
0.009868095198180526
0.00986833079950884
0.009868102602194995
0.009867978608235716
0.009869655896909534
0.009866231691557915
0.009868739603552968
0.009868274990003556
0.009869743906892835
0.009869209094904362
0.009867789596319199
0.009867517196107655
0.009870868700090796
0.009864539897534996
0.00986828920431435
0.009868976601865143
0.00986808619927615
0.009942225599661469
0.009867082501295954
0.009867799107450993
0.009867168101482093
0.009868264198303223
0.009870909398887306
0.009865979303140194
0.009868213499430567
0.009865015698596834
0.009868318890221417
0.009868199797347188
0.009866883500944824
0.009867702203337103
0.009866901696659625
0.009869235299993307
0.009867548197507858
0.009866124705877156
0.009867535391822457
0.00986944999312982
0.009866165998391806
0.009866727294865995
0.00986944829346612
0.009866544010583312
0.009867779398337006
0.009869216196238994
0.009867999993730336
0.00986360179958865
0.00986786700086668
0.009866403194610029
0.00986847720341757
0.009865422605071218
0.009869094495661557
0.009866626001894474
0.0098686418030411
0.009865325700957328
0.009869139990769327
0.009867876500356943
0.009908271499443799
0.009869676094967871
0.009869776305276901
0.00986690999707207
0.009868412802461535
0.009868249599821865
0.00986806129803881
0.009866024507209659
0.00986757050268352
0.009868138504680246
0.009866351296659559
0.009867505508009345
0.009869126591365785
0.009863905899692327
0.009866797202266752
0.0098676169058308
0.009934993600472808
0.009865959803573788
0.009868469496723264
0.009868200100027025
0.009868272300809621
0.009866911696735769
0.009869536792393774
0.00986872420180589
0.009868170204572379
0.009866682498250156
0.009868030005600303
0.009869202203117312
0.00986618350725621
0.00986632889835164
0.009865934099070727
0.009865126700606196
0.009869686304591596
0.009867430105805397
0.009868718509096652
0.009867155610118061
0.009866489400155842
0.009866575594060123
0.009869397897273303
0.009867785894311965
0.009866440296173095
0.009866673802025615
0.0098705422016792
0.00986498580314219
0.009865637903567403
0.009868205897510052
0.009868283302057534
0.00995660750195384
0.009868497191928328
0.00986752969911322
0.009868624201044441
0.009868712595198304
0.009870223607867957
0.009905835695099086
0.009869070898275822
0.009866542392410338
0.009866781998425722
0.009867415495682508
0.009867999807465822
0.009867757500614971
0.00986732899909839
0.009868453291710466
0.00986723309615627
0.00986630650004372
0.00986822439590469
0.009866958297789098
0.00986695340834558
0.009866901393979787
0.009867521794512868
0.009906126605346798
0.009867617301642895
0.009866860101465137
0.009868339996319263
0.009866307303309441
0.009868848300538958
0.009867120103444904
0.009868243406526745
0.009867040195968003
0.009868241602089257
0.009867540409322828
0.009867814101744444
0.009865570999681949
0.00986818999517709
0.00986779750091955
0.009868036105763167
0.009866974095348268
0.009869029105175287
0.009866359201259911
0.00986832189373672
0.009866236208472401
0.009868771000765265
0.009870625601615756
0.009866466897074133
0.009868147200904787
0.009866588399745524
0.009866120503284037
0.009868429997004569
0.009866382100153715
0.009867544402368367
0.009866682894062251
0.009867209894582629
0.009863434894941746
0.009867459605447947
0.009866333496756852
0.009867135097738355
0.009867751295678318
0.00986791360192001
0.009869306406471878
0.009869590902235359
0.009864863101392984
0.009866867901291699
0.009868640394415706
0.00986759050283581
0.009868659602943808
0.009869792696554214
0.009866500610951335
0.009869881998747587
0.009867796103935688
0.009868783003184944
0.00986715400358662
0.009903498401399702
0.00986742159584537
0.009869297198019922
0.009863077604677528
0.00987249540630728
0.009867581201251596
0.00986898880219087
0.009868788509629666
0.009868207399267703
0.00986714439932257
0.009867048298474401
0.009867184597533196
0.009908104606438428
0.009863831393886358
0.00986607059603557
0.009869159501977264
0.009867880097590386
0.009865895402617753
0.009868284896947443
0.009867181803565472
0.009868860000278801
0.009864972706418484
0.009866333298850805
0.009866258199326693
0.009867693006526679
0.009867998701520265
0.009867679106537252
0.00986644469667226
0.00986661110073328
0.00986561409663409
0.009869383298791945
0.009902204992249608
0.009867168206255883
0.00986932220403105
0.009866700402926653
0.009866132191382349
0.009867154306266456
0.009866986004635692
0.009867566090542823
0.00986834050854668
0.009869529807474464
0.009868135303258896
0.009867652296088636
0.01001175019191578
0.009867896803189068
0.009866660402622074
0.00987010489916429
0.009867288707755505
0.009869031002745032
0.009867608302738518
0.009867593296803534
0.009867040300741791
0.0098682796000503
0.009868109400849789
0.009868818696122616
0.009866257896646857
0.00986719069769606
0.009867718594614416
0.009869160305242985
0.009867620503064245
0.009869741497095675
0.009872494707815349
0.009868874901439995
0.009865330206230283
0.009867218800354748
0.009869029198307544
0.00986855230294168
0.009866718004923314
0.009868903004098683
0.009869568306021393
0.009865030704531819
0.009904847503639758
0.009867254900746048
0.009865696006454528
0.00986910640494898
0.009864103002473711
0.009869139397051186
0.00986733310855925
0.00986760159721598
0.009866822103504092
0.010004971793387085
0.00986610489198938
0.009868336003273725
0.00986812070477754
0.009868821990676225
0.009869110502768308
0.009867808094713836
0.009867014607880264
0.00986883839359507
0.009865640208590775
0.009876992402132601
0.00986818759702146
0.00986725080292672
0.009866281703580171
0.009866864699870349
0.009868225106038154
0.009867398301139474
0.009866032598074526
0.009867810900323093
0.009867486101575196
0.009869368502404541
0.009866813605185598
0.009868376399390399
0.00986749459989369
0.009866268199402839
0.009867717802990228
0.00986591939581558
0.009868071204982698
0.009866631496697665
0.009867736406158656
0.009867529897019268
0.009866649098694325
0.009866424591746182
0.009866205998696387
0.00986950519727543
0.009866758796852082
0.009868487098719925
0.009865437203552574
0.009869629109743983
0.009866401902399957
0.009867409698199481
0.009867514797952026
0.009865528007503599
0.00986640459159389
0.009866671997588127
0.009868754795752466
0.00986738819628954
0.00987059409962967
0.009865204989910125
0.009865248994901776
0.009865784901194274
0.009867657395079731
0.009866473998408764
0.00986814619973302
0.009868067991919815
0.009867547906469553
0.009868199098855257
0.00986636959714815
0.009866788401268423
0.009867422503884882
0.009869721799623222
0.009870526299346238
0.009867872192990035
0.009866692998912185
0.009867334098089486
0.009868578403256834
0.009865985508076847
0.009867825906258076
0.009867657499853522
0.009867885906714946
0.009867835801560431
0.009871773200575262
0.009864945290610194
0.00986535199917853
0.009869169199373574
0.009866624395363033
0.009868330508470535
0.009867184306494891
0.009868545900098979
0.009867744392249734
0.009866833605337888
0.009868599893525242
0.00986738660139963
0.009868737997021527
0.009868120809551328
0.009868572710547596
0.009865786391310393
0.009868777997326106
0.00986955149564892
0.009868772001937032
0.009868798998650164
0.009867213002871722
0.009867705800570548
0.009864755300804972
0.009869066393002867
0.009867671807296575
0.00986662779469043
0.009865297295618802
0.009868022392038257
0.009868325898423791
0.009868193604052066
0.009869192505721002
0.009869356802664698
0.009867659595329314
0.009868746600113809
0.00986757839564234
0.009867192700039596
0.009868088306393474
0.009879943600390106
0.009867431002203376
0.009868964995257556
0.009869258489925415
0.009869593102484942
0.009867390000727028
0.009866488201078027
0.00986478109844029
0.009867580200079829
0.009866438095923514
0.009867756604216993
0.009867238602600992
0.009868529008235783
0.009866862907074392
0.009866062400396914
0.009866998007055372
0.009868275397457183
0.009869684092700481
0.009867029101587831
0.009864843997638673
0.009866577200591564
0.00986864409642294
0.009867925790604203
0.00986799190286547
0.009867250500246883
0.009865377005189658
0.00986580370226875
0.009867304598446935
0.009869844291824848
0.00986714030150324
0.009865821804851294
0.009868354501668364
0.009867540991399438
0.009866460994817316
0.009867368696723134
0.009867575997486711
0.009867769398260862
0.009868156199809163
0.009867409791331739
0.009867570002097637
0.009867279406171292
0.009867285389918833
0.009867938596289604
0.0098676041001454
0.009866135299671442
0.009866688307374716
0.009868942503817379
0.00986816199729219
0.00986366260331124
0.009869011596310883
0.009867993707302958
0.009867290302645415
0.009867828397545964
0.00986989630619064
0.00986506009940058
0.009865832596551627
0.009865096199791878
0.00986922230804339
0.009867286996450276
0.009864518197719007
0.009868392802309245
0.009865987696684897
0.009867186297196896
0.009865027596242726
0.00986754959449172
0.009866721497382968
0.009863500809296965
0.009867287101224064
0.009866732405498624
0.009869778389111161
0.009867813996970653
0.009862776892259718
0.009868215292226524
0.009866223810240627
0.009866482496727258
0.00986557500436902
0.009869046800304204
0.009868392790667712
0.009867021499667316
0.009865472803357988
0.009865501092281192
0.009866349899675697
0.009865414293017238
0.009864660003222525
0.009867189102806151
0.009864340792410076
0.009868689207360148
0.009865809988696128
0.009867856011260301
0.009861922007985413
0.009867961599957198
0.009868376492522656
0.009866396896541119
0.00986847389722243
0.009978036896791309
0.009866534604225308
0.009867057693190873
0.0098667302983813
0.009868151193950325
0.00986814940115437
0.00986850110348314
0.009865211101714521
0.009867782099172473
0.009868222998920827
0.009864610305521637
0.009864590398501604
0.009866174508351833
0.009864720795303584
0.009867384901735932
0.009865435399115085
0.009865760197862982
0.009866227209568024
0.009867092897184192
0.009865839593112468
0.009867411700543016
0.009867681306786835
0.009866302891168743
0.009867675497662275
0.009866536501795054
0.00986544939223677
0.009867640701122582
0.009867860097438097
0.00986583239864558
0.009864677302539348
0.009867563797160982
0.00986613119021058
0.009868352394551038
0.009866929904092103
0.00986653920263052
0.009868789499159902
0.009866341901943087
0.009866754699032754
0.009866454196162522
0.009866801998578012
0.009863895503804088
0.009865597798489034
0.009867413295432925
0.009867808094713836
0.009861592494416982
0.009867456497158856
0.009865933796390891
0.009868553699925542
0.009867565892636775
0.009870937291998417
0.009867500793188811
0.009867117204703391
0.0098672203021124
0.009867303597275168
0.009867655404377729
0.009868079202715308
0.009865811001509428
0.009868927800562232
0.009866529295686632
0.00986715559847653
0.009866308001801372
0.009867012395989149
0.009865597810130567
0.009866712905932218
0.009864694101270288
0.009867754892911761
0.00986625710502267
0.00986668299883604
0.009866356395650654
0.00986479640705511
0.009864815603941679
0.009869073494337499
0.009868388308677822
0.009865357598755509
0.009869149804580956
0.009867585904430598
0.009866901498753577
0.00986710999859497
0.009867894498165697
0.009866715292446315
0.009866646106820554
0.009868647903203964
0.009867618000134826
0.0098684516036883
0.009866774606052786
0.009868108003865927
0.009867107192985714
0.00986640490591526
0.009866267605684698
0.009863577596843243
0.00986757209757343
0.009867328696418553
0.00986923319287598
0.009866450005210936
0.009863679006230086
0.009865568403620273
0.009867344691883773
0.009868801501579583
0.009868843597359955
0.009866489202249796
0.009865461301524192
0.009868769499007612
0.009869258396793156
0.009867644391488285
0.009867304796352982
0.009867189603392034
0.009960618300829083
0.009868846694007515
0.009867475100327283
0.009867572493385523
0.009903155302163213
0.009864743996877224
0.009865914203692228
0.009867035399656743
0.010214358300436288
0.009866345103364437
0.00986775669734925
0.009867478196974843
0.0098649314022623
0.009868591406848282
0.009868903900496662
0.00986818369710818
0.009867815894540399
0.00986678689951077
0.009867442306131124
0.009867241990286857
0.00986899050185457
0.009867207496427
0.009866611799225211
0.009867399698123336
0.0098661825992167
0.009868220903445035
0.009866410004906356
0.009867164702154697
0.009864054201170803
0.00986803020350635
0.009868494502734393
0.009869402705226094
0.009866349399089813
0.009870229999069124
0.009867046494036913
0.009868049900978804
0.009868327900767327
0.00986761120148003
0.009866731101647019
0.009867768501862884
0.009865790395997465
0.009865753795020282
0.00986395509680733
0.009867862006649375
0.00986947660567239
0.009866009803954513
0.009867447102442384
0.009865693398751318
0.009865621896460652
0.009869825502391905
0.009868881397414953
0.009866986505221576
0.009902999794576317
0.009869041701313109
0.009866550599690526
0.009866697597317398
0.009874328691512346
0.009863653196953237
0.009868971991818399
0.00986794380005449
0.00986627140082419
0.00986688130069524
0.009866520192008465
0.009865290601737797
0.009861620503943413
0.009866506408434362
0.009868349693715573
0.009868139994796365
0.009866436605807393
0.009866482496727258
0.00986596429720521
0.009866288700141012
0.009868294303305446
0.009866444498766214
0.00986803339328617
0.009864732902497054
0.009868543990887702
0.009867479908280075
0.009866091096773744
0.0098668463062495
0.009867894102353603
0.009867021301761269
0.009868199389893561
0.009866750403307378
0.009864950901828706
0.009865442698355764
0.009866855200380087
0.009867720701731742
0.009866606409195811
0.009868749394081533
0.009866164391860366
0.00986743860412389
0.009865828498732299
0.009864382597152143
0.009866972407326102
0.009867932100314647
0.009866600506938994
0.009867174399551005
0.009866358793806285
0.009866376698482782
0.00986626340309158
0.009868966299109161
0.009867284097708762
0.009868110506795346
0.009866368095390498
0.009865375095978379
0.009865558403544129
0.009866729495115578
0.009867739293258636
0.009867247298825533
0.009865258599165826
0.009867344296071678
0.009867863298859447
0.009866071795113385
0.009869586396962404
0.009866849204991012
0.0098677336005494
0.009867651399690657
0.009867499000392854
0.00987011999823153
0.009863541496451944
0.009869602893013507
0.00986848269822076
0.009868677996564656
0.009867554798256606
0.009866055997554213
0.009864098206162453
0.009865981596522033
0.009867917303927243
0.009867935196962208
0.009867853100877256
0.009868271800223738
0.009864162001758815
0.009866259898990393
0.009869004006031901
0.00986928550992161
0.009867368894629181
0.009866792790126056
0.009867584193125367
0.009867340698838234
0.009867999795824289
0.009867235401179642
0.009866834699641914
0.00986965789925307
0.009867425600532442
0.00986792150652036
0.009867293306160718
0.009866359608713538
0.009867903403937816
0.009867938398383558
0.009862026304472239
0.009867618791759014
0.00986449490301311
0.009867594705428927
0.009867778001353144
0.00986702849622816
0.009865604795049877
0.009868450195062906
0.009867828898131847
0.009866688796319068
0.009866839100141078
0.009868044301401823
0.009862919698935001
0.00986676689935848
0.009865286096464842
0.009867572295479476
0.009868237504269928
0.00986603640485555
0.0098657789058052
0.00986751220189035
0.009866781695745886
0.00986687591066584
0.009870821190997959
0.00986594909336418
0.009868229401763528
0.009868584095966072
0.009869646991137414
0.009904386394191533
0.009865853795781731
0.009865784703288227
0.009863865096122026
0.00986670150887221
0.009867297497112303
0.00986537579447031
0.009865673503372818
0.009866268699988722
0.009867112303618341
0.009868376608937978
0.009865334909409284
0.009866802592296154
0.009867532993666828
0.00990332500077784
0.009864879900123923
0.00986719720531255
0.009870073397178204
0.009866251097992062
0.00986399280373007
0.009867312805727124
0.009862437297124415
0.00986655669985339
0.009867145598400384
0.009864850004669279
0.009868165804073214
0.009865434397943318
0.00986416470259428
0.009866011701524258
0.009867137495893985
0.009867492795456201
0.009866713895462453
0.00986658619949594
0.00986621209885925
0.009868369600735605
0.009868725796695798
0.009869669191539287
0.009866371494717896
0.009867094410583376
0.009865274501498789
0.009865408099722117
0.009866833395790309
0.009868482896126806
0.009868086595088244
0.009867440699599684
0.009867168799974024
0.009868804202415048
0.009869597002398223
0.00986714189639315
0.0098684026976116
0.009866594604682177
0.009866469795815647
0.009866118500940501
0.009866541693918407
0.009867852507159113
0.009868846600875258
0.009866803197655826
0.00986513439565897
0.009866521297954022
0.009864377602934838
0.009867531899362802
0.009868254500906915
0.009865145792718976
0.009866135998163373
0.009867077099625022
0.009867032198235393
0.00986934470711276
0.010148966300766915
0.00986640170449391
0.0098652528016828
0.009868214500602334
0.009865858405828477
0.009867866395507009
0.009866314602550118
0.009866774803958834
0.009865192894358188
0.009865198202896863
0.00987019679741934
0.009902341500855982
0.009868530090898275
0.009867431200109422
0.009867125889286399
0.009866349503863604
0.009867599990684539
0.009864854998886586
0.009865677799098194
0.009866741008590908
0.009866286197211593
0.009867067891173064
0.009867002896498889
0.009866496094036847
0.009866649506147952
0.009867246798239648
0.009865704993717372
0.009865169099066406
0.009867969597689808
0.009866988798603416
0.009867977804969997
0.009867259697057307
0.009863755002152174
0.009869029105175287
0.009869622299447656
0.009866789099760354
0.009867869201116264
0.009864435892086475
0.009865851700305938
0.009866917703766376
0.009866190503817051
0.00986646709498018
0.009867224609479308
0.009868775599170477
0.009865041705779731
0.009866606793366373
0.00986813569907099
0.00986609689425677
0.00986536470009014
0.009863689495250582
0.009866060107015073
0.00986739459913224
0.009869289305061101
0.00986541110323742
0.009867280698381364
0.009868815506342799
0.009867281909100712
0.009866710798814893
0.009865972399711608
0.00987194370245561
0.009864737209863961
0.00986713879974559
0.00986849939217791
0.009865817404352129
0.009866079001221805
0.009864246589131653
0.00986876110546291
0.009867352503351867
0.009866146405693143
0.009866094298195094
0.009868705295957625
0.00986549030058086
0.009868192404974252
0.009866713697556406
0.00986637909663841
0.009867638500872999
0.009867691597901285
0.009865078702569008
0.009868821804411709
0.009867456299252808
0.009864226193167269
0.009864266403019429
0.009867054596543311
0.009867548698093743
0.009866373403929174
0.009865041996818036
0.009866649995092302
0.009867423493415118
0.009903287899214774
0.009865611104760318
0.009866512799635529
0.009865656297188252
0.009864409000147133
0.009865880792494864
0.009864578291308134
0.009868283302057534
0.009949694399256259
0.009866018104366958
0.009867435798514634
0.009867941809352488
0.009869350399821997
0.009867529105395078
0.009868203406222164
0.009865282895043492
0.009866089397110044
0.009866576304193585
0.009867072699125855
0.00986675820313394
0.009868865192402154
0.009868393302895129
0.00986821010010317
0.00986798059893772
0.009866660297848284
0.009867487801238894
0.009866541007068009
0.009866122296079994
0.009864993300288916
0.009869234205689281
0.00986670550191775
0.009867143398150802
0.009865894098766148
0.009865882096346468
0.009866591391619295
0.009868051297962666
0.009867643495090306
0.009868055302649736
0.00990488959942013
0.009869652311317622
0.009865008702035993
0.009868772805202753
0.009868197795003652
0.009867916197981686
0.00986367630539462
0.009866505593527109
0.009866399399470538
0.009867779107298701
0.009868881106376648
0.009864669304806738
0.009862242802046239
0.009866561903618277
0.009866323391906916
0.00986678940244019
0.009865239495411515
0.009867801307700574
0.00986510330112651
0.009865291602909564
0.009865621395874768
0.00986845960142091
0.009868126001674683
0.009867612097878009
0.009868712199386209
0.009865937998984008
0.009867004898842425
0.009867145190946757
0.009869883407372982
0.009868100204039365
0.0098644531914033
0.009866011200938374
0.00986519269645214
0.009867394901812076
0.009867505100555719
0.00986785270506516
0.009867608291096985
0.009866116498596967
0.009866137499921023
0.009867778606712818
0.009865878999698907
0.009867866791319102
0.009865871095098556
0.009866829903330654
0.009863791195675731
0.009901425894349813
0.009867108298931272
0.009865939209703356
0.009867105504963548
0.009865578601602466
0.009865737904328853
0.009865217993501573
0.00986639620969072
0.00986341160023585
0.00986706039402634
0.009866037603933364
0.009866965189576148
0.00986907510086894
0.009866772894747555
0.009866865107323975
0.00986730590229854
0.009864088799804448
0.009862972691189497
0.009867312898859382
0.009869379899464547
0.009868793794885278
0.009864845394622535
0.00986802119296044
0.00986461890861392
0.00986653050640598
0.00986771279713139
0.00986850429326296
0.009867896104697137
0.009866323100868612
0.00986504980828613
0.0098677959991619
0.009867871191818266
0.009866506501566619
0.009866803092882038
0.009868215804453939
0.009865762095432728
0.009865403501316905
0.009869423089548945
0.009866945398971438
0.009865609894040972
0.009867295098956674
0.009866309189237654
0.009865371510386467
0.009866172901820392
0.00986502580344677
0.009863080095965416
0.009864463692065329
0.009866986493580043
0.009866700996644795
0.00986601469339803
0.009870477102231235
0.009865520801395179
0.009865764202550054
0.009864888503216207
0.009869058395270257
0.009866539703216404
0.009869186591822654
0.0098661599913612
0.009866181993857026
0.009866607806179673
0.00986742740496993
0.009865561802871525
0.009868608589749783
0.009866064798552543
0.009864911704789847
0.009864468895830213
0.009867748897522687
0.009868419193662704
0.00987057329621166
0.009868611604906619
0.009867658803705126
0.009866322297602892
0.009863555093761533
0.009867550595663488
0.009865692106541247
0.009866142005193979
0.009868461301084607
0.009865178097970783
0.009868881094735115
0.009868960292078555
0.009907807293348014
0.009866945492103697
0.009866288292687386
0.009866825304925442
0.009868029598146677
0.009866043902002275
0.009866304299794137
0.009869263006839902
0.009865150204859674
0.00986623129574582
0.0098692829022184
0.009867982403375209
0.009866641904227435
0.00986705080140382
0.009864797489717603
0.009868068608921022
0.009868094697594643
0.009866725094616413
0.009866306302137673
0.00986841730773449
0.009868047607596964
0.009867083793506027
0.009869403205811977
0.009867372293956577
0.009867270197719335
0.009865824703592808
0.010004362894687802
0.00986749459989369
0.009865258994977921
0.009867181000299752
0.009865225793328136
0.009867325297091157
0.009866457199677825
0.00986519840080291
0.009904893697239459
0.009868261299561708
0.009866074705496431
0.009868449904024601
0.009867316391319037
0.009865216992329806
0.009867079101968556
0.00986716189654544
0.009868633304722606
0.009867523808497935
0.009865517599973828
0.009864818898495286
0.009869093704037369
0.009866915293969214
0.009866735595278443
0.009865654201712459
0.009866171795874835
0.00986492830561474
0.009868582803755998
0.009865693096071482
0.009868607309181243
0.009866534091997892
0.009868505492340774
0.00986756249330938
0.009868083195760846
0.009869607700966298
0.00986898730043322
0.009866694803349674
0.009863513603340835
0.009867980692069978
0.009867819095961749
0.00986860750708729
0.009868451894726604
0.00986679750494659
0.009867010801099241
0.00986606270307675
0.00986624399665743
0.009867787605617195
0.0098665501922369
0.00986824108986184
0.009866262308787555
0.009866665792651474
0.009866532392334194
0.009867375798057765
0.009869593800976873
0.009866826399229468
0.009867495496291668
0.00986770068993792
0.009868317702785134
0.00986760420491919
0.009866362798493355
0.009867408603895456
0.00986701570218429
0.009866356395650654
0.009868236701004207
0.009867628605570644
0.009867410908918827
0.009866639296524227
0.009866970893926918
0.009865655296016485
0.009865966893266886
0.009867156902328134
0.009867139800917357
0.009867156599648296
0.009866271901410073
0.009868369705509394
0.00986754010664299
0.009867713297717273
0.009866589098237455
0.009867673099506646
0.009866333403624594
0.009865890501532703
0.009867453295737506
0.009869183599948882
0.009866171691101044
0.009865623596124352
0.009866248699836433
0.009864316100720315
0.009867376694455744
0.009864372003357857
0.009865785599686205
0.0098686026991345
0.009868017595726997
0.009865037898998707
0.009866263205185532
0.009868585504591465
0.00986588840605691
0.009866402298212052
0.009867544402368367
0.009867595392279327
0.009867341804783792
0.009864078601822257
0.00986641600029543
0.00986735369078815
0.009867922798730434
0.009867104201111943
0.009866296604741365
0.009865976904984563
0.009867756196763366
0.009866680100094527
0.009865985799115152
0.009863044205121695
0.0098659627023153
0.009867366298567503
0.009866555698681622
0.009867568605113775
0.009865722001995892
0.00986458589322865
0.009866718796547502
0.009867205691989511
0.009866119700018317
0.009864232095424086
0.009864565695170312
0.009865801897831261
0.00986877860268578
0.009867652493994683
0.009865546494256704
0.009865251695737242
0.009868328599259258
0.009866304695606232
0.009868313500192016
0.009868077002465725
0.009865862794686108
0.009867720294278116
0.009866616199724376
0.009865927905775607
0.009867752296850085
0.009869537502527236
0.009866898600012063
0.00986893440131098
0.009869305102620273
0.00986447799950838
0.009867306298110634
0.009865254396572709
0.009869521402288228
0.009865905600599944
0.009867151908110827
0.009865089098457246
0.009866762103047221
0.00986872980138287
0.009865391498897225
0.009864883602131159
0.009867395204491914
0.009865948499646037
0.009867552598007024
0.009868371102493256
0.009867010498419404
0.009866166801657528
0.009865181997884064
0.00986638229805976
0.009866563603281975
0.00986801430117339
0.009867617499548943
0.0098674681968987
0.009867240709718316
0.009868066303897648
0.009868160507176071
0.009868739498779177
0.009869272599462419
0.009868160507176071
0.00986457170220092
0.009866501193027944
0.009866847901139408
0.009867568302433937
0.009867521200794727
0.00986595229478553
0.009868102299515158
0.009865823097061365
0.009866235498338937
0.009865077107679098
0.00986748730065301
0.009866120398510248
0.009867014805786311
0.009862831595819443
0.009867009194567799
0.009868228097911925
0.009867687697988004
0.009866804699413478
0.009866845398209988
0.00986571890534833
0.009889572206884623
0.009868931001983583
0.009866395697463304
0.009868611500132829
0.009865716600324958
0.009867901098914444
0.009867020009551197
0.009866841300390661
0.00986788459122181
0.009865530708339065
0.00986587880179286
0.009866006509400903
0.009898638201411814
0.009865590499248355
0.00986883109435439
0.009864851902239024
0.009866321098525078
0.009865068201906978
0.009869733301457018
0.009867339103948325
0.009866209502797573
0.009867100499104709
0.009865493793040515
0.009864019404631108
0.009866393299307673
0.00986922080628574
0.009866901894565672
0.009865233907476068
0.009867271990515292
0.009868063894100488
0.009867372899316251
0.009867395204491914
0.009865492908284068
0.0098680549999699
0.009865860291756689
0.009867094806395471
0.009866505896206945
0.009868059097789228
0.009868906997144222
0.009866603801492601
0.009866665094159543
0.009863748890347778
0.009869224403519183
0.009867686696816235
0.009870316891465336
0.00986690679565072
0.009867500001564621
0.009864215098787099
0.00986548870569095
0.009866427700035273
0.009866619203239679
0.009869968704879283
0.009867579396814107
0.009866161004174501
0.009868490498047323
0.009868012694641947
0.009867069101892412
0.009867281699553133
0.009864036610815674
0.009864803205709904
0.009868078702129423
0.009866373601835222
0.009866599203087389
0.009867388696875423
0.009867999993730336
0.009865557600278407
0.009869874897412955
0.009868108702357858
0.009899479697924107
0.00986770810559392
0.009865767497103661
0.009865704597905279
0.009865772805642336
0.009867018193472177
0.009867916104849429
0.009865564794745296
0.009868233802262694
0.009865672199521214
0.009869275102391838
0.009866523998789489
0.009868360497057438
0.009908513003028929
0.009866483102086931
0.00986859219847247
0.009865227004047484
0.009868293907493353
0.009869501204229891
0.009868517401628196
0.009866898495238275
0.009865200403146446
0.009866969694849103
0.009867435798514634
0.009866664197761565
0.009866079199127853
0.009867329697590322
0.009867204492911697
0.009865738800726831
0.009867840900551528
0.009867267892695963
0.009867297997698189
0.009865876391995699
0.009866789099760354
0.009868781000841409
0.009868454397656023
0.00986675729509443
0.009867646999191492
0.00986721129156649
0.009865397901739925
0.009868196200113744
0.009869921498466282
0.009865266701672227
0.009866989101283252
0.00986701319925487
0.009864568593911827
0.009866100503131747
0.009867381001822651
0.009868385898880661
0.00986713171005249
0.009866313100792468
0.009867236902937292
0.009866946400143206
0.00986917169066146
0.009865964599885046
0.009864081104751676
0.009866245195735247
0.009864880598615854
0.009869041503407061
0.009867616894189269
0.009866427700035273
0.009868149901740253
0.009865753503981977
0.009867182199377567
0.00986648399848491
0.009869568794965745
0.00987012879922986
0.009868031903170048
0.00986776639474556
0.00986492510419339
0.009868754306808114
0.009869704197626561
0.0098665973986499
0.009868583094794303
0.009866777702700346
0.009867359802592545
0.00986831170739606
0.009866555500775576
0.009867498208768666
0.00986764250556007
0.009868771699257196
0.009866312996018678
0.009866724803578109
0.009864011802710593
0.009867634600959718
0.009869808703660965
0.00986727389972657
0.009867105702869593
0.0098677959991619
0.009868962096516044
0.00986395679647103
0.00986632420681417
0.009866626805160195
0.009867126797325909
0.009867558593396098
0.00986950519727543
0.009866831195540725
0.009864078101236374
0.009867667907383294
0.009866926306858658
0.00986658399924636
0.009867259801831096
0.0098666200065054
0.009910172398667783
0.009865735203493386
0.00986735780024901
0.009867948398459702
0.009864426299463958
0.009868475398980081
0.009869211202021689
0.00986633540596813
0.009865070600062609
0.009869283204898239
0.00986849529435858
0.009865733503829688
0.009868308005388826
0.009865062404423952
0.00986511210212484
0.009868001099675894
0.009867400699295103
0.00986675510648638
0.009867330803535879
0.009866415802389384
0.009867205005139112
0.009866897901520132
0.009866755409166216
0.009867252898402512
0.009865265805274248
0.00995404350105673
0.009866566606797278
0.00986939260037616
0.009867460804525763
0.009869051503483207
0.009864790097344667
0.009867396811023355
0.00986699970671907
0.009868233802262694
0.00986878260737285
0.00986917109694332
0.00986627530073747
0.009864582889713347
0.009864708897657693
0.009866306697949767
0.009867037902586162
0.00986722600646317
0.009866403299383819
0.009867331804707646
0.00986433089710772
0.00986755769699812
0.00986734520411119
0.009868344897404313
0.009866111597511917
0.009869205194991081
0.009867377497721463
0.009903540404047817
0.009865265199914574
0.009870449698064476
0.009866538201458752
0.009867477894295007
0.009867088892497123
0.009868688799906522
0.00986652949359268
0.009865246992558242
0.009865614608861506
0.009868031903170048
0.00986511840019375
0.009866159106604756
0.009866976598277687
0.009866023692302406
0.009870269498787821
0.009866249898914247
0.00986475390382111
0.009865900897420943
0.009868434595409781
0.009867320396006107
0.009867279301397502
0.009865257295314223
0.009867516404483467
0.009869195497594773
0.009867865894921123
0.009866032295394688
0.009867108298931272
0.009866261598654091
0.009866126195993275
0.009865851502399891
0.009866526699624956
0.00986913670785725
0.009868022496812045
0.009865630802232772
0.009862250392325222
0.00986521999584511
0.009865684795659035
0.009867348801344633
0.009866436000447721
0.009868168202228845
0.00986667029792443
0.009868694993201643
0.009869713895022869
0.00986824199790135
0.009867664903867989
0.009905118297319859
0.009865149098914117
0.00986725699622184
0.009866394195705652
0.009865146805532276
0.009865178901236504
0.009867334808222949
0.009866650495678187
0.009866829798556864
0.00986685570096597
0.00986651610583067
0.009867089195176959
0.009866188396699727
0.009866295603569598
0.009867888491135091
0.009867752203717828
0.009865472791716456
0.009864434797782451
0.009966365399304778
0.009866077906917781
0.009868129598908126
0.009868144593201577
0.009867419290821999
0.009865586704108864
0.009865415398962796
0.009864172898232937
0.009882998303510249
0.009867478103842586
0.009865949198137968
0.009868218493647874
0.009865453303791582
0.009865313896443694
0.009866692498326302
0.00986614350695163
0.009867119300179184
0.009866436908487231
0.009867360605858267
0.009867339604534208
0.009866804606281221
0.009868360403925181
0.009867128101177514
0.009865426796022803
0.009867811296135186
0.009863524208776652
0.009866281400900335
0.009869280096609145
0.009871437097899616
0.009867489605676382
0.009867865301202983
0.009866460703779011
0.009864766395185142
0.009869145601987839
0.009867135901004076
0.009866594802588224
0.009867290104739367
0.00986559980083257
0.009869239700492471
0.009867710794787854
0.00986699239583686
0.009865897300187498
0.009866378305014223
0.009866636688821017
0.009864979598205537
0.009867593401577324
0.009867061395198107
0.009867394098546357
0.009866595594212412
0.009864992508664728
0.009865848207846284
0.00986740509979427
0.009867401095107198
0.009867588407360017
0.009865193895529955
0.009864560700953007
0.009867683507036418
0.009868276608176529
0.009865892096422612
0.009861847502179444
0.009866372006945312
0.009901299700140953
0.00986723459791392
0.009866784699261189
0.009865959105081857
0.009867129393387585
0.009866189607419074
0.009865849197376519
0.009863766492344439
0.009866647201124578
0.009867201303131878
0.009867610398214311
0.009864065900910646
0.009867460408713669
0.009869032492861151
0.0098658827948384
0.009869739203713835
0.009866216697264462
0.009869538201019167
0.00986662779469043
0.009865795401856304
0.009869162004906683
0.009864786895923317
0.009868523105978966
0.00986685319803655
0.009863265499006957
0.009869881998747587
0.009869169897865505
0.009866509994026273
0.009866266697645187
0.009866832895204425
0.009865130891557782
0.00986696439795196
0.00986752959433943
0.009868497494608164
0.009866256499662995
0.009867866605054587
0.009863544499967247
0.009865901106968522
0.00986804129788652
0.009864589909557252
0.009867736790329217
0.009866084798704832
0.009866940509527921
0.009866170200984925
0.009864900901447982
0.009868954704143108
0.009864337998442352
0.009866272797808051
0.009865358204115183
0.009868166502565145
0.009865202999208122
0.009866087802220137
0.009867808094713836
0.009868165804073214
0.009865208400879056
0.009870475402567535
0.009866293496452272
0.009869740100111813
0.009867981809657067
0.009868407796602696
0.009865089599043132
0.00986597640439868
0.009868778800591827
0.009867222793400288
0.00986683419905603
0.009866831102408468
0.00986390570178628
0.00986915270332247
0.009870341001078486
0.00986547979991883
0.009866706200409681
0.009867362608201802
0.009865784598514438
0.009866348607465625
0.009867992799263448
0.009866688505280764
0.009867542097344995
0.009867295704316348
0.009866984095424414
0.009866200794931501
0.00986667259130627
0.009866070502903312
0.009868989093229174
0.009867900097742677
0.009865833295043558
0.009902257798239588
0.00986740019870922
0.009867156797554344
0.009867532609496266
0.009868256002664565
0.009865793399512768
0.009866542904637754
0.009867756103631109
0.009868696006014943
0.009866890602279455
0.009868473699316382
0.009865630301646888
0.009864800807554275
0.009868016897235066
0.009866671299096196
0.009865517204161733
0.009868132101837545
0.00986590599641204
0.009864758898038417
0.009866167593281716
0.009867719397880137
0.009868278505746276
0.009867352899163961
0.00986607049126178
0.009865764994174242
0.009870585903991013
0.009867525298614056
0.009866735700052231
0.009867415099870413
0.009868235606700183
0.009865240100771189
0.009865906403865666
0.009868994203861803
0.009868222696240991
0.009866490494459867
0.009865984506905078
0.009866704791784286
0.009865952597465366
0.009865506691858173
0.009867310104891659
0.009866908309049904
0.00986609780229628
0.009868403209839016
0.009867737896274775
0.009868545492645353
0.00986764879198745
0.009868098690640181
0.00986659589689225
0.009864970797207207
0.009864768502302468
0.009867726999800652
0.009867493703495711
0.009870451199822128
0.009867597906850278
0.00986673120642081
0.0098656972986646
0.00986602900084108
0.009867444599512965
0.009867029800079762
0.009867287310771643
0.009867427602875978
0.00986630650004372
0.009868931397795678
0.009863023401703686
0.009866557002533227
0.009862044593319297
0.009867685101926326
0.009869092900771648
0.00986797669902444
0.009867658093571662
0.009865575202275068
0.009862575598526746
0.009868492698296904
0.009867851505987346
0.00986795270582661
0.009867589001078158
0.009864754707086832
0.00986511840019375
0.009867917699739336
0.009870314202271403
0.009866036102175712
0.009864142595324666
0.009869097894988955
0.009866928891278803
0.009868082008324564
0.009867701306939125
0.009869647899176926
0.009868318494409323
0.009903283196035773
0.009866821707691997
0.009867893799673766
0.009865085408091546
0.009868686192203314
0.009866408898960798
0.009866759495344013
0.009865401091519743
0.009866253705695271
0.009866588294971734
0.009866446093656122
0.009867517999373377
0.009865711606107653
0.0098671794985421
0.00986351550091058
0.009867865697015078
0.009866510191932321
0.009865634597372264
0.009864151803776621
0.009866365906782448
0.00986934358952567
0.009867320093326271
0.009867303306236863
0.009866914805024862
0.009865902201272547
0.009865403489675373
0.00986354729393497
0.009866925794631243
0.009867877897340805
0.009868491301313042
0.009869399201124906
0.009864994208328426
0.009867214597761631
0.009866112691815943
0.009867621795274317
0.009866185300052167
0.009866617294028402
0.009865492302924394
0.009866278001572937
0.009865336399525405
0.009865388693287968
0.0098684586933814
0.009868793503846974
0.009867470292374492
0.009868923097383232
0.00986848440952599
0.00986744170077145
0.009867503005079926
0.009866022295318544
0.009867465205024928
0.00986661680508405
0.009868794889189302
0.009866383508779109
0.0098668435937725
0.009865188703406602
0.009866374998819084
0.009866065601818264
0.009869208501186222
0.009867730899713933
0.009868324093986303
0.009867914603091776
0.009867588104680181
0.009867348696570844
0.009866666607558727
0.00987081859493628
0.009865478496067226
0.009864472795743495
0.009867806208785624
0.009867918491363526
0.009866100200451911
0.009867251408286393
0.009868373605422675
0.009866387001238763
0.009867647499777376
0.009868226607795804
0.009866905200760811
0.009865153103601188
0.009865357505623252
0.009865599102340639
0.009869455406442285
0.009867783298250287
0.009866557107307017
0.009866426000371575
0.009901696199085564
0.00986653430154547
0.009863865398801862
0.009869887807872147
0.009867512306664139
0.009869471099227667
0.00986626410158351
0.009868703805841506
0.009865066001657397
0.009867176099214702
0.009868034697137772
0.009865302604157477
0.009866991790477186
0.009865396900568157
0.009866102202795445
0.009866261703427881
0.009867526101879775
0.009868048201315104
0.00986566860228777
0.009867466101422907
0.009865900198929013
0.009865709894802422
0.009865459497086703
0.009866968402639032
0.009884617500938475
0.009865143999923021
0.009869510191492736
0.009868418297264725
0.0098674384993501
0.009866736200638115
0.009867102897260338
0.00986537360586226
0.009865192393772305
0.009864871797617525
0.009867373493034393
0.009866851510014384
0.009866069199051707
0.009865914995316416
0.00986580979079008
0.009868018003180623
0.009867580200079829
0.009867719502653926
0.009867184492759407
0.00986846600426361
0.009862352500203998
0.009868825692683459
0.009866258897818624
0.009867206704802811
0.009869158396031707
0.009867980296257883
0.009866421297192573
0.009865937405265868
0.009869778691790999
0.0098655876936391
0.009868381102569402
0.00986355299828574
0.009865971596445889
0.00986608980456367
0.00986837720265612
0.00986806460423395
0.00986546881031245
0.00986538069555536
0.009866003692150117
0.00986763690598309
0.009868104802444577
0.009869000490289182
0.009866702207364141
0.009866458701435477
0.009866449807304889
0.009869000606704504
0.009867058903910219
0.009869628795422613
0.00986595789436251
0.009867316496092826
0.009864900005050003
0.009866039094049484
0.009867919608950615
0.009865243604872375
0.009895790996961296
0.009868907590862364
0.009869074798189104
0.009866889799013734
0.009867538092657923
0.009868855495005846
0.009868598997127265
0.00986626660451293
0.009865972108673304
0.009865931002423167
0.009867662296164781
0.00986611139960587
0.009868235501926392
0.009867322701029479
0.009865911107044666
0.009866498305927961
0.009867171489167959
0.009866109502036124
0.009865886997431517
0.009865843004081398
0.009867525193840265
0.009867676498834044
0.00994842719519511
0.009866584395058452
0.009865812002681195
0.009867078403476625
0.009866763802710921
0.00986488830531016
0.009868067305069417
0.00986849209293723
0.009865166898816825
0.009867272793781013
0.009867167600896209
0.009868198505137116
0.00987023840425536
0.009866640600375832
0.00986713650636375
0.009867980098351836
0.009867525391746313
0.009868516190908849
0.009869177406653763
0.009866273996885866
0.009864254097919911
0.009865298203658312
0.009867832798045128
0.009869425895158202
0.009868019307032228
0.009867042396217584
0.009867826895788311
0.00986683409428224
0.009867117600515484
0.009867542295251042
0.009868010296486318
0.009866744896862656
0.009868012391962111
0.00986672310391441
0.009868030599318445
0.009867750201374292
0.00986876329407096
0.009867468697484583
0.009868806402664632
0.009866156603675336
0.00986474190140143
0.009868280601222069
0.009867211699020117
0.009869110397994518
0.009865817311219872
0.009867472399491817
0.009864298591855914
0.009866990603040905
0.009866725199390202
0.009867384505923837
0.009867661097086967
0.009867520909756422
0.00986792369512841
0.009868310601450502
0.00986811420880258
0.00986622270429507
0.009866486198734491
0.009867076401133091
0.009870341501664371
0.009868942003231495
0.009869915898889303
0.009870960901025683
0.009866677899844944
0.009866528597194701
0.009869728691410274
0.009865822398569434
0.009907063003629446
0.00986745160771534
0.009867611003573983
0.00986791350878775
0.00986601299373433
0.00986652000574395
0.009869198000524193
0.009865372895728797
0.009866640297695994
0.009864894102793186
0.009866750601213425
0.009869051992427557
0.00986740990774706
0.009869242401327938
0.00986628090031445
0.009869560005608947
0.009866353101097047
0.009867444110568613
0.009868081298191101
0.009865375398658217
0.009868225699756294
0.009866536594927311
0.009865483595058322
0.009867864102125168
0.00986816770164296
0.009867958293762058
0.009869401098694653
0.009867208893410861
0.009864668210502714
0.009865680197253823
0.00986731619341299
0.00986616110894829
0.009905046108178795
0.009867974498774856
0.009865451802033931
0.009867020801175385
0.009870025503914803
0.00986730339936912
0.009865140402689576
0.009866969799622894
0.009867164096795023
0.009866863605566323
0.009866734396200626
0.009864422108512372
0.00986731449374929
0.009867733297869562
0.009867448802106082
0.009866513102315367
0.009868983703199774
0.009866660402622074
0.009868568007368595
0.009867737500462681
0.009865304897539317
0.009867307706736028
0.009866605303250254
0.009867401898372919
0.009864485391881317
0.009864308207761496
0.009866989101283252
0.009868558100424706
0.009866693592630326
0.009869295498356223
0.009864710900001229
0.009868418797850609
0.009864568593911827
0.009867797698825597
0.009868901793379337
0.009867720596957952
0.009867363993544131
0.00986621379852295
0.009867164597380906
0.009866975201293825
0.00986748420400545
0.009867075399961322
0.009865302208345384
0.009868425002787262
0.009864597802516074
0.009867565392050892
0.009867380000650882
0.00986646730452776
0.00986632719868794
0.009868198598269373
0.009866494499146939
0.009868241706863045
0.009867231897078454
0.009871163195930422
0.00986543350154534
0.009868751699104904
0.009867270896211266
0.00986622590571642
0.009868229692801832
0.009867449407465756
0.00987010330427438
0.009865411499049515
0.00990103540243581
0.009868491196539254
0.00986694439779967
0.00986561180325225
0.009867675707209856
0.009867026493884623
0.009867642808239907
0.009864347497932613
0.009866075799800455
0.009866101702209562
0.009868396201636643
0.009867247007787228
0.009866313205566257
0.009865879407152533
0.009867549606133253
0.009867076703812927
0.009867971390485763
0.009867371304426342
0.009867662808392196
0.009868603595532478
0.009867702797055244
0.009868963202461601
0.009864125098101795
0.009865323500707745
0.009864014002960175
0.009866310306824744
0.00986742249224335
0.009867550595663488
0.009867615799885243
0.009865519893355667
0.009867462504189461
0.009865722199901939
0.009865030006039888
0.009865826403256506
0.009905548009555787
0.0098677481058985
0.00986595570575446
0.00986631129635498
0.009866361494641752
0.009871485002804548
0.009866891393903643
0.009866800298914314
0.009866436501033604
0.009869958204217256
0.00986685329116881
0.009866656991653145
0.009865022997837513
0.009867022710386664
0.00986585250357166
0.009866280306596309
0.009867944405414164
0.00986652480205521
0.009866799297742545
0.009866374498233198
0.00986595160793513
0.009866976691409946
0.009869551507290453
0.009866861393675208
0.00986620420590043
0.00986595069989562
0.009865391696803272
0.009868009609635919
0.009868018596898764
0.009865847497712821
0.009867335308808834
0.009863524208776652
0.00986674859886989
0.00986473800148815
0.009867748792748899
0.00986633530119434
0.0098644939949736
0.009868738206569106
0.009863612800836563
0.00986845400184393
0.009866440400946886
0.009864203294273465
0.009868617809843272
0.00986791760660708
0.009865801897831261
0.009864626708440483
0.009867249801754952
0.00987225309945643
0.009865849197376519
0.00990188189316541
0.009865902503952384
0.009866547794081271
0.009866633103229105
0.009865771606564521
0.009867374692112208
0.009868230507709085
0.009867221699096262
0.009867034503258765
0.009903031110297889
0.009865073906257748
0.009867162897717208
0.009864541201386601
0.009869550599250942
0.009866504999808966
0.00986706520197913
0.009866683499421925
0.009868333709891885
0.009866899100597949
0.009867996303364634
0.009868618496693671
0.009866813197731972
0.009866117895580829
0.009866269305348396
0.00986804380081594
0.009867850400041789
0.009868114104028792
0.009869358397554606
0.0098673696978949
0.009867475100327283
0.00986819639801979
0.009867943997960538
0.00986864740261808
0.00986787499859929
0.009867686801590026
0.009867160895373673
0.00986866670427844
0.00986438780091703
0.009866819495800882
0.009866279503330588
0.009866716398391873
0.00986821420956403
0.009866997902281582
0.009867020999081433
0.009865254699252545
0.009865363000426442
0.009868068108335137
0.009868494898546487
0.009868907800409943
0.009869580203667284
0.009868920990265906
0.009868316806387157
0.009867899096570909
0.009869555290788413
0.009866987401619554
0.009866978391073644
0.00986415009247139
0.009865694108884781
0.00986623220378533
0.009867380396462977
0.009867478592786938
0.009868346306029707
0.009866708202753215
0.009867575904354452
0.009867476695217193
0.009869088802952319
0.00986440209671855
0.009868871397338807
0.00986733949976042
0.009868364606518298
0.009866728493943811
0.009869650995824486
0.009868291497696191
0.00986839970573783
0.009866740694269538
0.009868064196780324
0.009868749498855323
0.009869611193425953
0.009867197601124644
0.009868764691054821
0.009865977393928915
0.00986811239272356
0.009866571601014585
0.009864958596881478
0.009867481293622405
0.009869841707404703
0.009866028593387454
0.009868639602791518
0.00986793430056423
0.009868497401475907
0.00986861860146746
0.009868505410850048
0.009868167794775218
0.009867262106854468
0.009868083707988261
0.009867789095733315
0.009869451308622957
0.009867155004758387
0.009868335200008006
0.009868324093986303
0.00986517840065062
0.009868080797605216
0.009866114100441336
0.009870109602343292
0.009868678892962635
0.009868507599458098
0.009868413500953466
0.00986640459159389
0.009865774598438293
0.009868467599153519
0.009868022706359624
0.009868091903626919
0.009869534696917981
0.009867478697560727
0.009867223293986172
0.009868377505335956
0.009866951894946397
0.009870463493280112
0.009867557894904167
0.009867439791560174
0.009866588201839476
0.00986946860793978
0.009866931894794106
0.009868473804090172
0.009866302693262696
0.009868713200557978
0.009867212502285838
0.009868708194699139
0.009867293597199022
0.009868507902137936
0.009868313593324273
0.009866207605227828
0.00986709629651159
0.009867566195316613
0.009868105198256672
0.009867673402186482
0.009863701998256147
0.009868072101380677
0.009863025695085525
0.009864381304942072
0.009867993101943284
0.009866976109333337
0.009869620995596051
0.009867233596742154
0.0098686552955769
0.009867875894997269
0.009865707799326629
0.009869215404614806
0.00986761839594692
0.009867901902180166
0.009866575396154076
0.009867168602067978
0.009867263794876634
0.00990349070634693
0.009866042505018413
0.009869607200380414
0.009865696809720248
0.009866776899434626
0.009868212603032589
0.009869333798997104
0.009866978297941387
0.009868974005803466
0.009867066389415414
0.00986906619509682
0.009868037304840982
0.009868220600765198
0.009866385196801275
0.009868678392376751
0.009864577802363782
0.009867805789690464
0.009867120592389256
0.009869249595794827
0.009865333198104054
0.009867331990972162
0.009869548096321522
0.009869523090310394
0.009868451103102416
0.009869742509908973
0.009871060599107296
0.009868111205287277
0.009866936097387225
0.00986550459638238
0.010417186003178359
0.009868671000003815
0.009867769398260862
0.0098656004993245
0.009866208699531854
0.009868010203354061
0.009868087596260011
0.009868751000612973
0.00986705400282517
0.009868542791809886
0.00986826840089634
0.00986581799807027
0.009867892996408046
0.009865747101139277
0.009868487296625972
0.00986460519488901
0.009866380598396063
0.009867746208328754
0.009866381797473877
0.009865564398933203
0.009866638493258506
0.00986710850847885
0.009867714706342668
0.009868167794775218
0.00986615299480036
0.009867877303622662
0.009867187193594872
0.009867350501008332
0.009866222401615232
0.00986805809661746
0.00986652630381286
0.00986673270817846
0.009866394195705652
0.009867112606298179
0.009867511398624629
0.009864487790036947
0.009864617104176432
0.009869369107764214
0.00986782939871773
0.009866544010583312
0.009865842794533819
0.009867464809212833
0.009866824699565768
0.009870379499625414
0.009868131403345614
0.009868483094032853
0.009903242404107004
0.009866925305686891
0.009864598896820098
0.009868561406619847
0.009868206898681819
0.00986735529731959
0.009866661997511983
0.009867285203654319
0.00986750569427386
0.009867529792245477
0.009867494902573526
0.009867080999538303
0.009866793593391775
0.009907325799576937
0.009865501197054982
0.009867703402414918
0.00986933259991929
0.009870730200782418
0.009867869899608195
0.009867934091016651
0.009866760903969407
0.009867914102505893
0.00986688119592145
0.009865614899899811
0.009867495403159409
0.009868158702738583
0.009868552500847727
0.009868371090851724
0.009868151904083789
0.009867274295538664
0.009865845495369285
0.009868354408536107
0.009866558993235231
0.009869096800684929
0.00986635769950226
0.009868545900098979
0.009867567999754101
0.009868657100014389
0.009865522303152829
0.00986280619399622
0.009869451611302793
0.009867638302966952
0.009869764291215688
0.009868937800638378
0.009869690204504877
0.009870204294566065
0.009868534107226878
0.009866776899434626
0.00986810539616272
0.00986652539577335
0.009866547503042966
0.009865958394948393
0.009868612396530807
0.009868332894984632
0.009867992193903774
0.00986801830586046
0.00986647040117532
0.009868299902882427
0.009867043595295399
0.009868381102569402
0.009867002500686794
0.009867916197981686
0.009869175602216274
0.00986848440952599
0.00986560300225392
0.009868391195777804
0.009866776200942695
0.009869562508538366
0.009866672102361917
0.009865938604343682
0.009867790096905082
0.009866778296418488
0.009866626001894474
0.009868184989318251
0.009866634092759341
0.009868616797029972
0.009870556590612978
0.009868266095872968
0.009867329394910484
0.009867902495898306
0.009867990599013865
0.009869643801357597
0.009867863496765494
0.009867431700695307
0.009867610002402216
0.009868535795249045
0.009863115497864783
0.009868353407364338
0.009866838599555195
0.00986767520662397
0.009865920897573233
0.009867126203607768
0.009866286697797478
0.009866359701845795
0.009865554294083267
0.009867719293106347
0.009866535104811192
0.009866836690343916
0.009866045194212348
0.00986806299770251
0.009866673406213522
0.009867320593912154
0.009866910998243838
0.009867722494527697
0.00986472269287333
0.009868524898774923
0.00986824439605698
0.009867933904752135
0.00986379609676078
0.009868977800942957
0.00986595309805125
0.00986917109694332
0.00986659040208906
0.009871054696850479
0.009869640204124152
0.009867517091333867
0.009864816104527562
0.009869891591370106
0.009865654597524554
0.00987009599339217
0.009868574200663716
0.010379511199425906
0.009867725498043
0.009868108201771975
0.009867228602524846
0.009869344602338969
0.009866884001530707
0.009867795708123595
0.009864227997604757
0.009867221699096262
0.009892132494132965
0.009869200398679823
0.009866278897970916
0.009868276701308788
0.009867494204081595
0.0098673929926008
0.009865581605117768
0.00986813239287585
0.009868803701829165
0.009868732502218336
0.009867566404864192
0.0098680060938932
0.009868136409204453
0.009868530195672066
0.009899784799199552
0.009868110506795346
0.009865867206826806
0.009868588298559189
0.00986554060364142
0.009868406900204718
0.009868403908330946
0.009867124597076327
0.00986731390003115
0.009868336794897913
0.009868851804640144
0.009869450004771352
0.009866228909231722
0.009867501305416226
0.009865092695690691
0.009865591709967703
0.009866811998654157
0.009867269895039499
0.009867427090648561
0.009866334102116524
0.009866760903969407
0.00986811650218442
0.009866511495783926
0.009867617499548943
0.0098686074023135
0.009866535500623285
0.009867996198590846
0.009868998103775084
0.009869207500014455
0.009869066206738353
0.009865862200967968
0.009867178695276379
0.009867655602283776
0.00986636319430545
0.00986569090746343
0.009868889895733446
0.009866840101312845
0.009867882006801665
0.009861738502513618
0.009868129505775869
0.009866571601014585
0.009869727503973991
0.009865997498854995
0.009869739599525928
0.009868195606395602
0.009868312801700085
0.009866897203028201
0.009869127406273038
0.009866004495415836
0.009868580393958836
0.009868065407499672
0.00986928860656917
0.009866005601361394
0.009868916997220367
0.009868115407880396
0.009867850004229694
0.00986671089194715
0.009904271399136633
0.009867469198070467
0.009866944304667414
0.009868839895352722
0.009867621609009803
0.00986573500558734
0.009868430998176336
0.009868385898880661
0.00986616889713332
0.009865814098156988
0.00986738910432905
0.009866893291473389
0.009866747003979982
0.009866548492573202
0.009870035108178854
0.009870232501998543
0.009868269797880202
0.009868544398341329
0.009865554608404636
0.009869304799940437
0.009867266903165728
0.009866559505462646
0.009866501507349312
0.009867090499028563
0.009869895898737014
0.009904284495860338
0.009867834998294711
0.009868778800591827
0.009908327006269247
0.00986838199896738
0.00986715879989788
0.009864888398442417
0.009867234900593758
0.009868205711245536
0.009870130196213722
0.00986598349409178
0.009867101500276476
0.009862087201327085
0.009866144799161702
0.009867476404178888
0.009868576400913298
0.009868387004826219
0.009863813500851392
0.009867465298157185
0.009865759103558958
0.009868444094900041
0.009867187705822289
0.009868244803510607
0.00986911840736866
0.009864593797829002
0.009868622501380741
0.009868574398569762
0.009869002201594413
0.009866746899206191
0.009866893209982663
0.009868103498592972
0.009868388099130243
0.009868978103622795
0.009867589501664043
0.009866939391940832
0.009869128395803273
0.009865808102767914
0.00986692929873243
0.009864999703131616
0.009868475201074034
0.009868140600156039
0.009868356003426015
0.009866599692031741
0.009866910299751907
0.009865040692966431
0.009867521503474563
0.009867323993239552
0.009865954495035112
0.009867421293165535
0.009866812103427946
0.009866674791555851
0.009867511398624629
0.00986840509576723
0.009869289794005453
0.009866997494827955
0.009867164702154697
0.009865652001462877
0.009866761998273433
0.00990293089998886
0.009866275102831423
0.009866569598671049
0.009867247904185205
0.009867131593637168
0.0098662460106425
0.009867749793920666
0.009868012403603642
0.009867367206607015
0.009869651403278112
0.009866497491020709
0.009908410301432014
0.009866891195997596
0.009867369197309017
0.009866661904379726
0.009866453497670591
0.009867330093402415
0.009870021103415639
0.009865294303745031
0.009869626408908516
0.009866892301943153
0.009868903004098683
0.009866142901591957
0.009868770802859217
0.009865186002571136
0.009913131198845803
0.009868296899367125
0.009867339103948325
0.00986936290282756
0.009867196797858923
0.009863821498584002
0.009868516295682639
0.009866637794766575
0.009869233705103397
0.009866793092805892
0.00986903419252485
0.009867698699235917
0.00986597950104624
0.009865739091765136
0.00987115929601714
0.009862846590112894
0.009909121599048377
0.009866914304438978
0.009868534305132926
0.009866590704768896
0.00986772880423814
0.009865387494210153
0.009867128706537187
0.009867127693723887
0.009869192505721002
0.0098651840002276
0.009868369996547699
0.009866183903068305
0.009868428099434823
0.00986359299859032
0.009904581098817289
0.009866503602825104
0.009869609400629998
0.009867939201649278
0.009868330997414887
0.009867954195942729
0.009869761602021753
0.009867551503702998
0.009868838894180953
0.00986684109084308
0.00986787910806015
0.00986726590199396
0.009867015504278242
0.00987736090319231
0.009869399899616837
0.009867151698563248
0.00986857139505446
0.009866121807135642
0.009867461305111647
0.009869442007038742
0.009865625796373933
0.009868378995452076
0.009870603203307838
0.009881410491652786
0.009868435200769455
0.009868073696270584
0.009867901995312423
0.00986317580100149
0.00986800140235573
0.009865678707137704
0.00986752879107371
0.009867554297670722
0.009867964696604758
0.009867428289726376
0.009868685097899288
0.00986821879632771
0.009866786701604725
0.009868630697019399
0.009868591092526913
0.00986720590153709
0.009868734306655825
0.009867386298719794
0.009866874804720283
0.009867275995202363
0.009868279402144253
0.009866871195845306
0.009867021895479411
0.009870367601979523
0.009867778199259191
0.009866484103258698
0.009867385297548025
0.009866280597634614
0.009869367908686399
0.009867860400117934
0.009869124100077897
0.009868276002816857
0.009868380601983518
0.009866119606886058
0.00986790630267933
0.00986523280153051
0.009866295999381691
0.00986935420660302
0.009869730193167925
0.00986616190057248
0.00994529869640246
0.009867986908648162
0.009867743705399334
0.00986593971028924
0.009868344408459961
0.00986894890666008
0.009868335002101958
0.009866969799622894
0.009868774295318872
0.009864087903406472
0.009867570700589568
0.009867453703191132
0.00986826150910929
0.009865392302162945
0.009869002306368202
0.00986845960142091
0.009867869701702147
0.00986484419554472
0.009867316100280733
0.009868320205714553
0.009866756398696452
0.009867309697438032
0.009869167406577617
0.009869339899159968
0.009867252199910581
0.009867623099125922
0.009867984894663095
0.009866955096367747
0.009867902100086211
0.009868589602410794
0.009865694190375507
0.00986667040269822
0.00986906400648877
0.009868039202410727
0.009869265800807625
0.009864976804237813
0.009868757997173816
0.009866526094265282
0.009869157103821635
0.009869017999153584
0.009866799903102219
0.00986605070065707
0.009867970400955528
0.009866440703626722
0.00986872719367966
0.009867633203975856
0.009868332708720118
0.009867372002918273
0.009870231500826776
0.009865816298406571
0.009867918398231267
0.009867225203197449
0.009866703290026636
0.00986698999768123
0.009869063005317003
0.009866143600083888
0.009868076408747584
0.009867969201877713
0.009870937000960112
0.009866207104641945
0.009867924393620341
0.00986792049370706
0.009867514902725815
0.009867719397880137
0.009867187507916242
0.009879035700578243
0.009867384005337954
0.009867113595828415
0.009867897199001163
0.009865945589262992
0.009869153599720449
0.009866507805418223
0.009863614395726472
0.009867683099582792
0.009870529605541379
0.009869410598184913
0.009869050001725554
0.009867990005295724
0.009869134298060089
0.009865422395523637
0.009868728602305055
0.009866445406805724
0.009868715796619654
0.009864497801754624
0.00986874490045011
0.009865266492124648
0.009866708202753215
0.009869601705577224
0.009869339305441826
0.00986601309850812
0.009869266196619719
0.009867491899058223
0.009868218400515615
0.00986650720005855
0.009866547305136919
0.009904515708331018
0.009865894203539938
0.009867821005173028
0.00986866360763088
0.00986789510352537
0.009866448503453284
0.009865497692953796
0.0098672880907543
0.009867996501270682
0.009868753992486745
0.009864149405620993
0.00987082589417696
0.0098670418956317
0.00986595080466941
0.009868526796344668
0.009866070095449686
0.009861337195616215
0.009867274598218501
0.009866937901824713
0.009866557200439274
0.00986726259579882
0.009869233297649771
0.009866904991213232
0.009868447901681066
0.00986840589903295
0.009867162501905113
0.00986630100524053
0.009868113393895327
0.009867726697120816
0.009867734799627215
0.0098660776973702
0.009867259999737144
0.009868074499536306
0.009866907296236604
0.00986688929842785
0.009869248804170639
0.009866708109620958
0.009867696894798429
0.009867445402778684
0.009869259898550808
0.009865105093922466
0.009868012496735901
0.009867804194800555
0.009867710096295923
0.009866149199660867
0.00986826919252053
0.009865557099692524
0.009866723406594247
0.0098644461017102
0.009868377505335956
0.009865056199487299
0.009868871502112598
0.00986816220683977
0.00986565339844674
0.009863910090643913
0.009868641104549169
0.00986831240588799
0.009868493897374719
0.009866885899100453
0.009868771396577358
0.009868539997842162
0.009870043792761862
0.009867454995401204
0.009869689296465367
0.009868419694248587
0.009867734496947379
0.00986676070606336
0.009866175695788116
0.00986757130594924
0.009866882103960962
0.009868268598802387
0.009868071298114955
0.009867180604487658
0.009870312502607703
0.009867447195574641
0.009867252805270255
0.009866625594440848
0.009866806003265083
0.009867069497704505
0.009868020308203995
0.009867482294794172
0.009865770104806871
0.009869545104447753
0.00986783989937976
0.009867682692129166
0.009870124305598438
0.009865558706223965
0.009869500098284334
0.00986678599147126
0.009867837990168483
0.009863591101020575
0.009868492302484811
0.009867020603269338
0.009868140600156039
0.009866487607359887
0.009866870194673538
0.009868506400380284
0.009869640599936247
0.009865703096147626
0.009866895305458456
0.009866163996048272
0.009869084390811623
0.009865644003730268
0.009866807295475155
0.009868968301452697
0.009867792099248618
0.00986591560067609
0.009868262894451618
0.009867922391276807
0.009864785405807198
0.009865097096189856
0.009867954393848776
0.00986822301056236
0.009868714807089419
0.009864987898617983
0.009869013400748371
0.009866715094540268
0.009868085698690266
0.00986819890094921
0.009870111499913037
0.009865262394305319
0.00986749459989369
0.009866843395866454
0.009868954389821738
0.009870748699177057
0.009868119796738028
0.009868710907176137
0.009867650910746307
0.009866393601987511
0.009866636095102877
0.00986569420201704
0.009868628799449653
0.009866886597592384
0.009869616699870676
0.009866988600697369
0.009868815203662961
0.009867310395929963
0.009868145908694715
0.009867795195896178
0.009867022803518921
0.009866913594305516
0.009867619001306593
0.009866759297437966
0.009869195893406868
0.009867993590887636
0.009868294198531658
0.009867551794741303
0.00986446610186249
0.009867595997639
0.00986976500134915
0.009869534499011933
0.009868602792266756
0.009867710107937456
0.009869140898808837
0.009867525799199939
0.009868672990705818
0.009867080999538303
0.009868008701596409
0.009865635295864195
0.009867876500356943
0.009865665296092629
0.009868126001674683
0.009866315603721887
0.009868123999331147
0.009869086800608783
0.00986798070371151
0.009867799398489297
0.009869529597926885
0.009866210399195552
0.009867595904506744
0.009867340500932187
0.009865683398675173
0.009869903302751481
0.00986893349327147
0.00986751790624112
0.009867546905297786
0.00986571250250563
0.009870116703677923
0.009868546796496958
0.00986715619219467
0.009868594992440194
0.009869268105830997
0.009866501903161407
0.009867750201374292
0.009864317800384015
0.00986899359850213
0.00986581960460171
0.009868697100318968
0.009866003994829953
0.009868644992820919
0.009867519896943122
0.009867183200549334
0.009869146998971701
0.009865685401018709
0.009865722595714032
0.009866841603070498
0.009865967009682208
0.009894170903135092
0.009867531899362802
0.009867514902725815
0.009867858502548187
0.00986803179839626
0.009865030297078192
0.009868872398510576
0.009865120402537286
0.009868904494214802
0.009868330392055213
0.009868329402524977
0.009866681299172342
0.009870172897353768
0.009868430602364243
0.009867876605130731
0.009866935794707387
0.00986891050124541
0.00986644090153277
0.009867794497404247
0.009867828397545964
0.00986701789079234
0.009866270597558468
0.00986786549910903
0.009866352705284954
0.009868647099938243
0.009866461902856827
0.00986775130731985
0.009864308789838105
0.009868116001598537
0.009864947095047682
0.009870070707984268
0.009865388995967806
0.009867304493673146
0.009868682094383985
0.00986642789794132
0.00986770330928266
0.0098678013891913
0.009867740399204194
0.009868547809310258
0.009867724298965186
0.009864829806610942
0.009867549000773579
0.009868073905818165
0.009867220290470869
0.009868398506660015
0.009865651407744735
0.009869128896389157
0.009866044099908322
0.009866307594347746
0.009864742693025619
0.009868042904417961
0.0098640704061836
0.009867769398260862
0.00987011679681018
0.00987075800076127
0.009866811602842062
0.00986760009545833
0.009884654101915658
0.009867827501147985
0.0098694205051288
0.009869096800684929
0.009868291299790144
0.009867544006556272
0.009866758494172245
0.009866513102315367
0.009869268198963254
0.009868395503144712
0.009867333597503603
0.009866852697450667
0.009864613506942987
0.00986596200382337
0.009865916904527695
0.009901356406044216
0.009869599808007478
0.009868481708690525
0.009866340702865272
0.009866231493651867
0.009866951894946397
0.00986801580293104
0.009866769495420157
0.009869127895217388
0.009867755393497647
0.009866260609123855
0.009867787407711149
0.009866385906934737
0.009867594996467232
0.009866771509405226
0.0098690809099935
0.009869371401146054
0.009866140293888747
0.00986771930474788
0.009868232207372785
0.009867205389309675
0.009867693192791193
0.009867577999830245
0.009867524995934218
0.009870020602829755
0.009866771195083857
0.009869266604073345
0.009868294303305446
0.009868649498093874
0.009867959900293499
0.009867603692691773
0.009866308805067092
0.009863761602900922
0.009867123502772301
0.009869417396839709
0.009868151694536208
0.00986884649610147
0.009867970598861575
0.009868847706820815
0.009870214993134141
0.009867594705428927
0.009866983199026435
0.00986672230064869
0.009869595395866782
0.009866933000739663
0.009867649106308819
0.009867606591433287
0.009866671601776034
0.009870249102823437
0.00986643360229209
0.00986850120825693
0.00986596200382337
0.009866217197850347
0.009867332107387484
0.009868234500754625
0.009867934696376323
0.00986568209482357
0.009866109699942172
0.009868408797774463
0.00986367150908336
0.009868719801306724
0.009870075096841902
0.0098701520008035
0.009868559706956149
0.009867287205997855
0.009868677495978773
0.009864723798818887
0.00986737459897995
0.009863288793712854
0.009867869201116264
0.009869340702425688
0.009868795494548976
0.009869703999720513
0.009865720302332192
0.009867349197156728
0.009866496408358216
0.009868654201272874
0.009864923101849854
0.00986767209833488
0.009868594503495842
0.009868281800299883
0.009867014200426637
0.009868314501363783
0.009870859107468277
0.009864456998184324
0.009868340997491032
0.009868877893313765
0.009864233096595853
0.009871490497607738
0.009866842697374523
0.00986666011158377
0.009866555803455412
0.00986859950935468
0.009867853997275234
0.009869654302019627
0.009865888091735543
0.009868451801594347
0.009866127301938832
0.009865147294476628
0.009868247993290424
0.00986999609740451
0.00986911840736866
0.009884429001249372
0.009872127696871758
0.009865266806446015
0.00986850179033354
0.009864231490064412
0.009868105803616346
0.00986800140235573
0.009865534701384604
0.009867090603802354
0.009868276701308788
0.009867950004991143
0.009864937292877584
0.009866544092074037
0.00986803179839626
0.010065335489343852
0.0098658956005238
0.00986906560137868
0.00986823890125379
0.009867075609508901
0.009868467098567636
0.009867243701592088
0.009869112202432006
0.00986947879428044
0.009866387001238763
0.009870207100175322
0.009867478895466774
0.009870204899925739
0.009865852701477707
0.009868025593459607
0.009866686002351344
0.009869260794948787
0.009867808094713836
0.009868231799919159
0.009866065694950521
0.009868141508195549
0.009865943295881151
0.009868580207694322
0.009870854404289276
0.009867552109062672
0.009869441704358906
0.00986606830265373
0.009865354897920042
0.00986906789476052
0.009867227298673242
0.009866329608485103
0.009865951805841178
0.009867304202634842
0.009866199200041592
0.009866001701448112
0.009863433800637722
0.009868771804030984
0.009868013393133878
0.00986744329566136
0.009866417292505503
0.009870658197905868
0.009869495104067028
0.009867914998903871
0.009867666510399432
0.00986669260310009
0.009868167294189333
0.009867440897505731
0.009867228497751058
0.009868184197694063
0.009867074096109717
0.00986832840135321
0.009865287702996283
0.009869313100352883
0.00986746969865635
0.009867808292619884
0.009869842196349055
0.009868117806036025
0.009869858098682016
0.009868399309925734
0.009868168900720776
0.00986711080186069
0.009866525698453189
0.009868161799386144
0.009867781098000706
0.009867342107463628
0.009866895293816924
0.009868873900268227
0.009864948596805334
0.009868788800667971
0.009866066602990031
0.009866955201141536
0.009867418091744184
0.009868077305145561
0.009865763993002475
0.009869918797630817
0.009865459392312915
0.00986674880841747
0.009868561197072268
0.00987023520283401
0.009868179401382803
0.009866544301621616
0.0098670021048747
0.009865605505183339
0.009866870800033211
0.009867123293224722
0.009866740601137281
0.00986812609480694
0.009868099098093807
0.009869156102649868
0.009866252611391246
0.00986748980358243
0.00986667729448527
0.009867199300788342
0.00986870810156688
0.00986858590040356
0.009867425705306233
0.009868458600249142
0.009868677007034421
0.00986998250009492
0.009866676200181246
0.009867768199183048
0.009865066199563444
0.009866843500640243
0.009868868300691247
0.009868110902607441
0.00986826109001413
0.009868736006319523
0.009909587795846164
0.009866723197046668
0.009869012492708861
0.009868228004779666
0.009868046606425197
0.009868535597342997
0.00986695250030607
0.009868051600642502
0.009866224194411188
0.00987022869521752
0.009866985701955855
0.009867930307518692
0.009868632699362934
0.009867606696207076
0.009865481697488576
0.00986937501002103
0.009866990509908646
0.009869015298318119
0.009868467296473681
0.009868840500712395
0.009868101100437343
0.009868753305636347
0.009862317098304629
0.00986674940213561
0.009866337501443922
0.009869372192770242
0.009867234097328037
0.00986923889722675
0.009866651892662049
0.009869178803637624
0.009865901700686663
0.00987088909605518
0.009868173103313893
0.009867119195405394
0.009868051996454597
0.009869938797783107
0.009868779708631337
0.009867719002068042
0.009867433598265052
0.009869657002855092
0.009871732897590847
0.009866568399593234
0.009866665909066796
0.009868856193497777
0.009864984406158328
0.009868386096786707
0.009864701400510966
0.009869144193362444
0.009865981503389775
0.009868471592199057
0.009866126393899322
0.009868801000993698
0.009868821210693568
0.009868882794398815
0.009866677096579225
0.009865479194559157
0.009865767101291566
0.009869453497231007
0.009868413000367582
0.009867706208024175
0.009868779592216015
0.009869736793916672
0.00986689500277862
0.00986549980007112
0.009869077196344733
0.009867916500661522
0.009866968193091453
0.009865763399284333
0.009865710802841932
0.009867545706219972
0.009868772595655172
0.009868627006653696
0.00986766469432041
0.009869053889997304
0.009902215900365264
0.009867406997364015
0.009868060902226717
0.009867873101029545
0.009868423803709447
0.009866826399229468
0.009866765805054457
0.009866719401907175
0.009868722793180495
0.009870048006996512
0.009867804404348136
0.009869638492818921
0.009867378801573068
0.00986923009622842
0.009868773794732989
0.009865799907129259
0.009867176308762281
0.009866955503821374
0.00986827580491081
0.009868502803146838
0.009869272995274514
0.0098655316978693
0.009867703402414918
0.009867959597613662
0.009867476497311145
0.009869318699929863
0.009866890800185501
0.009865842596627771
0.009864825394470245
0.009869872604031115
0.00986816519871354
0.009868272196035833
0.009869149699807168
0.009868005302269011
0.009865891095250845
0.0098702750983648
0.009866761299781502
0.009868001390714198
0.009862821304704995
0.00986939949216321
0.009866292495280505
0.009867261198814958
0.009868463198654354
0.009867600502911956
0.009865966101642698
0.009868566796649247
0.009865464910399168
0.009868257900234313
0.009868272696621716
0.009868127398658545
0.00986725859111175
0.009866484999656677
0.009865797497332096
0.009868761792313307
0.00986800630344078
0.009870942600537091
0.009870985604356975
0.009867460699751973
0.00986790149472654
0.009869106602855027
0.009867976303212345
0.009866878995671869
0.009866243798751385
0.009866979101207107
0.009866854606661946
0.009870501304976641
0.00987005039351061
0.00986913259839639
0.009868718590587378
0.009870555903762578
0.009867337893228977
0.009866250597406178
0.009866729401983321
0.009869056707248091
0.009866842499468476
0.00986807260196656
0.009866553801111877
0.009866309200879187
0.009869724395684898
0.009867969097103923
0.009869279398117214
0.009867918805684894
0.00986532480455935
0.009866897598840296
0.009866593091282993
0.00986591960536316
0.00986765678972006
0.009867478406522422
0.009868151601403951
0.0098683338961564
0.009866870997939259
0.009868239599745721
0.00986609939718619
0.009867434890475124
0.00986776240170002
0.009868744306731968
0.009866534906905144
0.009866647003218532
0.009865440707653762
0.009869214694481343
0.00986652959836647
0.009867868095170707
0.009867219801526517
0.009867474203929305
0.00986869951011613
0.00986419899854809
0.00986832770286128
0.009867531096097082
0.009868488798383623
0.009864788898266853
0.00986728749703616
0.009868049900978804
0.009870032500475644
0.009868423501029611
0.009865885693579912
0.00986387690063566
0.009865945705678314
0.00986813569907099
0.00986648560501635
0.009869061305653303
0.009865346399601549
0.009868810907937587
0.009867529396433383
0.009868679498322309
0.009866636688821017
0.00986932470696047
0.009866464196238666
0.009868699393700808
0.009867389895953238
0.009866117394994944
0.00986864420119673
0.009869440703187137
0.009866503009106964
0.00986860889242962
0.00986815309152007
0.00990862010512501
0.009869391389656812
0.00986933420645073
0.009867645998019725
0.009867871401365847
0.00986782219260931
0.009870937094092369
0.009867623797617853
0.009867793100420385
0.009870217693969608
0.009868498297873885
0.009868497401475907
0.009867990401107817
0.009865474607795476
0.009867695707362146
0.009868802793789655
0.00987067420501262
0.009866681694984437
0.009864192106761038
0.009867582400329412
0.00986805729335174
0.00986668060068041
0.009866080596111715
0.009865461301524192
0.009869217406958342
0.009867047192528844
0.009868809604085982
0.009866226697340608
0.009868579101748765
0.009866202494595199
0.009867841703817248
0.009868930699303747
0.009870377404149621
0.009868195303715766
0.009870545601006597
0.009864772798027843
0.00986823729472235
0.009867984696757048
0.009869239095132798
0.00986887130420655
0.009868212102446705
0.009868056804407388
0.009868509706575424
0.009868176002055407
0.00986785739660263
0.009901911404449492
0.009869042702484876
0.00986545589985326
0.009867515694350005
0.009869024495128543
0.009869644604623317
0.009867206995841116
0.009868307202123106
0.00986798150697723
0.00986788640730083
0.009865445701871067
0.009866221202537417
0.009866655897349119
0.009866799192968756
0.009867252002004534
0.009868858102709054
0.009865408600308
0.009868909104261548
0.009866652800701559
0.009868154698051513
0.009865301300305874
0.009869028395041824
0.009868711698800325
0.009867096703965217
0.009869134495966136
0.009867925208527594
0.009867404296528548
0.009868146607186646
0.009869171492755412
0.009864632901735605
0.009867141698487103
0.009869147406425327
0.00986655050655827
0.009868378995452076
0.009865584701765328
0.009866806003265083
0.009865560696925967
0.009867884102277458
0.009866397199220955
0.009865842200815678
0.009868110506795346
0.009868001192808151
0.00986729790456593
0.009865501499734818
0.009868561301846056
0.009868807694874703
0.009866460296325385
0.009869434800930322
0.00986756639322266
0.009869330597575754
0.009866057510953397
0.009869770496152341
0.009865381196141243
0.009869202389381826
0.009866724791936576
0.009868097305297852
0.009869817504659295
0.009868437005206943
0.009867786697577685
0.009868824598379433
0.009866084496024996
0.009868028108030558
0.009864776104222983
0.00990846420172602
0.009868305595591664
0.009867428010329604
0.00986883359728381
0.009867279697209597
0.009867830795701592
0.009866283903829754
0.009866859903559089
0.009868108201771975
0.009949992201291025
0.009868954797275365
0.00986798299709335
0.009869503800291567
0.00986657440662384
0.009903385501820594
0.009868435794487596
0.009868619195185602
0.00986544219776988
0.009867539093829692
0.009867853694595396
0.00986729069845751
0.00986676870379597
0.009869185194838792
0.009866211598273366
0.009865615598391742
0.009865670499857515
0.009867833694443107
0.009869077894836664
0.009867895697243511
0.009866632404737175
0.00986827650340274
0.009866801602765918
0.009869232308119535
0.009870065795257687
0.009867698396556079
0.009864745801314712
0.009868401708081365
0.009867665404453874
0.009867619292344898
0.009868808498140424
0.009865496098063887
0.009866200608666987
0.009868626098614186
0.009867626300547272
0.00987017600564286
0.009867446904536337
0.009866802697069943
0.009867514099460096
0.009865984099451452
0.009863421297632157
0.009867759398184716
0.009867388696875423
0.009867574099916964
0.009866936900652944
0.009867224493063986
0.009868262405507266
0.009868813492357732
0.009866686398163437
0.009868545003701
0.009866735502146184
0.009868178307078779
0.009868289390578867
0.009867779409978539
0.009869520692154765
0.009868514898698777
0.009869503695517779
0.009867189393844455
0.009868697193451226
0.009868674189783632
0.009868929698131978
0.009870411397423595
0.009865556296426803
0.009867404808755965
0.009868528810329735
0.009868407691828906
0.009868688206188381
0.009869821299798787
0.00986317079514265
0.009868536901194602
0.009868419589474797
0.009867642202880233
0.009867721307091414
0.00986740980297327
0.00987099549965933
0.009866454009898006
0.00986773839686066
0.009869686991441995
0.00989214020082727
0.009867874695919454
0.00986590189859271
0.009866856795269996
0.009864967095199972
0.009868848498445004
0.009865933901164681
0.009868487797211856
0.00986777750076726
0.00986847470048815
0.009866541100200266
0.009867068100720643
0.009869738190900534
0.009867368591949343
0.009868078003637492
0.00986823730636388
0.009863827005028724
0.009867952694185078
0.009866089303977787
0.009869254194200039
0.009865167399402708
0.009867287590168417
0.009869063901714981
0.009863462392240762
0.009868815401569008
0.009868396597448736
0.009868454700335861
0.009866940800566226
0.009866854699794203
0.009869490703567862
0.009866893792059272
0.009866776596754789
0.009865670499857515
0.009867316496092826
0.009866842697374523
0.009867638198193163
0.009868098993320019
0.009866886795498431
0.009867270407266916
0.009868596005253494
0.009865558205638081
0.00986861699493602
0.009867216309066862
0.009867586102336645
0.009866624197456986
0.009866418899036944
0.00986891359789297
0.009864926105365157
0.009865160507615656
0.009866878797765821
0.009866966889239848
0.009869747096672654
0.009864997200202197
0.00986819319659844
0.009864286798983813
0.009869859996251762
0.009867966303136199
0.009869359596632422
0.009865102299954742
0.009869359899312258
0.009868148306850344
0.009868014696985483
0.009867070498876274
0.009868257492780686
0.009867101896088571
0.009869721403811127
0.009864996199030428
0.009868039400316775
0.009867638198193163
0.009867028601001948
0.009867324796505272
0.009868905297480524
0.009866497397888451
0.009869142796378582
0.009866729902569205
0.009866983897518366
0.009868248703423888
0.009868974599521607
0.009868776600342244
0.009869176894426346
0.00986508170608431
0.00986943329917267
0.00986690999707207
0.009869307896587997
0.009866464894730597
0.009869245602749288
0.009870838199276477
0.00986881770659238
0.009867260104510934
0.009867854707408696
0.009869183599948882
0.009868737100623548
0.009867891890462489
0.009870488091837614
0.009868542710319162
0.009868010191712528
0.009867389302235097
0.009867481898982077
0.009869606199208647
0.009869375103153288
0.009865111310500652
0.009883459191769361
0.009866828401573002
0.009866289503406733
0.009866578399669378
0.00986887289909646
0.009867137996479869
0.009868274407926947
0.009867816790938377
0.009869369899388403
0.009869877202436327
0.009865830896887928
0.009867308905813842
0.009868608601391316
0.009859851410146803
0.009868837497197091
0.009865350206382573
0.009903562092222273
0.009868820093106478
0.009868806297890841
0.009868487995117903
0.009868691605515779
0.009864855499472469
0.009867861494421959
0.009868315502535552
0.009867502097040414
0.009866412298288196
0.009865747299045324
0.009866652206983417
0.009866861801128834
0.009867004200350494
0.00986951709492132
0.00986762079410255
0.009864162502344698
0.009866022097412497
0.009867693402338774
0.009867963090073317
0.00986888789338991
0.009866653906647116
0.009867169091012328
0.009865745599381626
0.009868395701050758
0.009868577192537486
0.00990450179670006
0.00986846029991284
0.009868341207038611
0.009866929706186056
0.00986925420584157
0.009865962201729417
0.009870198194403202
0.00986757130594924
0.009868569392710923
0.009865068993531168
0.009867830295115709
0.009868282300885767
0.009868337493389844
0.009868391696363688
0.009868403896689415
0.00989832910709083
0.009867723810020834
0.009868877194821834
0.009867679909802973
0.009868362406268715
0.009865239693317563
0.009867519000545144
0.00986992659745738
0.009868145303335041
0.009869446908123792
0.009868585306685418
0.009866611799225211
0.009868528391234577
0.009865338495001198
0.009868145897053182
0.009870915196370334
0.009869429504033179
0.009867873706389219
0.00987040790496394
0.009867142897564917
0.00986841939156875
0.00986568930093199
0.009869085694663226
0.009869127802085131
0.009868009795900435
0.009865998104214669
0.00986757519422099
0.009867676498834044
0.009866470203269273
0.00986879070987925
0.009863910498097539
0.009867887001018972
0.009867042500991375
0.009865331393666566
0.009867172909434885
0.009867539594415576
0.009867510700132698
0.009865852491930126
0.009865988895762711
0.009867024794220924
0.009869510598946363
0.009867149195633829
0.009868705202825368
0.009869155997876078
0.009865437110420316
0.009869129094295204
0.00986711640143767
0.009866488305851817
0.009867029299493879
0.009867918002419174
0.009867364005185664
0.009864560794085264
0.00986642639618367
0.009867980401031673
0.009867043595295399
0.009866162994876504
0.009865916497074068
0.009866797202266752
0.009867912298068405
0.009866643999703228
0.009866710205096751
0.009868038701824844
0.009867071907501667
0.009868895390536637
0.00986650480190292
0.00986924220342189
0.009866514010354877
0.009867794497404247
0.009866568201687187
0.009866538108326495
0.009867552004288882
0.009868207294493914
0.009867245506029576
0.009867079299874603
0.009867342805955559
0.0098656004993245
0.009866744698956608
0.009868792607448995
0.00986778170336038
0.00986665259115398
0.009865029598586261
0.009864668792579323
0.009867573389783502
0.009867070498876274
0.009866447397507727
0.009867567499168218
0.009905805299058556
0.009866612707264721
0.009868330892641098
0.009867214888799936
0.009865099901799113
0.009867893299087882
0.009865965601056815
0.009866684000007809
0.009867037704680115
0.009869653696659953
0.009867067798040807
0.009868327109143139
0.009867289196699857
0.009868268098216504
0.009866098000202328
0.009868733899202198
0.00986485369503498
0.009867158101405949
0.009863266802858562
0.009865427808836102
0.009867146098986267
0.009867726103402674
0.009870341105852276
0.009869092795997857
0.009866150305606424
0.009864790702704341
0.009868554805871099
0.009867330605629832
0.009866687399335206
0.009864748700056224
0.009865577204618604
0.009866638295352458
0.009866142505779862
0.009869406803045423
0.009867196693085134
0.00986750649753958
0.00986571229295805
0.009867084096185863
0.009868147294037044
0.009868757496587933
0.009861538105178624
0.009867804893292486
0.009864903602283448
0.00986874100053683
0.009867086994927377
0.00986875630915165
0.009891549195162951
0.009867887909058482
0.009866043599322439
0.009866100805811583
0.009867299208417534
0.009869187895674258
0.009867023897822947
0.00986769529990852
0.009866830799728632
0.009867385996039956
0.00986718269996345
0.009867925103753806
0.009867955301888286
0.009868205001112074
0.009866125101689249
0.009867444599512965
0.009902408393099905
0.009868528903461992
0.009867213503457605
0.00986733780009672
0.009869115392211825
0.009866405196953565
0.00986730509903282
0.009868539508897812
0.009867270197719335
0.00986600189935416
0.009867442597169429
0.009867768397089093
0.009868247306440026
0.00986881450517103
0.009867963893339039
0.009866975096520037
0.009867022302933038
0.00986452359938994
0.009914852306246757
0.00986815559444949
0.00986608980456367
0.009869168698787689
0.009867638791911304
0.009867482702247798
0.009866466792300344
0.009867453703191132
0.009867141197901219
0.009867713297717273
0.009868353593628854
0.009863212995696813
0.009869655198417603
0.009866353997495025
0.009864832193125039
0.009868141496554017
0.009868383104912937
0.009866477502509952
0.009867043700069189
0.00986818380188197
0.0098680485971272
0.009865451697260141
0.009866772301029414
0.009868264198303223
0.009867297403980046
0.009865331801120193
0.00986833639908582
0.009867809503339231
0.009865958103910088
0.009868086094502359
0.009866773593239486
0.009867720503825695
0.009871820209082217
0.009865787893068046
0.009866290900390595
0.009866011491976679
0.009868571301922202
0.009866733907256276
0.009867145598400384
0.009869126498233526
0.009865701990202069
0.00986568199004978
0.009867499396204949
0.009867184900213034
0.009867461491376161
0.009862842806614935
0.009865466796327382
0.009864605299662798
0.009868850198108703
0.009868762094993145
0.009867586905602365
0.00986727630952373
0.009867856407072394
0.009868742094840854
0.009868103009648622
0.009865768603049219
0.009867410804145039
0.009866161306854337
0.00986619049217552
0.009866806701757014
0.009868888603523373
0.009867692401167005
0.009868992806877941
0.009867052303161473
0.009866749693173915
0.00986482109874487
0.009869330492801965
0.009867249592207371
0.009866679599508644
0.009866476303432136
0.009865208889823406
0.009866415208671242
0.009867624496109784
0.009868013300001621
0.009868385898880661
0.009866060595959425
0.009866900194901973
0.009867314994335175
0.009865949500817806
0.009868022298905998
0.009868327993899584
0.009863645199220627
0.00986860659904778
0.009863418794702738
0.009864337602630257
0.009866413509007544
0.009865060995798558
0.009865175210870802
0.009867542597930878
0.009868822002317756
0.009876349091064185
0.009869221795815975
0.009868826100137085
0.009868054592516273
0.009867413493338972
0.009868343209382147
0.009869504510425032
0.009868897299747914
0.009867797209881245
0.009864998003467917
0.009867129009217024
0.009868161904159933
0.009868345397990197
0.009868209005799145
0.009866967692505568
0.00986555420095101
0.00986620329786092
0.009869157895445823
0.00986895450623706
0.009866074100136757
0.009902034793049097
0.009866255498491228
0.009869755094405264
0.009864032303448766
0.00986598499584943
0.00986642880598083
0.00986914299428463
0.009869287302717567
0.009868788300082088
0.009867580095306038
0.009868563909549266
0.009867138206027448
0.009870983497239649
0.009865014301612973
0.009866785607300699
0.009866451902780682
0.0098676111898385
0.009866809600498527
0.009866419900208711
0.00986726350383833
0.009867890703026206
0.00986504739848897
0.009868159191682935
0.009868220402859151
0.009866197605151682
0.009866604302078485
0.009866704605519772
0.009868162299972028
0.00986785270506516
0.009867397905327379
0.009867917804513127
0.009864362201187759
0.009865487297065555
0.009866443101782352
0.009869035996962339
0.009868116304278373
0.009868112299591303
0.009865879104472697
0.009864963404834271
0.009866876900196076
0.00986786389257759
0.009867792704608292
0.009865737799555064
0.009861616103444248
0.009866823896300048
0.009867459000088275
0.009868140402249991
0.009866061399225145
0.009869897610042245
0.00986839879769832
0.009866157604847103
0.009864214004483073
0.00986744009424001
0.009867350896820426
0.00986725779948756
0.00986527199856937
0.009866855898872018
0.00986664459342137
0.009867463191039861
0.009868138399906457
0.009867221699096262
0.009866453299764544
0.00986762740649283
0.009868900803849102
0.009868226596154273
0.009867843892425298
0.009867328905966134
0.009867093502543866
0.009864171000663191
0.009863163891714067
0.009865099599119275
0.009868004103191197
0.009864887199364602
0.009868745401035994
0.009862139006145298
0.009867808397393674
0.009866532101295889
0.009868219995405525
0.009867644798941911
0.00986545259365812
0.009864710096735507
0.009868684294633567
0.009867713297717273
0.009866699203848838
0.009868145792279393
0.00986965149641037
0.009865185793023557
0.009866381797473877
0.009867323201615364
0.009866235905792563
0.009866130398586392
0.009867764206137507
0.009867089602630585
0.009866770706139505
0.009865817497484386
0.009866075601894408
0.009868149098474532
0.009864622203167528
0.00986590919783339
0.009866219304967672
0.009867995395325124
0.00986799990059808
0.00987023280467838
0.009866433194838464
0.009867813403252513
0.009865549695678055
0.009865218598861247
0.009867068496532738
0.00986707410775125
0.009864517697133124
0.009866439900361002
0.00986719470238313
0.009868638997431844
0.009866210899781435
0.009864740702323616
0.009866457199677825
0.00986988419899717
0.009866521309595555
0.009867139894049614
0.00986761919921264
0.009868396096862853
0.009866063098888845
0.009869145404081792
0.00987100520869717
0.009868682199157774
0.009867798909544945
0.009867442597169429
0.009869159199297428
0.009868882002774627
0.009868049900978804
0.009868226503022015
0.009869323903694749
0.009866018104366958
0.009868403896689415
0.009868508297950029
0.009867817396298051
0.00986750409938395
0.009868214803282172
0.009869696793612093
0.009868977800942957
0.00986714669270441
0.009866688202600926
0.009866998891811817
0.00986829970497638
0.009865275304764509
0.00986789440503344
0.009864569501951337
0.009867609501816333
0.009869362099561841
0.009868103894405067
0.009866284707095474
0.009866420400794596
0.009868722804822028
0.00986614729044959
0.009868539893068374
0.00986631509149447
0.009869325906038284
0.009868513606488705
0.009867503901477902
0.009869084099773318
0.00987003300106153
0.009867055807262659
0.009866041899658739
0.009868366504088044
0.009866648400202394
0.009867936105001718
0.009866400307510048
0.00986705879913643
0.009867266402579844
0.009866353904362768
0.00986532709794119
0.009868843900039791
0.009867605601903051
0.009867283201310783
0.009869104798417539
0.009866833698470145
0.00986999780870974
0.009867146506439894
0.009869150503072887
0.009868514398112893
0.009866219304967672
0.009866944793611766
0.009868070099037141
0.00986551750684157
0.009865634702146053
0.009869820694439113
0.009865685203112661
0.009865579998586328
0.009866819495800882
0.009868001902941615
0.009867737407330424
0.0098679308895953
0.009878692403435706
0.009868384094443173
0.00986684929812327
0.009865100192837418
0.00990400930168107
0.009867972892243415
0.009867823601234704
0.009867777593899518
0.009868013206869364
0.009865345200523734
0.00986911340150982
0.009870092396158724
0.009866450598929077
0.00986869700718671
0.009865677391644567
0.009866278700064868
0.00986799489473924
0.009868109202943742
0.009869154205080121
0.009867549303453415
0.009864496707450598
0.009865415503736586
0.009867460397072137
0.009869322995655239
0.009867459698580206
0.009865355701185763
0.009867153200320899
0.009866653301287442
0.009865603398066015
0.009869540797080845
0.00986342339310795
0.009866709692869336
0.009866349096409977
0.009868464095052331
0.009867181803565472
0.009867844101972879
0.009867060696706176
0.00986615710426122
0.00986727220006287
0.009867093898355961
0.009866926702670753
0.009867432794999331
0.00986782949184999
0.00986738969804719
0.009868589998222887
0.009868864598684014
0.00986775050405413
0.009868601290509104
0.009866929205600172
0.009866241901181638
0.009865145897492766
0.009868220705538989
0.009867320000194014
0.0098675154033117
0.009866764093749225
0.009868182800710201
0.009866354509722442
0.009865480801090598
0.009868243103846907
0.009868521499447525
0.00986604200443253
0.009868266200646758
0.009868702001404018
0.009867103199940174
0.00986758089857176
0.009867248497903347
0.009868926589842886
0.009862991503905506
0.009868202300276607
0.009867398894857615
0.009865944203920663
0.009867194492835551
0.00986604840727523
0.009867924998980015
0.00986577799776569
0.009866777004208415
0.009865788102615625
0.009868478099815548
0.009908934298437089
0.009867299103643746
0.00986709570279345
0.009866645804140716
0.009867064596619457
0.009867409407161177
0.009867593692615629
0.009866319398861378
0.009867123793810606
0.009868093696422876
0.009867558802943677
0.009866507805418223
0.009870295994915068
0.009867511701304465
0.009868360403925181
0.009867467696312814
0.009866756305564195
0.009868442604783922
0.009867375600151718
0.00986797669902444
0.009868404595181346
0.00986868009204045
0.009867035003844648
0.009868941595777869
0.009866587293799967
0.009868057002313435
0.009867818595375865
0.009865618601907045
0.00986847949679941
0.009865734097547828
0.009866835805587471
0.009866051003336906
0.00986657360335812
0.00986686690011993
0.009866611997131259
0.0098685123026371
0.009869268501643092
0.009867685101926326
0.009868093696422876
0.009866438305471093
0.009868740302044899
0.009869209898170084
0.009868192696012556
0.009867031197063624
0.009868936496786773
0.009867459407541902
0.009868772607296706
0.009867835603654385
0.009866347489878535
0.00986641749041155
0.009866369201336055
0.009866298804990948
0.009866254392545671
0.00986888409825042
0.009868994099088013
0.009865667601116002
0.009868427598848938
0.009864022105466575
0.009864680096507072
0.009868213697336614
0.009865749604068696
0.009866627200972289
0.009867568698246032
0.009866029594559223
0.009869453904684633
0.009869864501524717
0.009867550001945346
0.009868654794991017
0.009868481301236898
0.009866954293102026
0.00986697820480913
0.009867459896486252
0.009866604104172439
0.009866973594762385
0.009867203002795578
0.009865220997016876
0.00986609848914668
0.00986917819827795
0.009868632000871003
0.009866499796044082
0.009866646002046764
0.009865713003091515
0.009868487191852182
0.009869360597804189
0.009867557091638446
0.009867649094667285
0.009866979799699038
0.009868307190481573
0.009866974491160363
0.009869285696186125
0.009867605299223214
0.009864373202435672
0.009867142303846776
0.009866410796530545
0.009869586606509984
0.009865865600295365
0.009867310093250125
0.009869699506089092
0.009869024204090238
0.009869828599039464
0.00986761529929936
0.009865941107273101
0.009870521596167237
0.009865795599762351
0.009954964998178184
0.009866525803226977
0.009868161706253886
0.009868093591649085
0.00989566019270569
0.009866598597727715
0.009869928692933173
0.00986598019953817
0.00986795979551971
0.00986949159996584
0.009868025896139443
0.009867610910441726
0.00986703169764951
0.009869294892996549
0.00986649360274896
0.009866617701482028
0.009867682703770697
0.00986697719199583
0.009867114399094134
0.009865771897602826
0.009868336596991868
0.009867493901401759
0.009867800492793321
0.009867166099138559
0.009867009904701263
0.009866386605426668
0.009867710003163666
0.009868642699439078
0.009864666208159178
0.00986559190787375
0.009865439496934414
0.009868873993400484
0.00986672289436683
0.009867358999326826
0.009862736298236996
0.009867976000532509
0.009867549210321158
0.009864184795878828
0.009867526101879775
0.009868686203844845
0.009868939605075866
0.009868629998527468
0.009867064992431552
0.009865533001720906
0.009866228292230517
0.009867922496050596
0.009867918503005058
0.00986652480205521
0.009867979399859905
0.0098666678997688
0.009867716894950718
0.009866828098893166
0.009866511495783926
0.00986756340134889
0.009866857004817575
0.00986662859795615
0.009868229599669575
0.009869739389978349
0.009868622291833162
0.00986824850551784
0.009864605602342636
0.009867669304367156
0.00986734569305554
0.009869487700052559
0.009865924005862326
0.009867707302328199
0.009866710496135056
0.009866188408341258
0.009867130091879516
0.009868745098356158
0.009867987700272352
0.009866833500564099
0.009869111701846123
0.009867557801771908
0.009867275203578173
0.009869095694739372
0.009865637100301684
0.009867105796001852
0.009868043498136104
0.009866273193620146
0.00986862659920007
0.009869725594762712
0.009866350307129323
0.009866835200227797
0.009867833997122943
0.009866983408574014
0.009866922197397798
0.009902836708351969
0.009869615302886815
0.009867666603531689
0.009868192602880299
0.009868682490196078
0.009867426101118326
0.009868370892945677
0.009868682501837612
0.009868459007702769
0.00986672769067809
0.009867636300623418
0.009868904703762383
0.009863544802647084
0.009867644403129816
0.009866391902323812
0.00986846089363098
0.009863050701096655
0.009866920893546193
0.009869333391543477
0.009868788393214345
0.009867453901097178
0.009865682595409453
0.009865767695009709
0.009867055003996938
0.009866625198628753
0.009870257007423788
0.009862998395692556
0.00986775739584118
0.009866801602765918
0.009866994805634022
0.00987070680130273
0.009866586094722152
0.009868311404716223
0.009866582101676614
0.009866549004800617
0.009868001705035568
0.009868479601573199
0.009868182998616248
0.009867231198586523
0.009866973699536175
0.009868635900784285
0.009868195094168187
0.009868332196492701
0.009868911292869598
0.00986733629833907
0.009865247493144125
0.009865408600308
0.009867350291460752
0.009867320291232318
0.009866567805875092
0.009867874206975102
0.00986584440106526
0.009866710100322963
0.009867145889438688
0.00986849849577993
0.009868617705069482
0.009869186696596444
0.009866006800439208
0.009866269305348396
0.009863512101583182
0.00986697559710592
0.009869314008392393
0.009868564491625875
0.009869933105073869
0.009866119897924363
0.009865847299806774
0.009866941394284368
0.009865584899671376
0.009867744892835617
0.009867943299468607
0.009867691807448864
0.009867447696160525
0.00986903338925913
0.009862460696604103
0.009869949496351182
0.009868996404111385
0.00986666779499501
0.009868749405723066
0.010338119696825743
0.009866379597224296
0.00986727790441364
0.009866192599292844
0.009866044099908322
0.009867752995342016
0.00986643839860335
0.009868710301816463
0.009867058007512242
0.009863519109785557
0.009865474503021688
0.00986887279432267
0.009867982903961093
0.009869331202935427
0.009869348001666367
0.009866643697023392
0.009902407694607974
0.009866687399335206
0.009868521604221313
0.009867913089692593
0.009868240705691278
0.009869128093123436
0.00986676049651578
0.009866118198260665
0.009867886209394782
0.009868996101431549
0.009867235692217946
0.00986954679246992
0.009869474498555065
0.009867840295191855
0.00986764880362898
0.009867580502759665
0.00986699729692191
0.009865559404715896
0.00986605129437521
0.009867327508982272
0.00986727220006287
0.009867494401987642
0.009868518298026175
0.009865636704489589
0.009867417998611927
0.00986680870410055
0.009868956601712853
0.009867728094104678
0.009867966501042246
0.009865316399373113
0.009866625606082379
0.009868444898165763
0.009869282389990986
0.00986698199994862
0.009868227306287735
0.009867087996099144
0.00986539269797504
0.009867750003468245
0.009868362091947348
0.009868332894984632
0.009866365103516728
0.0098719083936885
0.009865874005481601
0.009867426799610257
0.009867669094819575
0.009868964401539415
0.009868792106863112
0.009867027692962438
0.009865845297463238
0.009868320904206484
0.009865326201543212
0.009868792700581252
0.009868914796970784
0.009864426299463958
0.009866267698816955
0.009867886698339134
0.009870227903593331
0.009869553497992456
0.009867535799276083
0.009862564294598997
0.00986399999819696
0.009868656704202294
0.009868234803434461
0.009868013300001621
0.009868241706863045
0.009867362992372364
0.009864229999948293
0.00986872740322724
0.009868629195261746
0.009868549893144517
0.0098682451993227
0.009867681295145304
0.00986469549825415
0.009866961697116493
0.009869407198857516
0.009868830093182623
0.009868303104303778
0.00986656880704686
0.009865936497226358
0.009866737900301814
0.009866735897958279
0.009867684601340443
0.009867051301989704
0.009864907304290682
0.00986649829428643
0.009866262797731905
0.009869077999610454
0.009872381191235036
0.009867074200883508
0.009866972907911987
0.009866833500564099
0.009867285401560367
0.00987055350560695
0.009866755292750894
0.009866295498795807
0.009867701993789524
0.009867930400650949
0.009866229200270027
0.009868659696076065
0.009868105594068765
0.009867895196657627
0.009869182598777115
0.00986663979711011
0.009868322894908488
0.009867256903089584
0.009867296903394163
0.00986645829398185
0.009867357893381268
0.009864589700009673
0.009866314893588423
0.009868127293884754
0.009866006299853325
0.009866369899827986
0.009867678408045321
0.009866933897137642
0.009866932895965875
0.009866105299443007
0.009865254699252545
0.009870739001780749
0.009867027995642274
0.009869154903572052
0.009867067891173064
0.009867521794512868
0.009869200899265707
0.00986545889172703
0.009867379500064999
0.009867400501389057
0.009865146200172602
0.00986930999206379
0.009867565811146051
0.009868635598104447
0.009867307194508613
0.009866666898597031
0.009865012892987579
0.009868977195583283
0.009868901094887406
0.009868068504147232
0.009867840108927339
0.009866587608121336
0.009867796988692135
0.00987023749621585
0.009866274101659656
0.009865042706951498
0.009867945197038352
0.00986311009619385
0.009868286794517189
0.009867457195650787
0.009869017091114074
0.009869226498994976
0.00986758730141446
0.009866966202389449
0.009867344901431352
0.009865164803341032
0.009867734601721167
0.009869965794496238
0.009866339003201574
0.009867576195392757
0.009867127402685583
0.009868380799889564
0.009867513098288327
0.009868495899718254
0.009867958899121732
0.009864742890931666
0.009867982903961093
0.009867791493888944
0.009867669304367156
0.009868861502036452
0.009866940998472273
0.009869015798904002
0.009868145210202784
0.009867289499379695
0.009866765490733087
0.009867118299007415
0.009866287605836988
0.009868164092767983
0.009869528794661164
0.009867022896651178
0.009870708896778524
0.009866952896118164
0.009868619998451322
0.009864713600836694
0.00986813500057906
0.00986898159608245
0.009865355805959552
0.009865153289865702
0.009866511903237552
0.009867190197110177
0.009867168101482093
0.009869920299388468
0.00986876420211047
0.009868614794686436
0.009866065997630357
0.00986656699096784
0.009868468402419239
0.009868136898148805
0.009868175000883639
0.009868458495475352
0.009868660906795413
0.009867136995308102
0.00986993130063638
0.009868950408417732
0.009867233200930059
0.009868973505217583
0.009867747104726732
0.00986695069586858
0.009864014200866222
0.009871051402296872
0.009864192397799343
0.00986526939086616
0.009869263006839902
0.009866392507683485
0.009869289898779244
0.009868915192782879
0.009868220600765198
0.009868448600172997
0.009869507502298803
0.0098625211045146
0.009865400404669345
0.009867992298677564
0.009867898898664861
0.009865874203387647
0.009865153802093119
0.009866626595612615
0.009866430098190904
0.009866365103516728
0.009870448906440288
0.009867426194250583
0.00990504730725661
0.009867221000604331
0.009867709106765687
0.00986746980343014
0.009867263596970589
0.009869435802102089
0.00986749139847234
0.009866994607727974
0.009867705195210874
0.00986899679992348
0.009867476997897029
0.009866094694007187
0.0098671859013848
0.009866701299324631
0.009868605108931661
0.00986670081038028
0.009868225106038154
0.009866846806835384
0.00987041878979653
0.009867636894341558
0.009868780395481735
0.009867120592389256
0.009867364505771548
0.009867106401361524
0.009865457599516958
0.009867544996086507
0.00986940199509263
0.00986822519917041
0.009867645497433842
0.009867246099747717
0.00986814519856125
0.00986808460438624
0.009868139098398388
0.009868161694612354
0.009867556998506189
0.009868629591073841
0.009867399802897126
0.00986787520814687
0.009867004095576703
0.009868447203189135
0.009872628597076983
0.009866727993357926
0.009865407005418093
0.00986634340370074
0.009867812693119048
0.00986849560867995
0.009866428305394947
0.00986658310284838
0.009867465391289442
0.009867323795333505
0.00986782310064882
0.009869311493821442
0.00986776229692623
0.009867417300119996
0.009866094391327351
0.009865528997033834
0.009865835192613304
0.009868863504379988
0.009865244303364306
0.009865304199047386
0.009866339794825763
0.009866575803607702
0.009868193697184325
0.009864626592025161
0.00986883109435439
0.0098681646049954
0.009868361696135253
0.009868636901956052
0.009863479901105166
0.009868288703728467
0.009866277605760842
0.00986484660534188
0.00986919749993831
0.009867323690559714
0.00986851470079273
0.009868249902501703
0.009867669607046992
0.009867741505149751
0.009867419605143368
0.009865692106541247
0.009867430198937654
0.009869091003201902
0.009867035900242627
0.00986935399705544
0.009867315005976707
0.009865682700183242
0.009866239607799799
0.009867775195743889
0.009866804105695338
0.009867061395198107
0.009868815401569008
0.009871135605499149
0.009868142800405622
0.009869835793506355
0.00986673180013895
0.009868093102704733
0.00986795169301331
0.009866938600316644
0.009867442399263382
0.009868586400989443
0.009868011111393571
0.00986727150157094
0.009866829507518559
0.00986729220021516
0.009867848199792206
0.009868948010262103
0.009868558205198497
0.009868271404411644
0.009870238997973502
0.009866483800578862
0.009867674903944135
0.009869669494219125
0.009871293406467885
0.009868826705496759
0.009865875891409814
0.009867862600367516
0.009866130200680345
0.009866930602584034
0.009868662699591368
0.009867070498876274
0.009863761195447296
0.00986683089286089
0.009869477804750204
0.009867893601767718
0.009867644996847957
0.009866947599221021
0.009866150096058846
0.009868756798096002
0.00986814450006932
0.009868578205350786
0.0098716079024598
0.009867345809470861
0.00986636079614982
0.009862568508833647
0.00986821309197694
0.00986786229768768
0.009867465402930976
0.00986973160179332
0.009867366007529198
0.009867065399885178
0.00986674070591107
0.009867900691460818
0.009868251404259353
0.009868079994339496
0.009864501096308232
0.009866520902141929
0.00986824999563396
0.00986640660557896
0.009868917101994158
0.009867157798726111
0.009868080506566911
0.009867713693529368
0.009867688501253724
0.009867383900564164
0.009867206495255233
0.009867636195849627
0.009867978899274021
0.009864571399521082
0.00986602898919955
0.009867621993180364
0.009871751698665322
0.00986726420233026
0.009869039501063525
0.009866963501553982
0.00986654959851876
0.009868767799343914
0.009868800803087652
0.009866092598531395
0.009867842798121274
0.009866418200545013
0.009867675404530018
0.00986870820634067
0.009868962795007975
0.009867328603286296
0.009867763402871788
0.009865265700500458
0.009868842305149884
0.009866924700327217
0.009867971506901085
0.009868291101884096
0.009866305405739694
0.009868085605558009
0.009867368300911039
0.009869305894244462
0.009907618805300444
0.009864466707222163
0.009868986101355403
0.009867157600820065
0.009867385099641978
0.009868769603781403
0.009867589396890253
0.009867886896245182
0.009867248602677136
0.009865924098994583
0.009869610099121929
0.009867395798210055
0.009867487894371151
0.009867735300213098
0.009947485197335482
0.00986682460643351
0.009867603098973632
0.009869329200591892
0.0098698521964252
0.009868292207829654
0.009869368304498494
0.009865866601467132
0.00986815090291202
0.009871342906262726
0.009868181904312223
0.00986711580771953
0.009870120394043624
0.009865616005845368
0.009869752801023424
0.009866510599385947
0.009865755192004144
0.009868201706558466
0.009868390101473778
0.009866524499375372
0.009869138395879417
0.009868365910369903
0.009870009892620147
0.00986766560235992
0.009864418499637395
0.009866438189055771
0.009868476004339755
0.009870598092675209
0.009866529400460422
0.009866913896985352
0.009866627503652126
0.00986424230504781
0.009868469298817217
0.009868187992833555
0.009868567995727062
0.00986787280999124
0.009865931398235262
0.009866408398374915
0.00986890729982406
0.009868381510023028
0.009865889907814562
0.00986767450813204
0.009869853698182851
0.009865221194922924
0.009867341408971697
0.009868540801107883
0.009868877497501672
0.009865845995955169
0.009863790194503962
0.009866566595155746
0.009867007599677891
0.009867313294671476
0.009865335805807262
0.009865741606336086
0.009865455399267375
0.009866344998590649
0.009866034693550319
0.009866302204318344
0.009868485503830016
0.009868881397414953
0.009866408805828541
0.009864794905297458
0.009869051002897321
0.009867253806442022
0.009867694706190377
0.009867233003024011
0.00986986099742353
0.009868433396331967
0.009869688900653272
0.009868404606822877
0.009906761802267284
0.00986893679946661
0.009866342006716877
0.00986677099717781
0.00986643040087074
0.009866533696185797
0.009868007502518594
0.009865532000549137
0.009868903399910778
0.009867153200320899
0.009866941894870251
0.009869157103821635
0.009869227302260697
0.009868165501393378
0.009868279809597879
0.009864980599377304
0.009867913310881705
0.00986768789589405
0.009865989803802221
0.009868326305877417
0.009867974603548647
0.009867433609906584
0.009868285502307117
0.009867234400007873
0.009869025892112405
0.009867772704456
0.00986658149631694
0.009868368902243674
0.009865878301206976
0.009869082400109619
0.009868854994419963
0.009866239107213914
0.009868964296765625
0.009865116199944169
0.009868583804927767
0.009867174096871167
0.00986959480214864
0.0098672955064103
0.009866826690267772
0.009868524898774923
0.009866063296794892
0.0098633342073299
0.009870894497726112
0.009867974102962761
0.009867022407706826
0.009868173603899777
0.009864474704954773
0.009870018099900336
0.009868706692941487
0.009868671698495746
0.009869514196179808
0.009867448499426246
0.009871805692091585
0.009869367198552937
0.009867102897260338
0.00986863289726898
0.009866273601073772
0.00986667029792443
0.009866209398023785
0.009864970203489065
0.009867440897505731
0.009868917695712298
0.009865633596200496
0.009867245599161833
0.00986785169225186
0.00986900799907744
0.0098684860044159
0.009868692397139967
0.009868087305221707
0.009865797008387744
0.009870071103796363
0.009866246907040476
0.00986963149625808
0.009866868203971535
0.009864348499104381
0.009865706099662929
0.00986958430148661
0.009867859201040118
0.009867021604441107
0.009868373209610582
0.00986575239803642
0.009868364303838462
0.009868097805883736
0.009867824299726635
0.009865048108622432
0.009868940396700054
0.009867227205540985
0.009868209098931402
0.009866425802465528
0.009867705299984663
0.00986854180227965
0.009868138108868153
0.009867179300636053
0.009866270597558468
0.009867431898601352
0.009868392697535455
0.009866999101359398
0.009869389608502388
0.009867118299007415
0.009865906101185828
0.009867014200426637
0.009868426795583219
0.009867129405029118
0.009867625404149294
0.009868897800333797
0.009866933105513453
0.009868712502066047
0.009868963900953532
0.009870009997393936
0.009866083599627018
0.009867032407782972
0.009865037689451128
0.009868691605515779
0.009868341905530542
0.009868343907874078
0.009867147589102388
0.009866423299536109
0.009867474401835353
0.009866890299599617
0.009868730697780848
0.009868364001158625
0.009870726405642927
0.009868457296397537
0.009867480501998215
0.009869280899874867
0.009868053498212247
0.009867329197004438
0.009865046804770827
0.00986713389866054
0.009864936710800975
0.009868920291773975
0.009867348207626492
0.009870311908889562
0.009867081802804023
0.009867729095276445
0.00986750159645453
0.009868068795185536
0.00986803270643577
0.00986880719428882
0.009869221900589763
0.00986933009698987
0.009867811296135186
0.009866824396885932
0.009867634007241577
0.00986757290083915
0.009866553999017924
0.00986770709278062
0.00986689159180969
0.009867396601475776
0.009866408701054753
0.009867617907002569
0.0098664007964544
0.009866029990371316
0.009868339402601123
0.009869198000524193
0.009867015900090337
0.009869117802008987
0.00986839149845764
0.009868219203781337
0.0098661283031106
0.009868006804026663
0.009868061007000505
0.009866683394648135
0.009869440598413349
0.009865892899688334
0.009867483901325613
0.009867710305843502
0.009867450804449618
0.009865078306756914
0.009868025896139443
0.009864867897704244
0.00986727859126404
0.009868888498749584
0.009869783301837742
0.009867168392520397
0.00986823639832437
0.009867425903212278
0.009868429799098521
0.009867280605249107
0.00986873529618606
0.009866462100762873
0.009869119001086802
0.00986679169582203
0.009867200395092368
0.00986803499981761
0.009867602202575654
0.009866243705619126
0.009867948805913329
0.009866112400777638
0.00986660730559379
0.009867850702721625
0.009867913799826055
0.009866407001391053
0.009868245502002538
0.009865908091887832
0.009865733701735735
0.009869317489210517
0.009866790799424052
0.009869600005913526
0.009866220701951534
0.009867914894130081
0.00986665750388056
0.009864360198844225
0.009867558197584003
0.009869031002745032
0.009867858793586492
0.009865125594660639
0.009866692195646464
0.009867570700589568
0.009867735905572772
0.009867345006205142
0.009866666595917195
0.009868122101761401
0.009866075101308524
0.009866673895157874
0.009910195402335375
0.009866547398269176
0.009867698396556079
0.009864729503169656
0.009866469504777342
0.009867993998341262
0.009866032109130174
0.009870887000579387
0.009866890299599617
0.009868911700323224
0.009868725994601845
0.009865788207389415
0.009867369895800948
0.009868874296080321
0.00986449959455058
0.009867954696528614
0.009863124298863112
0.009869443695060908
0.009868361300323158
0.00986794609343633
0.009884650900494308
0.00986787910806015
0.009868298389483244
0.009864437603391707
0.009868875599931926
0.009866792301181704
0.009870227193459868
0.009869174601044505
0.010039321309886873
0.009861484298016875
0.00986740899970755
0.009868302999529987
0.009870028693694622
0.009867699805181474
0.00986424470320344
0.009867548395413905
0.009868266107514501
0.00986676870379597
0.009867384296376258
0.009866427094675601
0.00986886490136385
0.00987063569482416
0.009868503001052886
0.009870991203933954
0.009866757597774268
0.009868315001949669
0.009866443800274283
0.009868061100132764
0.009869018301833421
0.009868121996987611
0.009870384493842721
0.009868069598451257
0.009866675303783268
0.009869053098373114
0.00986903440207243
0.009867167193442583
0.009868977905716747
0.009866598690859974
0.009865541104227304
0.009866850799880922
0.009868339996319263
0.009866983699612319
0.009868890605866909
0.0098679861985147
0.009867627802304924
0.009866118198260665
0.009867659397423267
0.00986916950205341
0.009865747299045324
0.009865598299074917
0.009864852193277329
0.009868680604267866
0.00986687750555575
0.009869001701008528
0.009868374792858958
0.009868238703347743
0.009862481197342277
0.009867097099777311
0.009868106106296182
0.009866191796027124
0.009866611892357468
0.009866767295170576
0.009867258497979491
0.009868743398692459
0.00986811340553686
0.009868312103208154
0.009867842402309179
0.00986872820649296
0.009868582093622536
0.009866099699866026
0.009867237007711083
0.009866969694849103
0.009868485596962273
0.009867183491587639
0.009903526795096696
0.009865443501621485
0.009870245703496039
0.009873949794564397
0.009867487906012684
0.00986684380332008
0.00986694119637832
0.009866900299675763
0.00986707869451493
0.009868042694870382
0.009866244497243316
0.009864224796183407
0.010004222788847984
0.009868063405156136
0.009868127608206123
0.009869432100094855
0.009869489399716259
0.009866358689032495
0.009864382108207791
0.009866773802787065
0.009867078496608884
0.009866311203222723
0.009869076393079013
0.00986806460423395
0.00986641669878736
0.009868904401082545
0.009869146998971701
0.009866498003248125
0.009866862907074392
0.00986774560296908
0.009868295898195356
0.009868050389923156
0.009868562500923873
0.009866635000798851
0.009867835405748338
0.009869374299887568
0.009868365491274744
0.009867875708732755
0.009868707391433418
0.009870517801027745
0.009903689299244433
0.009866737900301814
0.00986795430071652
0.009866183099802583
0.009868316201027483
0.009867445600684732
0.009869179897941649
0.009868639998603611
0.009865506307687611
0.009868922596797346
0.00986557339783758
0.009868652292061597
0.009868314792402088
0.009867508301977069
0.009866017603781075
0.009867903299164028
0.009867652796674519
0.009865055000409484
0.009869023493956774
0.009866536897607147
0.00986673340667039
0.009868242195807397
0.009865999093744904
0.009864916105289011
0.009865737799555064
0.00986613759305328
0.00986870339838788
0.009867966105230153
0.009868427994661033
0.009867464296985418
0.009868320904206484
0.009868335095234215
0.009864877595100551
0.009867439395748079
0.009868517599534244
0.00986665409291163
0.009869264101143926
0.009867530805058778
0.009946058399509638
0.009867621096782386
0.009870507603045553
0.00986825741128996
0.009867888793814927
0.009863739903084933
0.009867741505149751
0.009869210398755967
0.009867790702264756
0.00986781979445368
0.009866109699942172
0.009867338999174535
0.009865426400210708
0.009864572901278734
0.009866281202994287
0.009869221691042184
0.009867819992359727
0.009870446100831032
0.009868082695174963
0.009867629897780717
0.009868987393565476
0.009866063005756587
0.009867967700120061
0.009868499590083957
0.009867730201222003
0.009864720597397536
0.009904224798083306
0.009868116001598537
0.009866040199995041
0.009867384796962142
0.009866885899100453
0.009868261392693967
0.009867794602178038
0.00986742899985984
0.009867188602220267
0.009866437106393278
0.009866623498965055
0.009868631302379072
0.009867739595938474
0.009866836899891495
0.009866390202660114
0.009868445107713342
0.009866195905487984
0.009868379996623844
0.009867518406827003
0.009866128803696483
0.009864824393298477
0.009866430307738483
0.00986833799397573
0.009867264004424215
0.00986682620132342
0.009866393497213721
0.009865704190451652
0.009866545803379267
0.009864873602055013
0.009867762099020183
0.009867716999724507
0.009866630996111781
0.009867120895069092
0.009867153002414853
0.009865265490952879
0.009864484996069223
0.009869685804005712
0.009867099998518824
0.009868425503373145
0.009865193394944072
0.009868849290069193
0.009867227298673242
0.00986823720159009
0.009867772297002374
0.009868163103237747
0.009868480800651013
0.009867961797863246
0.009866866690572351
0.009866493998561054
0.009868383605498821
0.009868480800651013
0.009867546102032065
0.009867382701486349
0.00986721139634028
0.00987083229701966
0.009868697193451226
0.009866195602808148
0.009868570999242366
0.00987024320056662
0.009869151201564818
0.009868909697979688
0.009869098092895
0.0098660793970339
0.009869156195782125
0.00986807020381093
0.009866195800714194
0.009866447106469422
0.009869481902569532
0.009867829806171357
0.009869389806408436
0.009867597394622863
0.009868325805291534
0.009869508899282665
0.009866794908884913
0.009868976997677237
0.009867055399809033
0.009864961402490735
0.0098684650962241
0.009866180806420743

==> figures/timing_data/dice_times.csv <==
dice_time
0.004340565099846571
0.004566975799389183
0.002286273997742683
0.0007531377021223306
0.00022961499635130168
0.000224508298560977
0.00022951270220801235
0.00022870430257171392
0.00023097340017557143
0.0002305857022292912
0.00022579970536753535
0.00022245950531214477
0.00022250949405133724
0.00021139259915798904
0.00020452069584280251
0.000293779605999589
0.00023046949645504354
0.00020840190118178725
0.00021107809152454138
0.00020624189637601374
0.0002132209949195385
0.000203057995531708
0.00020830889698117972
0.00020479420199990273
0.00021503389580175282
0.00020426079863682388
0.00019449660321697594
0.00020628769416362048
0.00021116690477356314
0.00020491019822657108
0.00020754319848492742
0.000208914908580482
0.0002159070922061801
0.0002059013000689447
0.00019853250123560428
0.00021185759687796234
0.00021435529924929142
0.0002055238001048565
0.0002132392954081297
0.00020605790195986627
0.00020132199861109257
0.00020713290432468058
0.00019645290449261666
0.00020368850091472267
0.00020892940228804945
0.00022130360594019294
0.00022245979635044933
0.00020759699400514365
0.00022662669653072953
0.00020842249505221845
0.00020598300034180284
0.000245182600338012
0.00020983630092814566
0.0002167192054912448
0.00021476950496435165
0.00021160360192880036
0.00022558890050277113
0.000200553797185421
0.00020253959810361265
0.00022174170007929205
0.00020725150825455784
0.00019627090077847242
0.00020381100475788116
0.0002087182947434485
0.00019797799177467823
0.0002245941082946956
0.00021845350274816156
0.00020064209820702672
0.00022184900008141993
0.00022002860205248
0.00021017499966546893
0.00022618209477514027
0.00021163779310882092
0.00020904990378767252
0.00020350660197436808
0.00019707040628418325
0.0002030547009781003
0.00020197459962219
0.00020464470144361259
0.00020765130175277592
0.00020036069909110666
0.00020210290094837546
0.0001969162025488913
0.00020277220755815506
0.0002090809983201325
0.00020498631056398153
0.00020994360093027354
0.00021240520291030407
0.0002023344044573605
0.000211433507502079
0.00020378510234877467
0.0002005059039220214
0.000202677003107965
0.0001975724007934332
0.0001977256964892149
0.00020193670643493534
0.0001948712975718081
0.00020334729924798012
0.00020362280774861575
0.00020058309892192482
0.00020606139441952108
0.0002058899961411953
0.00019913630094379187
0.0001969924080185592
0.0001964983996003866
0.00020117569947615267
0.00020100240362808108
0.0002060809056274593
0.00021648230031132699
0.00021121639292687178
0.000221397599671036
0.0002040778985247016
0.0002006644965149462
0.00021174020366743207
0.00020323919598013162
0.0002071515074931085
0.00020323219941928983
0.0002003887086175382
0.00020567560568451881
0.00020894069457426666
0.00019700529519468547
0.00019730270141735673
0.00020212780218571426
0.00021595990983769298
0.00021135320421308278
0.00020726240472868085
0.00021143719786778092
0.00020704399794340133
0.0002132856985554099
0.00021619109902530908
0.00019583780085667967
0.00020483869593590498
0.00019953969167545437
0.00020767609821632506
0.00020961569389328362
0.00020579349948093295
0.00019841060275211931
0.0002041573985479772
0.00021290580043569206
0.00021462200675159693
0.00021175860892981292
0.000229713402222842
0.00021268530981615185
0.0002110872999764979
0.0002152963075786829
0.000210145500022918
0.00020693549886345862
0.0002076387987472117
0.00020938209490850568
0.00021326029673218727
0.00021510280203074217
0.0002081296988762915
0.00021036979742348195
0.00022079349728301167
0.0002101173042319715
0.00020400090143084525
0.0002055888995528221
0.00021133359987288714
0.00021505459444597362
0.00021920850267633795
0.00020797430770471692
0.00020832089940086006
0.0002171474974602461
0.00021130049135535954
0.00020656869746744634
0.0002022405038587749
0.0002040859078988433
0.0002044377033598721
0.00020802130457013844
0.0002139925956726074
0.00020433040335774422
0.00021272220183163882
0.00020630109356716274
0.00020495959324762225
0.00021209700498729943
0.00020894299959763884
0.0002040148014202714
0.0002063291030935943
0.00020875870250165464
0.00021295659244060516
0.00022164300316944717
0.00021651829592883587
0.00020506170112639667
0.00020750330295413733
0.00022239930694922805
0.0001995153957977891
0.0002001335029490292
0.0002070343936793506
0.00022411959944292902
0.00021559060551226139
0.00021471689688041807
0.00021046389592811466
0.00020955929066985847
0.0002272185985930264
0.0002223463961854577
0.00021687010303139687
0.0002180794021114707
0.00025320950662717224
0.00020436859922483562
0.00020574610680341722
0.00020470920717343687
0.00020022079115733504
0.00019888520473614334
0.00020285570062696933
0.0002048193011432886
0.0002108225948177278
0.00021287350682541728
0.00021325029665604235
0.00021143680205568672
0.0002161898068152368
0.0002207202953286469
0.0002195300068706274
0.0002231106976978481
0.00020901920506730676
0.0002108076005242765
0.00019736929098144174
0.00020278249867260455
0.00020539340330287813
0.00020695930579677223
0.0002225886913947761
0.00021321709500625728
0.0002057712059468031
0.00021726880222558976
0.0002126842038705945
0.00021688189590349794
0.0002155084046535194
0.00021938669960945844
0.00021868839394301176
0.00021129850065335632
0.00021830769255757332
0.00021035580430179835
0.00020271328976377844
0.00020601360592991113
0.00020788999972864985
0.00021532409591600298
0.00021695520263165236
0.0002280779997818172
0.00022301549324765801
0.00022876439616084098
0.00022234919015318155
0.00022414069389924406
0.00021886269096285104
0.00020962239941582083
0.000209336809348315
0.0001995604019612074
0.00020053329644724726
0.00021007019095122814
0.00022216490469872952
0.00019788419594988227
0.00021075239637866617
0.00019819190492853522
0.00020058429799973965
0.00020484429551288487
0.00020322230411693454
0.00021035870304331183
0.00020944299176335336
0.00020045109558850527
0.00020168740302324296
0.00020716669969260692
0.000214036600664258
0.00021068430505692958
0.000208494090475142
0.00021867530886083842
0.00020734709687530994
0.00020400979556143284
0.0002084100036881864
0.00021180950570851565
0.00020964930299669505
0.00022209580056369304
0.00021150889806449414
0.00022495819721370935
0.0002307240036316216
0.00021428570616990327
0.00021350020542740822
0.00021125100320205093
0.00021201639901846647
0.0002107179956510663
0.00022034909343346954
0.00023711869725957514
0.000221476296428591
0.00021336310310289265
0.00021327390568330883
0.00020626570330932735
0.00020902289543300867
0.00021969600347802044
0.00022116779582574962
0.00021857799729332327
0.0002128220978192985
0.0002103004022501409
0.00020896490896120666
0.00021336519857868553
0.00021474570967257024
0.00021114900009706617
0.00022094750311225654
0.00022919790353626013
0.00022502510109916328
0.00022231800248846413
0.00021517659770324825
0.00021466669859364628
0.00021762819960713387
0.00021493920357897877
0.00020902010146528482
0.0002055285032838583
0.00020817640470340847
0.00021504639880731702
0.00021530890371650456
0.00020761840278282762
0.00020495839416980743
0.00021253469167277218
0.0002144251950085163
0.00021328110015019774
0.00021831960184499622
0.00021957299904897808
0.00020734890131279826
0.00021403749706223608
0.00021678670309484006
0.00021356670185923576
0.00020517479861155153
0.0002117422060109675
0.00020816850010305644
0.0002207402023486793
0.0002084400039166212
0.00023510110331699253
0.00021485409233719112
0.0002087205066345632
0.0002088867942802608
0.00021330119343474508
0.000212768092751503
0.00021444930462166667
0.00020299479365348816
0.0002031991956755519
0.00021197369787842035
0.00022011199034750463
0.0002002426073886454
0.00021062509622424841
0.00020748020615428685
0.00020253490656614305
0.00021183140343055128
0.00022741070715710522
0.00020398070337250828
0.00020276129944249988
0.00021448429906740786
0.00021225210512056946
0.0002173698041588068
0.00023126089945435524
0.00021838279208168386
0.00021379509707912802
0.00020678689470514654
0.00021992470137774945
0.0002149743027985096
0.00022466350346803666
0.0002123613958247006
0.00023496999638155102
0.00020495449425652623
0.00019970459397882222
0.00020472300238907337
0.00020251290407031776
0.0002124815946444869
0.0002031741081736982
0.00023845849791541695
0.00021921830484643577
0.00021178940078243614
0.0002193195978179574
0.00022277500247582793
0.00022118609631434084
0.00021364389685913921
0.00020459910156205295
0.0002166777034290135
0.00021242370130494236
0.00020220860606059431
0.0002040700986981392
0.0002258631051518023
0.0002113858936354518
0.00021238579647615553
0.00021866760216653346
0.00022534519666805863
0.00021862450521439313
0.0002045752014964819
0.00020666609052568674
0.00022941890638321637
0.00020685750059783458
0.00023345950758084654
0.00020596589893102647
0.00021478950511664153
0.00020873909816145896
0.0002022468950599432
0.00019990450236946345
0.00020702590700238943
0.0002089996007271111
0.00022454289719462395
0.0002142135053873062
0.00021441989811137318
0.00025035339640453456
0.0002070339978672564
0.0002072914969176054
0.00021177689777687191
0.00020633669337257742
0.00019725359743461013
0.0002319609047845006
0.00020258970325812698
0.00020546209998428822
0.00020125319715589285
0.00020509040914475917
0.00034458159934729337
0.00021245829993858932
0.00020813120063394307
0.0002022280008532107
0.00021881829015910626
0.00020662139868363739
0.0002023704000748694
0.00021435590460896491
0.0002054391079582274
0.00022108660778030753
0.0002335027907975018
0.00021082030143588782
0.00020558940013870597
0.0002055904013104737
0.0002104085055179894
0.00021064290776848794
0.0002112540998496115
0.00020424590911716223
0.00020244249608367682
0.00020044780103489757
0.00020223219180479646
0.00021163380006328225
0.00023509491002187132
0.00023511101026088
0.00021788160083815455
0.00021096260752528906
0.0002309603034518659
0.0002026881091296673
0.00020104190334677697
0.0002141196047887206
0.00021763909608125688
0.00020568269537761806
0.00023110550828278064
0.00020496430806815624
0.0002060714061371982
0.00020711940014734865
0.00020485710119828583
0.000204904202837497
0.0002036679070442915
0.00022605600534006954
0.00021090949885547162
0.00020154190715402365
0.00022432169644162058
0.0002078157034702599
0.00021501730661839248
0.0002040305989794433
0.0002044774009846151
0.00022156359627842904
0.00020236150594428183
0.00020322600612416865
0.0002327686990611255
0.00020219519501551986
0.00023743839701637626
0.0002019888022914529
0.0002042160020209849
0.0002251452999189496
0.0002186340978369117
0.00022443090565502644
0.00021127330837771295
0.0002123471931554377
0.000198988092597574
0.00021664829691872
0.00020720160100609064
0.00020456360653042793
0.00021463560406118632
0.00022909879917278885
0.00021065600449219347
0.00020527389133349062
0.00021228519035503267
0.00021224810043349863
0.00019949310226365923
0.0002051878022029996
0.00023053539916872978
0.00020191259682178497
0.0002039233921095729
0.0002030597999691963
0.00020968320313841105
0.0002065283013507724
0.0002341081970371306
0.00022475949954241513
0.00020478799706324935
0.00022205950226634742
0.00020138788968324662
0.00020057440269738436
0.0002270653028972447
0.0002136891009286046
0.00021367899607867004
0.00021320109954103827
0.00020272919209674
0.0002060775994323194
0.00020610960200428963
0.00019790519727393984
0.00022281010169535875
0.00020270210225135089
0.00020774760050699115
0.00021108280634507537
0.00020742199849337338
0.0002122109988704324
0.00019401359604671599
0.00020873029716312886
0.00021106970962136984
0.00020450629526749253
0.00020349039696156978
0.00020605219760909675
0.00020379889756441116
0.00020974910585209728
0.00020048459991812707
0.0002021276974119246
0.00019997169729322196
0.00020870609441772103
0.00020271079847589135
0.00021886919857934118
0.00020115579245612026
0.0002060960978269577
0.0002013541990891099
0.00019995360635221003
0.00019595000194385647
0.00020076809450984002
0.00020571439526975154
0.0002012719982303679
0.00020059170201420785
0.0002010775962844491
0.0002075567957945168
0.00020136609673500062
0.0001944942050613463
0.00020111259073019028
0.0002012428012676537
0.00020222070161253215
0.00019940040074288844
0.00019883330678567291
0.00020058060763403774
0.0001943096984177828
0.0001946994918398559
0.00019857569132000207
0.0002015794045291841
0.000196628097910434
0.00019525849493220448
0.00020110049517825247
0.0002031282987445593
0.00020208330824971198
0.00020539860706776382
0.00020410110009834171
0.00020302810007706286
0.00020227470668032765
0.00021049609640613198
0.00020034899935126305
0.00019926700042560697
0.00019703269936144352
0.00020532140042632817
0.00020637940615415574
0.00020320130279287695
0.00020248509244993329
0.00021119739394634963
0.00019838529406115412
0.0002089631976559758
0.0001989703974686563
0.0002033467055298388
0.00020332159474492073
0.00020663479808717965
0.00020284969359636308
0.0002030569943599403
0.00020549659384414554
0.00021066240733489395
0.00020658879075199365
0.0002042763982899487
0.0002071768045425415
0.00019496779423207046
0.00020371429855003953
0.00019945329986512662
0.00019848650554195048
0.0001969414995983243
0.0002063050982542336
0.00020267330110073089
0.00019812079844996333
0.0001978603075258434
0.00019851760007441043
0.00020362710347399116
0.00020537530072033404
0.00021563669433817269
0.0002017506049014628
0.0001998109044507146
0.00020584119483828544
0.00020395669853314757
0.00019970369758084416
0.00019797550048679114
0.00020022069802507758
0.00020594339584931732
0.000204883492551744
0.00020532229682430626
0.00020482729887589813
0.000204777205362916
0.00020619389833882452
0.0001992118079215288
0.00019950730493292212
0.0002006934955716133
0.0002024237997829914
0.00019893820863217115
0.00020398270571604372
0.0002047611982561648
0.00021558561129495502
0.00020582019351422787
0.00020743829663842915
0.00019648169400170444
0.00020434639882296323
0.0002032964024692774
0.0002037391997873783
0.0002043503918685019
0.00020507879089564084
0.00020289269741624594
0.00020323030184954405
0.00020529119065031408
0.00021357269724830985
0.00020314209396019579
0.0002074151998385787
0.00019718289840966463
0.00020463690161705018
0.00020628910278901457
0.00020258210133761168
0.0002027914044447243
0.00020951719488948584
0.00020192079246044158
0.00021574890706688166
0.00020487539004534482
0.00020501159597188234
0.00020376229658722878
0.0002037733094766736
0.00020424720132723452
0.00019979540957137942
0.00019632990006357431
0.00019670859910547733
0.0002033569966442883
0.00020341019844636322
0.00020417249761521815
0.0002031857962720096
0.00020269379019737243
0.00020631570369005202
0.00022060859482735394
0.00020157780963927507
0.00021521539893001317
0.0002030725940130651
0.0002087643020786345
0.00019906210945919156
0.0002057977020740509
0.00020375499734655024
0.00020259879529476165
0.00020464560948312281
0.00019931660499423743
0.00019900099141523242
0.00020414870232343674
0.0002131186076439917
0.00020069630118086935
0.00020292639965191483
0.00020422290544956921
0.00020208490313962103
0.00020420789951458573
0.00020996370585635304
0.00020361479837447405
0.00020430699223652481
0.00020438419887796043
0.00020365379750728608
0.00020189459901303052
0.0001989309093914926
0.0002011100994423032
0.00020191159565001725
0.00020342939533293247
0.0001971225021407008
0.0002044052933342755
0.00020353159634396435
0.00020170629722997545
0.00020354160806164147
0.00020295360591262578
0.0002088506007567048
0.00020398750202730299
0.00020282929763197898
0.0002049874048680067
0.0002035176963545382
0.00020195969846099616
0.00020461969543248416
0.00020411768928170205
0.00020200780127197505
0.00021083150058984757
0.00020299170864745975
0.00020358579931780695
0.00020250880625098943
0.00020690499804913997
0.00020453050965443253
0.00020593629451468587
0.00020247269421815872
0.0001970053999684751
0.0001976115978322923
0.00019847929943352937
0.00020464479457587003
0.0001972539001144469
0.00021143159829080106
0.0002021772088482976
0.00021510750520974397
0.0001972067984752357
0.00019942099461331964
0.00019748930353671312
0.00020317200105637311
0.00019491760758683085
0.00021054589888080955
0.0002232937957160175
0.00020503459963947535
0.0001989841926842928
0.0001987827941775322
0.0001971767982468009
0.00019722790457308293
0.00019989999709650873
0.00020015339832752944
0.0002071526017971337
0.0002030297997407615
0.00020429809810593725
0.0002054883982054889
0.00020287949591875077
0.00019905539229512215
0.00020217420533299446
0.0002001804066821933
0.00020695219282060862
0.0002006102935411036
0.00021891569485887885
0.00020489230519160628
0.00020058720838278532
0.00020138979889452457
0.0002053671982139349
0.0001950687961652875
0.0001977478968910873
0.00020874059991911055
0.00020264210179448127
0.00020606350153684616
0.00021451939828693868
0.00020402770023792983
0.00020265920320525766
0.00020307389786466956
0.00020460080122575164
0.00020266120554879308
0.00020147290779277683
0.00020057819783687593
0.00020364600932225584
0.00020247779320925474
0.0002032291959039867
0.0001977039035409689
0.00020529510220512748
0.00020328230457380413
0.0002044755034148693
0.0002075313008390367
0.00020631100051105022
0.00020535819930955768
0.00020515989745035769
0.00020320320036262273
0.00020299269817769527
0.00019616590579971672
0.00020275029819458724
0.00019648849265649915
0.00019797630375251174
0.00020241070305928587
0.00020149290794506668
0.0002134104026481509
0.00020683299517259
0.0001997436978854239
0.00020189769566059113
0.0002048152033239603
0.00020458479411900043
0.00020587820326909423
0.00020376320462673904
0.0002025618916377425
0.00020430419826880097
0.0002036179997958243
0.00020812839502468706
0.00020342660136520862
0.00020414800383150578
0.00020360699854791165
0.0001991636003367603
0.00020581409335136415
0.00020109119359403848
0.00020480221137404443
0.00019864659989252687
0.0002002475899644196
0.00021711239824071527
0.00020467489957809448
0.00021103890612721442
0.0002010631957091391
0.0002125276019796729
0.00020358089823275806
0.00020417500054463743
0.00020338359754532576
0.00020591130014508964
0.00019894629949703812
0.00020274940179660917
0.00020439049694687128
0.00020285160280764103
0.00020302899647504092
0.00020440149819478393
0.00020461799576878547
0.00020495560020208358
0.00019866690272465348
0.00019756879191845655
0.00019788740901276468
0.0002040059072896838
0.00020396580221131443
0.0002024930901825428
0.00020184599561616777
0.0002058143028989434
0.0002011024975217879
0.0001978323911316693
0.00020249320659786462
0.00020572020439431072
0.00021805140422657133
0.00020421550143510104
0.00021423230646178126
0.00020412030862644316
0.00020072590559720992
0.00020444090478122234
0.00020477459765970706
0.00020557609386742114
0.00020026209531351924
0.00020484980195760726
0.00020378370536491274
0.00020572440698742866
0.00020564920268952846
0.00020333890570327638
0.00020561120472848416
0.0002040513092651963
0.00020370760466903448
0.00020546599989756942
0.00020192230585962533
0.00020351629937067627
0.0001970652025192976
0.00019812219543382525
0.00020348930265754462
0.00020164480665698647
0.00020354640437290073
0.000197659304831177
0.0001959651941433549
0.00020519059617072344
0.0002098281984217465
0.00019609439186751842
0.00020332899875938893
0.00020227809436619283
0.0001966854906640947
0.00020287829684093595
0.00020148250041529536
0.00019845690112560988
0.00022902730852365495
0.00020051980391144753
0.00019632990006357431
0.0002089726971462369
0.0002061753999441862
0.0002101810066960752
0.00020343330688774586
0.00020538390381261707
0.00020574959926307202
0.00020255659474059938
0.00020262880716472864
0.00020363469375297427
0.00020946660079061984
0.0002024154062382877
0.00020414059981703757
0.00020403839880600572
0.00021023510489612818
0.00019939870107918978
0.00019879159517586232
0.00020560029661282898
0.00020057189976796508
0.00020337520400062203
0.0001964772935025394
0.00019880670588463546
0.0001988166943192482
0.00019927260000258685
0.00019651129841804504
0.00020547120366245508
0.00020874040201306342
0.00019786689663305878
0.00019555760081857443
0.00020218490390107037
0.0002316353959031403
0.0002051857067272067
0.0002090869937092066
0.00020401839865371584
0.00020551829366013407
0.00020328509854152798
0.0001987375086173415
0.00020705920178443193
0.0001969191012904048
0.00020949780009686946
0.00019807940116152168
0.0002028774004429579
0.0001988769043236971
0.0001995431026443839
0.00020729770185425877
0.0001986362971365452
0.0001996111939661205
0.0001985181006602943
0.00020211690571159124
0.00020116110099479556
0.00020238049328327178
0.00020331320120021702
0.00020862419623881578
0.0002029174007475376
0.0002028142916969955
0.00020248460350558162
0.00021723730023950338
0.00020071329781785608
0.00020315389847382903
0.0001956647029146552
0.00019550559809431434
0.00019857430597767234
0.00020395739702507853
0.00020702009787783028
0.00020548029569908977
0.0002003756002523005
0.0001954143983311951
0.00019815950654447078
0.00020058200461789966
0.0002032361109741032
0.00020374800078570843
0.00020238239085301757
0.00020413780584931373
0.000203055702149868
0.0002011601929552853
0.00020207189954817294
0.0002011190983466804
0.00019941979553550482
0.00020695109851658343
0.00020198069978505373
0.000201355607714504
0.0002032020012848079
0.00020210989750921727
0.00019972349982708693
0.00020734679419547318
0.00019800519803538918
0.00020427199779078365
0.00020479699596762658
0.00020317290909588337
0.00020478490041568874
0.00019738610135391354
0.00019826279021799563
0.00020177129190415143
0.0002125925966538489
0.00020198370330035687
0.0002026389935053885
0.00020211300579831004
0.00020394509192556143
0.00020335710141807794
0.00020236920099705457
0.00020280600292608142
0.0001977125066332519
0.00019846890354529022
0.0002124481019563973
0.00020330590195953845
0.0001975922961719334
0.00019753610249608755
0.0002031597075983882
0.00020247040083631873
0.00020062290132045747
0.0002015586942434311
0.00020347730023786425
0.0002028000890277326
0.00019638100638985634
0.00019882749766111373
0.00020238530123606324
0.00020379089983180165
0.00020274999551475048
0.00020264479098841548
0.000203143700491637
0.00019997869385406374
0.00020422369707375764
0.00020185529720038176
0.00020112799247726799
0.0002023523091338575
0.00019962210208177567
0.00019822450121864676
0.00020060399547219276
0.00020276909926906229
0.00021348220761865377
0.0002118421019986272
0.00020052780164405703
0.0002029262948781252
0.00020367479883134365
0.0002025987021625042
0.00019846499199047685
0.0002107560052536428
0.0002033983008004725
0.0002032478922046721
0.00020188140915706755
0.00020693090045824646
0.00020256569841876627
0.0002110667061060667
0.0002019735984504223
0.00020195350516587495
0.00022411120589822532
0.0002025617053732276
0.0002014626981690526
0.00020765820518136023
0.00019811630481854082
0.00019722869619727136
0.00019824759801849722
0.00020150569034740328
0.0002034213044680655
0.0002023724024184048
0.00020027749706059695
0.0002049662987701595
0.00019948799163103104
0.0002049491973593831
0.00020093559287488462
0.00020099380053579808
0.00020301060285419226
0.00020706019131466746
0.00020478590158745646
0.0002034795004874468
0.00020324300276115538
0.0002122309058904648
0.00019692819332703949
0.00021134420530870556
0.00020192760275676845
0.00020619260612875223
0.00020136450184509157
0.0002004948095418513
0.00020447639981284737
0.00020453740144148468
0.00020580679411068558
0.00020029450533911585
0.00019487729296088218
0.00020388620905578136
0.00019621780375018717
0.0002050273003987968
0.00019479210022836923
0.0001961646950803697
0.00020332509884610773
0.00020443929824978113
0.00020312480628490449
0.00020275720162317158
0.00019829969387501477
0.00019551949808374047
0.00020618649432435632
0.0002044031978584826
0.00020595110254362226
0.00020310570253059267
0.00019966430263593793
0.00020971220219507815
0.00020424389513209462
0.000205095496494323
0.0002048440044745803
0.00020192349329590799
0.00020361969945952295
0.00020349149126559497
0.00020394829334691167
0.0002032039104960859
0.00021830139448866248
0.00020323899807408451
0.00020201070001348853
0.00020363180665299295
0.00020368179539218546
0.0002034874982200563
0.0002037149970419705
0.00020456550410017372
0.00020263290498405694
0.00020067919977009296
0.00020481999963521956
0.00020098170498386025
0.00019864339847117663
0.00019667570013552903
0.0001963350921869278
0.0002038100967183709
0.00020367580000311137
0.0002005069050937891
0.0002067154971882701
0.00020622769370675086
0.0002030916977673769
0.00020394640741869808
0.0002037380007095635
0.00020380509085953235
0.0002039233106188476
0.00020345650846138598
0.00020614650566130877
0.00019968339474871755
0.00019912229618057609
0.00023805149830877781
0.00020318090682849287
0.00020352359861135482
0.0002056725905276835
0.000198024301789701
0.0002031969022937119
0.00021409349283203484
0.00020272410474717618
0.00019945090170949697
0.0001957489992491901
0.0002063930034637451
0.00020471279276534915
0.00020324100041761993
0.00021662530489265918
0.0001961026922799647
0.0001976134954020381
0.00020079939858987927
0.00020529590547084807
0.0002035015029832721
0.00020568870240822434
0.00020401760702952741
0.00020266489591449499
0.00020285838982090355
0.00020499740494415165
0.00020398040069267154
0.00019534019520506263
0.0002048961934633553
0.00019720869604498149
0.0001951039070263505
0.00019856840372085572
0.00019681209232658148
0.00019681609701365231
0.00019729200284928082
0.00020772459683939814
0.00020681089954450728
0.00020359179470688104
0.00020616670371964574
0.00020390750141814352
0.00020454470068216325
0.00020349760306999088
0.00019635719945654273
0.00019923660438507794
0.00020403970265761017
0.00019548770505934955
0.0001935108914040029
0.00020345560042187572
0.000208161398768425
0.00020762239582836629
0.00020810120040550827
0.00020672569517046213
0.00019604770932346582
0.00020276430295780302
0.0002051427960395813
0.00020884770201519133
0.00020474300254136324
0.00020309779793024064
0.0002054644050076604
0.00020473290933296085
0.00021560239838436246
0.00020185249159112572
0.00020619869465008379
0.00020489220041781665
0.00020648129284381867
0.000209873600397259
0.00019820560701191425
0.0002007534960284829
0.0002041508909314871
0.00020702530164271594
0.00020309379324316977
0.00020710740936920048
0.0002057599020190537
0.0002017051912844181
0.00020319599425420166
0.0002022542990744114
0.0002039514947682619
0.00020111309131607414
0.0002016201033256948
0.00020992669742554427
0.00021113399416208267
0.00019719869596883654
0.0002029445953667164
0.00019881279440596699
0.0002041438012383878
0.0002045004046522081
0.00020348560065031052
0.0002009918913245201
0.00020075649954378604
0.00020161899738013744
0.0002031288924627006
0.000200607196893543
0.00024282149970531464
0.00020259389420971275
0.000203426496591419
0.00019972750451415777
0.00020124330185353756
0.00020190459908917547
0.0001944164978340268
0.00019303190056234597
0.0002018184051848948
0.00020054499618709086
0.00020070429891347886
0.0002000581007450819
0.00020495030330494046
0.0001933726016432047
0.0001973520964384079
0.00020282629411667586
0.00019685010192915797
0.00019465889781713485
0.00020383719820529222
0.00020802710205316543
0.00020361579954624175
0.0001960004912689328
0.00020324209472164512
0.00019978960044682027
0.00019661970436573027
0.0002033452969044447
0.00020648810314014555
0.00020447339629754425
0.00019998999778181314
0.0002061345032416284
0.00019919340265914798
0.00020512259798124432
0.0002032250980846584
0.0001934416010044515
0.00019575400510802866
0.00020221719751134515
0.00020487710135057567
0.00020079740788787604
0.00020267609506845473
0.00020909999730065466
0.00020377309992909433
0.00019546650582924485
0.00019326430046930909
0.00019728490151464938
0.00020466679707169532
0.0002005591057240963
0.0002026209025643766
0.00020132040372118355
0.00019904429791495204
0.0002009908086620271
0.00020303369965404272
0.0002040816005319357
0.0001996653969399631
0.00019918640609830617
0.0002040365943685174
0.00020296359434723854
0.0002040275023318827
0.0002055143006145954
0.00020221709273755551
0.0002125486033037305
0.00020093580242246388
0.00019891200354322792
0.00019499059999361634
0.00020220710430294276
0.00019634509226307273
0.00019717169925570488
0.00020283120684325696
0.00019899499602615833
0.00020292350091040136
0.00020490529714152218
0.00020261190365999937
0.00020281020551919936
0.00020081050461158157
0.00019985359394922853
0.00020160289714112877
0.00019656660733744503
0.00020831360016018152
0.00020377200562506914
0.00020485209533944727
0.00020075029460713266
0.00020334019791334867
0.00020198269048705698
0.0002046547015197575
0.00021613839780911803
0.00020628679776564242
0.0002017072052694857
0.00020393839804455638
0.00020460959058254957
0.00020236639538779856
0.00020367989782243967
0.0002594318008050323
0.00019699230324476957
0.00021119799930602312
0.00020357470493763684
0.00020678270375356077
0.00020367250544950366
0.00020384789677336813
0.00020378369372338058
0.00020565120503306388
0.0002035312936641276
0.0002050762064754963
0.00021145109785720707
0.00020703290356323124
0.00020320269977673887
0.00020474559860303999
0.00020422560628503562
0.00019575769547373057
0.0002056663972325623
0.00020492690382525324
0.0002054149052128196
0.0002025896101258695
0.0001966875046491623
0.00019524269737303257
0.00021060770377516745
0.00020861689699813724
0.00020509330788627268
0.00020535680232569575
0.00020595400128513574
0.00020435689948499202
0.0001972195110283792
0.00020195050165057183
0.00020106179872527718
0.00020837750053033234
0.00019838080042973162
0.0002005398040637374
0.0001968539087101817
0.0001979278982616961
0.0001975661958567798
0.00020364359952509403
0.00020189039641991258
0.00020556129748001696
0.00020470560993999243
0.00019744900055229664
0.00020373379811644554
0.00019753220258280634
0.00020609130151569844
0.00020249260123819112
0.0002052376978099346
0.00020366969984024762
0.00020251059904694558
0.00020443720277398824
0.00019830659730359911
0.00020429691066965462
0.0001979679916985333
0.00020414460450410843
0.0002044913009740412
0.00020441920496523381
0.00019756930414587258
0.00020260680466890335
0.00020652220118790864
0.00020387310069054366
0.00020347529789432883
0.0002033722004853189
0.00020326600642874836
0.00020538200624287128
0.00020336019806563855
0.0002056785044260323
0.00019846800714731216
0.00019654040224850177
0.0002009387011639774
0.0002004017005674541
0.00019681489793583752
0.00020659329602494835
0.00020045179408043624
0.0001976233907043934
0.00020233020186424255
0.00019912220304831862
0.00020252959802746773
0.00020849290303885936
0.0002059199963696301
0.00020331810228526592
0.00019878660095855593
0.00019691110355779529
0.00020541009726002813
0.00020352849969640374
0.0002038059988990426
0.00020210290094837546
0.0002027831971645355
0.00019992280285805464
0.00019857420120388268
0.00021019610576331616
0.0002035015029832721
0.00019823850598186255
0.0002039003069512546
0.00020404349779710174
0.0002059952006675303
0.00019856620347127318
0.00020485309651121497
0.00020540000405162574
0.00022624119883403183
0.00020664629992097616
0.00020428389543667436
0.00019670770270749927
0.00019666769076138736
0.0001951998914591968
0.00020528590539470315
0.00019695920636877417
0.00020333819556981326
0.00019822949543595313
0.00020099070388823748
0.00020392430014908313
0.0002046196023002267
0.00020571259083226323
0.0001973569975234568
0.00019871549447998406
0.000206050300039351
0.00020611039362847806
0.00020693400874733926
0.00020436110207810998
0.00020146069582551717
0.0002029533963650465
0.00020366579992696642
0.00020771239651367067
0.00019675890216603876
0.00020196849945932626
0.00021066999761387706
0.00020447539864107967
0.0002056575962342322
0.00020642400486394762
0.00020489010494202376
0.00020555630326271057
0.00020537800155580045
0.00020478989463299513
0.00020566759631037712
0.00020360270282253622
0.00021962079918012024
0.0001992466044612229
0.0002076422912068665
0.0002041728002950549
0.00023314920254051684
0.000206253700889647
0.00020616550464183092
0.00021502209128811955
0.00020224619656801225
0.00019933360163122417
0.0001951438025571406
0.00019822060130536556
0.00020560449920594692
0.00020495320204645396
0.0002160870935767889
0.00020463860128074884
0.00021627349779009818
0.00020780960330739616
0.00023164439480751752
0.00020347749814391135
0.00020313989371061324
0.00020471680909395218
0.00020604730816558002
0.0002059119986370206
0.00020582779543474317
0.0001931750914081931
0.00019921440398320555
0.0002008735085837543
0.0002073857933282852
0.0002038871985860169
0.000212369195651263
0.0002139191026799381
0.00020560319535434246
0.0002054107957519591
0.0002054378972388804
0.0002137335017323494
0.00020731929689645767
0.00020648279460147023
0.00020531059708446265
0.00020702179754152893
0.0002071930910460651
0.00020489769522100688
0.0002034661010839045
0.00020686140051111578
0.0001990225980989635
0.00025222679832950237
0.00019776619737967848
0.00021198909962549806
0.00020093220518901944
0.00019941130885854365
0.00020470229210332037
0.0002033027005381882
0.0002025651978328824
0.00020474829943850636
0.00020198420388624073
0.00020178580889478325
0.0002209899015724659
0.00020494270138442515
0.00020306119695305823
0.0002032313961535692
0.00021444959565997124
0.00020239889854565263
0.00020227660425007344
0.0002040749997831881
0.00020289879757910966
0.00020646549528464676
0.00020895710913464426
0.0002031603013165295
0.00020379140041768551
0.00020315831061452628
0.00020325538935139775
0.00020509790629148484
0.00019568919669836758
0.00021523790201172233
0.00020527520682662727
0.00020354290027171373
0.00020691721001639963
0.00020980780245736242
0.0002063391963019967
0.00021598628954961897
0.00020442849490791558
0.00020524909486994148
0.00020311309490352868
0.0002059353981167078
0.00020221240120008588
0.00019921379862353206
0.00020349679980427026
0.00019706060411408543
0.00020043100230395793
0.00019689140608534217
0.00019741730066016316
0.0002045377972535789
0.00021394739160314203
0.00020226349588483571
0.0002076675998978317
0.00020528010791167616
0.00020472300238907337
0.00020526309963315726
0.0002309403964318335
0.0002056858967989683
0.00021280520595610142
0.000204870302695781
0.00020191880175843835
0.00020404469687491656
0.0001980816014111042
0.00020466189598664642
0.00020231349626556038
0.00020082270493730902
0.00020400970242917538
0.00020314899738878013
0.00020523000275716186
0.00020061529939994217
0.0002038023085333407
0.00020390839781612158
0.00020582310389727354
0.0002033504075370729
0.00021148980595171453
0.0002048993017524481
0.00020800310885533692
0.00020520390244200827
0.00020275230053812265
0.000201122194994241
0.00022977810585871338
0.00019648149609565734
0.0001976245897822082
0.00019557380583137273
0.00020244969055056573
0.00020635599503293633
0.00020395959727466107
0.00020050109596922994
0.00020394850289449096
0.000202682102099061
0.00020031159510836005
0.00020623280433937908
0.00019794820109382273
0.00020987869938835502
0.00019729299237951635
0.00019721488934010267
0.0001998858992010355
0.00020354579901322724
0.0002012685057707131
0.00020354780135676265
0.00019603560212999582
0.00020117530366405844
0.00019796830601990223
0.00020212410017848015
0.00020311990519985556
0.0001961498986929655
0.00019460399635136129
0.00019325140165165066
0.00020401569781824946
0.00020175640238448978
0.00020281129982322455
0.00020820049103349448
0.00019626709399744868
0.00019768369384109974
0.0002007646020501852
0.00020271119428798555
0.0002072156989015639
0.00020800509955734014
0.0002006343100219965
0.00020363390212878584
0.00020188959315419196
0.00020159709965810179
0.00019520299974828959
0.00020357579924166203
0.00021075840340927242
0.00019899419276043774
0.00019650449976325036
0.00020753919379785658
0.0002033302909694612
0.00020045889541506768
0.00020187959307804704
0.00020244470797479153
0.00021032450022175908
0.00020859220530837773
0.00020131049677729607
0.00020211510127410293
0.00020376320462673904
0.000196902290917933
0.00019878878956660628
0.00020655840635299682
0.00019767869962379337
0.00019620389211922885
0.00019752539228647947
0.00019720579730346798
0.00020463779801502824
0.00020271720131859183
0.00020616570254787802
0.00020104899303987622
0.00020511760376393796
0.00020608860068023206
0.00020804620580747724
0.0002052159048616886
0.00020206290064379574
0.00020910620223730804
0.00019911041017621755
0.00020020640222355722
0.00020192769588902592
0.00019416610011830927
0.00019458699971437455
0.00019671289483085274
0.00020437539787963033
0.00020060630049556494
0.0002026441041380167
0.00020649440120905637
0.00020465389825403691
0.00020226549822837113
0.00020927260629832745
0.00020353589206933975
0.00019814179977402092
0.0001963263959623873
0.0002059404971078038
0.0002017015009187162
0.00020215640543028713
0.00020208230707794428
0.00020505479769781232
0.0002004842972382903
0.000196288398001343
0.00019694770453497766
0.0002012226963415742
0.00020177479600533844
0.00020211240043863655
0.0001944962074048817
0.0001954238978214562
0.00023576769744977356
0.0002052703988738358
0.0002071168040856719
0.00019724540179595352
0.00020078300731256603
0.0001977183041162789
0.0002045150031335652
0.00020726820221170784
0.0002047215006314218
0.00020465330453589559
0.0001989517011679709
0.00020591870415955781
0.0002023270004428923
0.00020475649507716297
0.00021102429600432514
0.0001944300951436162
0.00020292819244787096
0.00020156059181317688
0.00020890129962936044
0.00019863109337165953
0.00020583859877660872
0.0001994636026211083
0.0001998113002628088
0.00020503820851445199
0.0002247400931082666
0.00021423640428110957
0.00020345119992271066
0.00020466750720515847
0.00020113689824938775
0.00019715840462595225
0.00019866719376295804
0.0001977495034225285
0.00019527190597727894
0.00020683959592133762
0.00020529169123619794
0.0001968547934666276
0.0001984258065931499
0.00020587379112839698
0.00020429280120879412
0.00020345730008557438
0.00021398300305008888
0.00020941040711477398
0.0002064008032903075
0.00021438379772007466
0.00020220089936628938
0.0001968748983927071
0.00021662500221282245
0.00020951959304511548
0.00020322679774835705
0.00020975620718672873
0.00020621549338102342
0.0002044502063654363
0.0001975090941414237
0.0002038049977272749
0.00020342819625511764
0.00020223399624228478
0.00019660640973597764
0.00019685800652951
0.0002128288964740932
0.00020514039788395167
0.0002038991078734398
0.0002030725940130651
0.00020946760196238756
0.0002035265089944005
0.00020276500144973398
0.00020378290209919215
0.00020411049481481314
0.00020706210052594541
0.00020525669679045678
0.00020484100095927716
0.0002037759986706078
0.00020577069371938706
0.0002128340071067214
0.00019800710724666716
0.0002024153945967555
0.00020416059996932744
0.00020224000327289103
0.00020893770270049571
0.00020490910392254592
0.00020386308897286655
0.00020567650208249688
0.00020505429711192846
0.00020330001134425402
0.00020585589809343218
0.0001932280953042209
0.00019700019620358944
0.00019675380317494274
0.00020270500099286436
0.00021560830064117908
0.00019662550184875726
0.00021401819540187717
0.00020771640120074153
0.00020763919455930592
0.0002058078069239855
0.00021635859739035367
0.00020556329982355238
0.0002044262015260756
0.00020991649944335222
0.00020472079049795865
0.00020754409488290548
0.00020581780700013041
0.00019410980166867375
0.00020199569407850504
0.00020353549625724555
0.00020950180478394032
0.00019646630389615893
0.0002058548969216645
0.00020621160510927438
0.0001969381934031844
0.00020470171002671123
0.0001958880922757089
0.00021874019876122475
0.00021399930119514465
0.00021235611056908966
0.0002059902064502239
0.00020313879940658808
0.00020502130500972272
0.00020496119977906347
0.00020824839593842627
0.00020606929901987315
0.00020419580396264793
0.0002044672961346805
0.00020607729675248265
0.00019723280565813183
0.00020738879684358835
0.00020417770138010384
0.0002040024963207543
0.00020342939533293247
0.00020871319575235247
0.00021212969440966844
0.00020436110207810998
0.00019567279377952218
0.00019760039867833257
0.00019686900777742266
0.00019931260030716657
0.0001988647971302271
0.0001988678006455302
0.00019698429387062787
0.0002040324965491891
0.00020258170552551747
0.00020877739880234003
0.0002113842056132853
0.00020398939959704877
0.00019547840347513556
0.00020578679395839573
0.00020427590934559702
0.00019616069039329886
0.00020458450308069587
0.00020263490732759238
0.00020480499370023608
0.00020385819952934981
0.00020906690042465925
0.00019789999350905418
0.00019743910524994135
0.0001967507996596396
0.00019706339808180928
0.00019261209527030588
0.0002134793088771403
0.0002082273014821112
0.00019582309760153295
0.00020717938896268605
0.00019552150042727589
0.00019781979499384762
0.00020363479852676393
0.00019559270003810525
0.00020323290955275296
0.00019755830289795994
0.00020293239504098892
0.00020838170312345027
0.0002051735995337367
0.00019770669750869275
0.0001991072087548673
0.00020747589878737925
0.00020193959353491663
0.00019955809693783522
0.00019880570471286774
0.00019764240132644773
0.00019375019473955035
0.00020985840819776058
0.00019687999738380313
0.00023009340511634946
0.00019845400238409637
0.0001983428024686873
0.0001951438025571406
0.00020706520881503822
0.00019876760197803378
0.00020595010137185453
0.00020421879598870875
0.0002081032027490437
0.0002037129015661776
0.00020898180082440376
0.00020597520051524043
0.00020333218853920698
0.0002042317995801568
0.00020612248918041586
0.00020511850016191602
0.00020092769991606474
0.0002038492006249726
0.0002034584991633892
0.00020254170522093773
0.0001970943994820118
0.00020858109928667545
0.00020147269824519754
0.00020625069737434387
0.0002055734978057444
0.00020219699945300817
0.00020196259720250964
0.0002044411958195269
0.0002070561982691288
0.00020331210689619183
0.0002106990898028016
0.00021336000645533204
0.00020887060090899468
0.00020798599580302836
0.000203542597591877
0.00020391129655763506
0.00022672320483252406
0.00020672649843618275
0.00020371690625324844
0.00020586390746757388
0.00020409560529515146
0.00020522879203781484
0.00020534299546852707
0.0002033462980762124
0.00020365680102258922
0.00020414369646459818
0.0002051385003142059
0.00019761549774557352
0.00019797009881585836
0.00019766759360209107
0.0002074450021609664
0.0001951047102920711
0.00023531629703938962
0.00021070310613140463
0.0002235150896012783
0.00020702319452539086
0.00021819809917360543
0.00019594030454754828
0.0002033271943219006
0.000203570700250566
0.00020166700705885886
0.00020360270282253622
0.0002041798084974289
0.00019752520602196456
0.00019664460560306907
0.00020385619718581437
0.0002027850947342813
0.00019689010223373772
0.00020448639988899231
0.00021960680605843664
0.0002140703028999269
0.00020604130113497377
0.00020706520881503822
0.00020835769828408957
0.00021407529711723328
0.00020447429269552231
0.00019862429471686482
0.00020307369995862246
0.00020605329191312194
0.0002055254066362977
0.0002032390097156167
0.00019919849000871181
0.00019725869642570615
0.0002042760024778545
0.0001963441027328372
0.0002037419006228447
0.000205360003747046
0.0002062596962787211
0.00020397640764713287
0.0002048530033789575
0.00022050950210541486
0.00020590099738910795
0.0001922043040394783
0.00020363969961181282
0.00020693789701908827
0.00020312980050221085
0.0002050083945505321
0.0002248345990665257
0.0002014857018366456
0.00019760250579565765
0.00020578590920194983
0.00020748500246554614
0.00020717040169984102
0.00020716639701277018
0.00020241249585524202
0.00020212199306115508
0.00020848490530624985
0.00020386020187288523
0.00020149070769548416
0.0002026790054515004
0.00020373690640553832
0.00020403749076649546
0.0002030536998063326
0.00019733100198209285
0.00019722370197996497
0.00021056670229882
0.0002044292981736362
0.00020280020544305444
0.0002078004996292293
0.0002044262015260756
0.0002013845951296389
0.00020300960168242454
0.0002028121962212026
0.00020179629791527987
0.0002051756950095296
0.00020075630163773894
0.0002111820038408041
0.00020665050251409412
0.0002012679004110396
0.0002126652980223298
0.00020109460456296802
0.0002041662926785648
0.00020573419751599432
0.00020732820266857743
0.00020894230110570788
0.00020201619481667875
0.00019960160134360194
0.00020445280242711305
0.00020291790133342147
0.00020306719234213232
0.00020869480213150381
0.0002031233045272529
0.00020030690357089042
0.0002000404056161642
0.00020888099679723383
0.00020859650103375316
0.00020398579072207214
0.00020632019732147455
0.00020393069135025144
0.00020431139273568988
0.00020484740380197764
0.00020391560392454266
0.00020338569302111865
0.00019750260980799794
0.00020424519898369907
0.00020342670613899828
0.000202609202824533
0.00020287770312279462
0.00020369620760902763
0.00020436340710148216
0.00020347479730844497
0.00020267519867047667
0.00020386750111356378
0.00021811530459672212
0.00021060019498690962
0.0002104207989759743
0.00020133270882070065
0.00020287859952077268
0.00020467699505388737
0.00020362299401313066
0.00020356689346954227
0.00021344339475035668
0.0002043994958512485
0.00020874260226264597
0.00020393950399011374
0.00021253370214253665
0.0002059574006125331
0.00020618779817596077
0.00020634910324588419
0.00020716959843412042
0.00022063190117478372
0.0002013587043620646
0.000204893306363374
0.00020484329434111714
0.00020389140117913485
0.00020227449713274836
0.00020693419501185417
0.0001987808966077864
0.0002050817012786865
0.00021086960332468153
0.00020326819503679872
0.0002125537022948265
0.00020301280310377478
0.0002067647990770638
0.00020402160007506608
0.00020350469276309013
0.0002049664966762066
0.00020678980508819221
0.00020467489957809448
0.00020367199322208763
0.00020597539842128753
0.00020361890783533455
0.00021840770496055483
0.0002040107036009431
0.00019642739789560437
0.00020628299098461865
0.00020542129641398787
0.0002053149975836277
0.00020543430000543594
0.00020409979624673723
0.0002057407982647419
0.00020545730367302895
0.00020388630218803883
0.00020212809322401882
0.00019819469889625907
0.00020637200213968754
0.00019827280193567275
0.00019622400868684052
0.00020592219661921262
0.00019711059285327793
0.00020467990543693304
0.00020696209976449608
0.00020479810191318393
0.0002066354965791106
0.00020581490825861694
0.00020748419919982552
0.0002084550098516047
0.0002072968054562807
0.0002128411899320781
0.0002085822052322328
0.0002040205989032984
0.0001937321969307959
0.00020013030152767896
0.0002051187097094953
0.0002002374967560172
0.00019873769488185645
0.00020499139791354536
0.00020562860881909729
0.00020613649394363165
0.00020274310372769833
0.00020842989906668662
0.0002036218997091055
0.00020313189597800373
0.00023746349615976213
0.00019723889417946338
0.0001973800943233073
0.0001953172031790018
0.0002038271981291473
0.00020626080222427846
0.00020565869053825736
0.00022547700209543108
0.00020374400774016976
0.00019791810773313047
0.00020275620045140386
0.00020152090582996606
0.000201881502289325
0.00020341039635241032
0.0002042539999820292
0.00019667680608108639
0.00025235939538106324
0.00020028259605169295
0.00021194939035922288
0.00020974630024284124
0.00022564430255442858
0.00020294260466471314
0.00019808439537882805
0.00019777579000219704
0.0002052769996225834
0.0002024034969508648
0.00020674469415098428
0.00024710659636184573
0.00021506139310076833
0.0001965925912372768
0.00019168340368196367
0.00020403959788382054
0.00019476020243018865
0.00019237369997426867
0.00019416710129007697
0.00019691219786182045
0.00021078430581837891
0.0002330401912331581
0.00019615079509094357
0.00020493929041549564
0.00020609151106327773
0.00019620680250227452
0.00021464660530909896
0.0002045264933258295
0.00019592540338635444
0.00019673689967021347
0.00020263598999008535
0.0001946870004758239
0.00020572079811245202
0.00021129329688847066
0.00020362880313768984
0.00020456460770219566
0.00021647189278155564
0.00020685489289462566
0.0002076323959045112
0.0002017323044128716
0.00020404059905558823
0.00020514369243755936
0.00021278210915625094
0.00020106099545955659
0.0002038542996160686
0.0002120046061463654
0.0002032152027823031
0.00020401569781824946
0.00020691619720309974
0.00020317810121923686
0.0002079971949569881
0.00020401979563757777
0.00020729799289256334
0.00020170749630779027
0.00019588361028581857
0.00021450959611684083
0.00020929169841110706
0.0002152619999833405
0.00019794150721281768
0.0001954437931999564
0.00020276160212233662
0.000196612102445215
0.0002020902931690216
0.00020439260406419636
0.00020285679493099452
0.0002031643991358578
0.00020256629213690757
0.00020660989684984088
0.0002075655967928469
0.00020720799220725895
0.0002025202033109963
0.00020282779587432742
0.00020227970089763402
0.00019569239811971783
0.00019542790250852703
0.00019594989717006684
0.0001999124069698155
0.00021166950464248657
0.00020375559106469154
0.0002034821081906557
0.00021087200148031115
0.00020501590333878993
0.0002035010955296457
0.000204066198784858
0.00019524870440363885
0.0002020284067839384
0.0002014894038438797
0.0002018590923398733
0.0002020935993641615
0.00020144229056313635
0.00019607130670920014
0.00020372859435155988
0.00020362740615382792
0.00019388110376894474
0.00019574870821088554
0.00019611339084804058
0.00019902080530300736
0.0001958328066393733
0.00019659230019897223
0.00020265160128474236
0.0002036305028013885
0.00023356169695034623
0.0002063835971057415
0.0002064639003947377
0.00020312860142439603
0.00019471070263534784
0.0001999235013499856
0.00020468439906835557
0.00019437010632827878
0.0001970310928300023
0.00019740980351343751
0.00019753910601139069
0.00019876438891515137
0.0002008202951401472
0.00019965809769928455
0.00020856780465692282
0.0002088713925331831
0.0001997662940993905
0.00019933140138164162
0.00020414359169080855
0.00020431589800864458
0.0002082152059301734
0.00022709869081154465
0.00020516749937087296
0.00020319670438766478
0.00021332469768822193
0.00020235120318830014
0.00020254859700798988
0.0002032789052464068
0.00020297629525884987
0.00020518139936029912
0.00020488689187914133
0.00020528370514512063
0.00019907199312001466
0.00020072320476174354
0.00020254859700798988
0.00020369470585137605
0.00020423770183697343
0.00019975940231233835
0.00020033740438520908
0.00020105979638174176
0.00020108789904043077
0.00020479579688981175
0.00019833859987556935
0.00019606139976531268
0.00020422879606485367
0.00020406439434736968
0.0002021889085881412
0.00020420969231054186
0.00020622549345716834
0.0002030325005762279
0.0002066642977297306
0.00020615129033103586
0.0002042277017608285
0.0002059329068288207
0.0002051625051535666
0.00020345529774203896
0.00020181620493531227
0.00020139639964327215
0.00020438609644770622
0.00020668329671025276
0.0002024785033427179
0.00021437680115923285
0.00020379290217533707
0.00020314570283517242
0.0002043028944171965
0.00020522460108622908
0.0002061353996396065
0.00020973309874534608
0.00019699808908626437
0.00019846090581268072
0.00020663229515776037
0.00020194440148770809
0.00020566749153658748
0.00020263269543647767
0.00020259469747543334
0.00020166300237178802
0.00020436099730432035
0.0002065520966425538
0.00020371279679238797
0.00021347010042518377
0.00020353549625724555
0.0002036676974967122
0.00020061900140717627
0.0002138979034498334
0.00020119909895583988
0.00020065999124199151
0.00020393520826473833
0.0002036035992205143
0.00021285199327394366
0.00020242040045559406
0.00022589950822293758
0.00021382279228419066
0.0002027930924668908
0.00020467359572649003
0.00019863229244947432
0.00020215490367263554
0.00019835770362988114
0.00020136639941483735
0.00020247650099918245
0.00020221900194883347
0.00020168509799987078
0.0002064969972707331
0.00020478180376812816
0.00019965219544246793
0.00020547709427773953
0.00020518359960988163
0.00020263779442757367
0.00019823749316856266
0.0002028202055953443
0.00020652320235967637
0.0002026418107561767
0.00019963920349255204
0.00019684290746226906
0.0002248666016384959
0.00020109490724280478
0.0002014306024648249
0.00020068109733983874
0.00019929249538108706
0.0002016689977608621
0.00020582180004566908
0.00019986259285360576
0.0002009927062317729
0.00019978249911218883
0.00020168410846963525
0.00019712710054591297
0.0001987320021726191
0.0001991068013012409
0.00020060359966009856
0.00020344998920336367
0.00020070469472557306
0.00020059660309925675
0.00020088599994778634
0.00020065959542989731
0.0002021683962084353
0.00020096119260415435
0.00019543470116332174
0.00020046820864081383
0.00019951040158048273
0.00021007830509915947
0.00020084789721295238
0.00020411709556356072
0.00020984389120712877
0.00020102920243516564
0.0002019259030930698
0.00020999710541218518
0.00020055529894307255
0.00020172049989923834
0.00020730190444737673
0.0002027495065703988
0.00020364709198474883
0.00020061340183019638
0.0002058733021840453
0.00019653969211503864
0.00019637139048427342
0.00020253689726814627
0.0002012475044466555
0.0002009660005569458
0.0002035078010521829
0.0001980595989152789
0.0001947934040799737
0.00019438460003584623
0.00019523219671100379
0.00019939099438488485
0.00020019349176436663
0.00020789899863302708
0.00019960839999839665
0.0002015691017732024
0.0001963933929800987
0.00019626510329544543
0.00021149379899725317
0.00020271119428798555
0.00020067039877176286
0.0001955046085640788
0.00020308989332988857
0.00020286840153858066
0.00020169430645182728
0.00020552650094032287
0.00019871769472956657
0.0002028294955380261
0.0001999238971620798
0.00020939370151609182
0.00019930079579353333
0.0002055926015600562
0.00020166619215160607
0.0001986043993383646
0.00019773180829361082
0.00019937790930271148
0.000202198198530823
0.00022120389621704817
0.00020243859617039562
0.00021598509047180415
0.00020287150982767344
0.00021355160279199482
0.00020313700661063195
0.00020426709670573473
0.00020508159650489688
0.00020205099135637284
0.00020435720216482878
0.00020339940674602986
0.00020951390033587813
0.00021645590895786883
0.00020437720231711865
0.0002036518999375403
0.00020317099988460542
0.00020230639493092894
0.00020346050150692462
0.00020297459559515119
0.00019750630017369985
0.0002081282902508974
0.00020723060006275774
0.00020405759569257497
0.00019870660034939646
0.00019813249818980693
0.00020466080168262123
0.00020082950359210373
0.00020472690230235457
0.00020081159891560674
0.00021041959989815951
0.00020081750117242336
0.0002008315990678966
0.00020189560018479824
0.0001995131024159491
0.00020931949838995934
0.00020135460654273628
0.00019867460941895841
0.000206616404466331
0.00019911929266527295
0.00019781789742410183
0.00019900910556316375
0.00020243249600753187
0.0004724562051706016
0.00020038270158693195
0.00022556999465450644
0.00021359450183808804
0.00021175610600039364
0.00020649420330300927
0.00020799499470740556
0.00020416179904714227
0.00020341440103948115
0.00020393340382725001
0.00020150080090388655
0.00020574680529534818
0.00020607849583029748
0.0002020268002524972
0.0002028774004429579
0.00020312879933044315
0.00020182339940220118
0.00022396899294108152
0.00019937980687245727
0.00020230530062690378
0.00020317489979788662
0.00020209690555930137
0.00020274119451642038
0.00020172720542177558
0.0002009999006986618
0.0002038492006249726
0.0002043582033365965
0.00020435719052329658
0.00020172919612377883
0.00020347749814391135
0.00020472489995881915
0.00021009600022807716
0.0002026960952207446
0.0002018474042415619
0.00020538909593597053
0.00020435620099306105
0.00020255480194464326
0.00020004300167784095
0.0002071934984996915
0.00020652719540521504
0.00020460860105231404
0.00020399449858814477
0.00020477899815887212
0.0002012473065406084
0.0002057025907561183
0.00020360579947009683
0.00019991389708593488
0.00020000789081677794
0.00020835560280829668
0.0001993577112443745
0.00019995790207758546
0.00020420990185812115
0.00020530399633571504
0.00020644910400733352
0.00020917329238727688
0.000209381605964154
0.00019847210496664046
0.0001977846957743168
0.00020980630069971084
0.00020161999855190517
0.0002031738986261189
0.00020500139798969031
0.00020520780235528947
0.00020328810205683112
0.00020513149211183191
0.00020309080136939883
0.00021177700255066157
0.00020361270289868117
0.00020965510047972203
0.00020339529728516937
0.0002070122049190104
0.00020331420237198471
0.00019765660399571062
0.00020341239869594573
0.0002035627025179565
0.00020539509132504462
0.0002031398005783558
0.00020471380557864904
0.00020353959407657385
0.0002000548061914742
0.00020112380152568222
0.0002017649938352406
0.00020900560775771737
0.0002009314950555563
0.00020074009662494064
0.00019661440746858715
0.00021220870548859238
0.00020571749191731215
0.00020344519289210438
0.00020902970572933555
0.00020303350174799562
0.00020288220839574932
0.0002002813038416207
0.00019974620081484318
0.00020623949822038413
0.0002057625912129879
0.00021322960965335368
0.00020155559759587048
0.00021081509767100214
0.00019872440025210382
0.0002026807051151991
0.00020535390358418227
0.00020611529471352695
0.00020120610715821386
0.00020482679829001427
0.00020383300725370645
0.00020907180150970818
0.0001969560980796814
0.0002046886016614735
0.00020576060051098467
0.00020754500292241573
0.0002065179985947907
0.00020982030546292662
0.00020797080360352994
0.0002026307978667319
0.00020839161006733776
0.00019853910198435186
0.00020658409921452402
0.00019729270134121178
0.00019818540895357727
0.0001980822067707777
0.00019749810453504325
0.00021307040005922318
0.00020205770852044225
0.00019544829847291113
0.00019952089060097932
0.00020929620368406176
0.00020393530139699577
0.0002032139105722308
0.00020556029630824924
0.0002288389950990677
0.00020918110385537148
0.00019599129445850848
0.00019684990402311087
0.00019841489847749472
0.00019742900040000677
0.00019988759886473416
0.00020318380557000638
0.0002048249007202685
0.00020351739367470146
0.0002021951018832624
0.000206112302839756
0.00020759010221809148
0.0001985972048714757
0.000200390606187284
0.00020404249662533402
0.00021709699649363756
0.00020925719290971757
0.00020442720269784332
0.0002038962091319263
0.0002057185978628695
0.00020633779931813478
0.000203202897682786
0.0002030926989391446
0.0002027490991167724
0.00020099469693377615
0.00021198649192228914
0.00020576869137585164
0.00020075020147487522
0.0001991612953133881
0.00019692409550771118
0.00020209780195727943
0.00020097470842301847
0.00020450439769774674
0.00020345340017229318
0.0004359644022770226
0.0001974930986762047
0.00019967929692938925
0.00019630289170891047
0.00019839390879496931
0.00019854409620165825
0.00019658040255308152
0.00020052280742675067
0.00020682580070570112
0.0002052376978099346
0.00020332010462880133
0.00020283120684325696
0.00020523779094219207
0.0002039812970906496
0.0002034864039160311
0.00020254370756447315
0.00020318790338933468
0.0002049481961876154
0.00020380399655550718
0.00020730060059577228
0.00020504440180957317
0.00020274510607123374
0.00020269990200176834
0.0002025847090408206
0.00020277099683880807
0.00020156289683654905
0.00020978429820388554
0.00021183720091357827
0.00020898880902677774
0.0002031477983109653
0.0002034484059549868
0.00020397639600560068
0.00020394229795783758
0.00020437620114535093
0.00020269089145585895
0.000201595900580287
0.0002026448957622051
0.00020178320119157434
0.000201915402431041
0.0002012272016145289
0.00020321590127423406
0.00020299750613048673
0.00020034359768033027
0.00020870229927822949
0.00020219010766595603
0.00020011109299957752
0.00019953610608354212
0.00020881249802187085
0.00019689809996634722
0.00019831269746646286
0.000200360594317317
0.00020206971094012262
0.0002128510968759656
0.0002036376972682774
0.00020353359868749977
0.0002129493048414588
0.00020986140007153153
0.00020349340047687292
0.0001988807925954461
0.0002004727954044938
0.00020497629884630442
0.00020741679472848772
0.00021070509683340788
0.00021905769826844335
0.00021048570051789283
0.00021395609946921467
0.00020427299896255135
0.00021049060160294175
0.00020946169970557094
0.00019849910167977214
0.00020413260208442807
0.00020404550014063716
0.00020415870239958166
0.00020261480240151285
0.0002045855042524636
0.0002052366966381669
0.0002159278024919331
0.0002147165942005813
0.00020306860096752644
0.0002034072997048497
0.0002278461935929954
0.0002123852027580142
0.0002022732049226761
0.00020071320468559862
0.00020330609986558558
0.00020068229641765357
0.00020740689942613244
0.00020562050631269812
0.0002031898940913379
0.0002043080050498247
0.00020420680521056057
0.0002052638097666204
0.00020444130059331654
0.00019803820177912712
0.00019372910028323532
0.00019830369856208563
0.00020562349818646907
0.00020563550060614944
0.00020414770115166901
0.0002041837084107101
0.00020231329835951328
0.00020524469437077641
0.00020418650237843394
0.00020403419621288775
0.00020417249761521815
0.0002037055091932416
0.0002086809021420777
0.00020331579726189374
0.00020170779898762703
0.00020886929705739022
0.00020555210066959263
0.0002051432034932077
0.00020503309788182377
0.00020459230290725827
0.00020426170667633414
0.0002035113051533699
0.00020306439837440847
0.00020422659581527115
0.0002038730075582862
0.00020841649966314436
0.00020683349575847387
0.00020414349855855108
0.00020379989873617888
0.00021312440512701868
0.00021530239610001445
0.00020135618979111314
0.0002038590027950704
0.00020199539139866828
0.00021079600555822252
0.0002021628082729876
0.00020395009778439999
0.0002139059011824429
0.00020961080444976689
0.00019645700231194497
0.00019788070349022747
0.00019616750068962574
0.00019696110393851995
0.00019727160688489675
0.00019395140698179602
0.00019597020000219345
0.00020273990230634809
0.0002042336971499026
0.00021221470087766646
0.00020114689832553267
0.00020605709869414568
0.00021090119844302535
0.00019719350384548307
0.00020383589435368776
0.0002038680948317051
0.000207387690898031
0.0002046865993179381
0.00020672939717769623
0.0002068998059257865
0.00020599699346348643
0.00020476869540289044
0.0002028301008976996
0.00020652400562539696
0.00022379750153049826
0.00020214980468153955
0.0002076792996376753
0.00021360539831221103
0.0001968438969925046
0.00019838380394503473
0.00020626450423151256
0.00020466650603339075
0.00020628359634429217
0.00020499519305303693
0.0002041075029410422
0.00021258940687403084
0.00020897970534861088
0.0002051844960078597
0.00020283409394323827
0.00020485490094870328
0.00020937140798196196
0.0002095037023536861
0.00019755420507863163
0.00019702420104295015
0.00019859520252794028
0.00020686070201918482
0.0001978097017854452
0.000197453994769603
0.00021507919300347566
0.00019775659311562776
0.0002133309026248753
0.00019598130602389575
0.000197508092969656
0.00019622669788077474
0.00020008001010864973
0.00020015720510855318
0.0002026687958277762
0.0002118159900419414
0.00020519259851425886
0.0002117257914505899
0.00020611630752682687
0.00020421879598870875
0.000218378403224051
0.00021296120248734952
0.00021038439590483903
0.00020435600308701395
0.00020257469732314347
0.0002036056946963072
0.00023008330026641488
0.0002069639042019844
0.0002050412935204804
0.00020607829792425038
0.00020646199118345976
0.00021643770160153508
0.0002070821006782353
0.00020634570391848684
0.00020619949791580438
0.00020465560955926776
0.0002005518996156752
0.0002035084064118564
0.0002021769993007183
0.00020429990254342557
0.00021304539404809475
0.0002041116007603705
0.00020607119658961893
0.00020414770115166901
0.0002028202055953443
0.00020615049870684743
0.00019875760190188885
0.00020246240310370923
0.00021026519825682045
0.00020393519662320614
0.0002019373932853341
0.00020139249972999095
0.0002046847017481923
0.00020546220475807785
0.00021303429966792464
0.00020402640802785754
0.00020741579355672003
0.00020922120893374085
0.00021098549477756024
0.00020557630341500044
0.00022458899766206742
0.00020144759910181164
0.00020064610289409756
0.00020548719912767411
0.00021044049644842745
0.0002081481972709298
0.0002040694933384657
0.0001991711906157434
0.00019986260449513792
0.00020015109330415726
0.00020135040394961834
0.00019795900443568825
0.00020512050250545144
0.000202922394964844
0.0002037227968685329
0.00019571279408410193
0.0002052638097666204
0.0002049862057901919
0.00020010509761050343
0.00020505540305748582
0.00020269399974495172
0.00020172010408714414
0.00020491009345278144
0.00020280819153413178
0.0002006271039135754
0.00020499230595305562
0.0002201327937655151
0.00020330909173935652
0.00020960590336471796
0.00020844070240855217
0.00019920639460906385
0.00021285900147631763
0.00020396640757098795
0.0002102751052007079
0.00020760820480063557
0.00020314269931986928
0.0002042419044300914
0.0002034342964179814
0.00021040349965915084
0.00020416369661688805
0.00020997159881517292
0.00020565449958667159
0.00020541809499263763
0.00020958180539309978
0.0002050573006272316
0.00020508239977061747
0.00020359560148790478
0.00020411749137565492
0.00020183020969852806
0.00021007279865443708
0.00020700410241261124
0.0002024985966272652
0.00020041760290041567
0.00020362569484859704
0.0002028691931627691
0.00020104879513382912
0.00020071419421583415
0.00020286929793655872
0.00020375390304252505
0.00020476169884204866
0.00020054680062457918
0.0002013383083976805
0.00019776260014623404
0.0002002972993068397
0.00019779360154643656
0.00019839380402117968
0.00019644700223580002
0.00020622139563784004
0.00019979639910161495
0.0001979268970899284
0.00020220589358359574
0.00020265979692339896
0.00020581369753926992
0.00020301240729168058
0.00020027230493724346
0.00021103450562804938
0.0002011418924666941
0.00020116099622100592
0.00021313850302249194
0.0002035293960943818
0.00020279609598219394
0.0002088503912091255
0.00020410550059750675
0.00020497010555118323
0.00020312670385465027
0.00020179619314149023
0.00020603419980034233
0.00021210960112512113
0.00020383400842547417
0.00021256939508020877
0.00022906239610165358
0.0002159317024052143
0.0001999637926928699
0.00020914800697937607
0.00020228009670972825
0.00021413429640233518
0.00019971729489043355
0.00020038150250911713
0.00020101169357076288
0.0001994978985749185
0.00019952988950535654
0.0002023983048275113
0.00019984450191259384
0.00020108489552512766
0.00019953289302065969
0.000201583793386817
0.0002018813043832779
0.00020094459177926182
0.0002121857018209994
0.000203545403201133
0.0002124661928974092
0.00020136540988460183
0.00019888579845428467
0.0002012611017562449
0.00020334710134193302
0.0001996853039599955
0.00019790700171142816
0.00020177020924165844
0.00019960510544478894
0.00019349250942468643
0.00019201680552214385
0.00019940270576626062
0.00020057590445503591
0.0002020025975070894
0.0001939704059623182
0.00020396329928189515
0.00020295740105211735
0.00019331829389557242
0.00019453749991953372
0.00019454460125416516
0.0001946368021890521
0.00019849800737574695
0.00019557549385353922
0.00020148060284554958
0.00019227230222895741
0.00019861930049955845
0.00019432110711932183
0.00019968929700553417
0.0002026066998951137
0.0002005318063311279
0.00020193050149828196
0.00019890379626303912
0.0001962909009307623
0.00019832869293168187
0.0002095869043841958
0.00020022729877382516
0.00020410550059750675
0.0001974079990759492
0.00019930650014430285
0.00020238939905539154
0.00019910120172426105
0.00020269489614292978
0.00020267190411686896
0.0002071482944302261
0.00021273279562592507
0.00020065510179847478
0.00019944480154663325
0.00020769330440089105
0.0001983767026104033
0.00019969819113612174
0.00019719250267371535
0.00019842690089717508
0.0002015487989410758
0.00019734989618882536
0.00019957800395786762
0.00020200660219416022
0.00020004999823868274
0.00020192540250718594
0.0002024373970925808
0.00020067510195076466
0.00019837379222735762
0.00020028039580211043
0.00020097970264032483
0.00020063199335709214
0.000199407699983567
0.00019892579875886441
0.00020362059585750104
0.00019809718942269682
0.00020300850737839938
0.0002004947979003191
0.00020971710328012704
0.00021202350035309792
0.00020264979684725404
0.00019494530279189347
0.00019952600123360754
0.00020016710041090847
0.00020908690057694912
0.00020077129593119026
0.00020019320072606206
0.0002028421964496374
0.00021475349785760045
0.00020557029638439416
0.00021114579867571593
0.00020592500222846866
0.00020585890160873532
0.00020677050342783333
0.00020544809522107243
0.00020622259471565486
0.00020481679821386932
0.0002071541966870427
0.00020229020155966283
0.00020231320522725582
0.0002125964965671301
0.0002030916977673769
0.00020028239814564585
0.0002009346033446491
0.00020809300476685167
0.00020947869634255767
0.00020532580092549323
0.00021253239829093217
0.0002060642931610346
0.00020347739337012172
0.00022874890128150583
0.00020980529952794314
0.00020445120753720403
0.00020307659870013594
0.00020107890013605357
0.0002039522980339825
0.00020130129996687174
0.00020471570314839482
0.00020514350617304445
0.00020300759933888912
0.00020545910811051727
0.0002036125981248915
0.00020114299841225147
0.0002038910984992981
0.00020269000669941305
0.0002022321103140712
0.00020013609901070595
0.00020886650308966638
0.00020713029662147164
0.0002108713029883802
0.00021530259400606155
0.0002033931901678443
0.0002253044047392905
0.0002044241060502827
0.00020073630148544907
0.00020260970341041685
0.0001975212013348937
0.0001978156971745193
0.0001995509024709463
0.0001990159973502159
0.00020072830375283957
0.00019955600146204233
0.0001970543060451746
0.00020002390956506134
0.00021736350608989597
0.00020232219249010085
0.00020277710864320398
0.00020156379323452712
0.00020458849612623454
0.00020867810817435384
0.00020550019107758998
0.0002044973080046475
0.00020452740136533976
0.0002044560038484633
0.0002011887961998582
0.00020300530595704914
0.00020627439953386785
0.00020600889110937713
0.0002043428015895188
0.00022899709874764086
0.00020887029822915792
0.00021639150800183414
0.00020249129738658667
0.00020366960670799018
0.00020566938910633327
0.00020397009793668986
0.00021797450026497244
0.00021108649671077728
0.0002489896956831217
0.00020726029761135577
0.0002038810052908957
0.00020671129459515214
0.00021091119851917027
0.00020526261068880557
0.00020761199994012713
0.00020545399747788905
0.00020182420266792178
0.00021174480207264423
0.00021050950745120643
0.00021114260889589786
0.00020317269954830408
0.0002113690017722547
0.00020373270381242038
0.0001949212048202753
0.00019893470453098417
0.00019925140077248216
0.00020021320087835193
0.0002038580016233027
0.00020166989415884017
0.00019748311024159193
0.0001999116037040949
0.00019800500012934208
0.0001972666010260582
0.000204598403070122
0.00019925839733332397
0.00020217080600559711
0.00019836870487779378
0.00019805110059678555
0.00019713840447366238
0.0002047897083684802
0.000202827004250139
0.0002043489017523825
0.00020082329865545034
0.00020337310852482914
0.00020983420545235277
0.00020488000009208918
0.00020416059996932744
0.0002040934981778264
0.00020190239883959292
0.00020516150398179888
0.00020460139494389297
0.00021509509533643723
0.00020572450011968613
0.0002061632927507162
0.0002035925048403442
0.00020425370894372463
0.00020492199109867215
0.00020452829776331782
0.00021467130864039063
0.0002096799900755286
0.0002000579028390348
0.00020412449957802893
0.00020211279625073075
0.0002021868946030736
0.0002026248024776578
0.00020287620136514307
0.000203417195007205
0.00020423679379746317
0.00020131519995629786
0.00020420070504769682
0.00020315670408308507
0.00020390109857544304
0.0002002752968110144
0.00020675449632108213
0.00019723259611055256
0.00019906209781765937
0.00020036749774590134
0.0001982484944164753
0.0001959842978976667
0.0002011680044233799
0.00020127119496464728
0.00020169599447399377
0.00020082129631191493
0.00020172210643067955
0.00019995970651507378
0.00020306049846112727
0.00020322290947660804
0.00019791589584201575
0.00019852800760418178
0.00020053789485245942
0.0001994878053665161
0.00020000180229544639
0.00020110290497541428
0.000202453404199332
0.00020025529665872454
0.0002015816979110241
0.00020401839865371584
0.0002025084919296205
0.0002151313005015254
0.0002024043002165854
0.00020012600580230356
0.0002040524035692215
0.0002128208987414837
0.00020144550362601876
0.00021437579998746515
0.0001992724952287972
0.00020512240007519722
0.00021044339518994093
0.00020989250624552368
0.00021342599065974355
0.00020834649913012982
0.0002059740014374256
0.00020259270677343012
0.00021028909832239152
0.0002054520999081433
0.000213280797470361
0.00020619239658117294
0.0002146602957509458
0.00021289000287652015
0.00020583580480888487
0.00020430190488696098
0.0002051464980468154
0.00020320480689406395
0.00020903670229017736
0.000201272196136415
0.0001991122029721737
0.00020527070155367254
0.00020380900241434574
0.00020267890067771077
0.000195823993999511
0.00019494330044835805
0.00045211960095912216
0.00020102079724892974
0.00021135410061106085
0.00020981220295652748
0.00020363669609650968
0.00020120510598644614
0.00020276010036468506
0.0002156853093765676
0.00020435909973457456
0.00020431489683687688
0.0002049942035228014
0.00020493410993367435
0.000243761099409312
0.00020619649440050124
0.00020406349794939161
0.00020339620532467962
0.0001963829970918596
0.0002024663961492479
0.00020659820875152947
0.00020482889376580716
0.0002038059988990426
0.000200476695317775
0.00019838080042973162
0.00020066200522705913
0.00020318980095908047
0.00019874039571732283
0.00019951589638367295
0.00019951279973611235
0.00020112799247726799
0.00020482890540733932
0.00019571869634091855
0.0002013572957366705
0.00019764340249821543
0.0001955404062755406
0.00019822350004687904
0.00019578790524974466
0.00019852600526064633
0.00019605340203270315
0.00019695110386237503
0.00019846090581268072
0.00020467059221118689
0.0002056413912214339
0.00020658019930124282
0.00021206949604675175
0.0002063196967355907
0.00020354149164631964
0.00020549409091472626
0.0002050012000836432
0.00020580770215019583
0.00020179309649392962
0.00020471059251576663
0.00020560830598697065
0.0001997533952817321
0.00020316781010478734
0.00019669260364025832
0.0001982856076210737
0.00020436999620869755
0.00023355390876531601
0.00021053639939054846
0.00020410940051078795
0.00020267760846763848
0.00020069290185347198
0.0002022949978709221
0.00020255650160834194
0.0002172942040488124
0.0002003593952395022
0.00021033110097050666
0.00020354029256850482
0.00020391399739310144
0.00020320069743320345
0.00020638969726860523
0.0002039951039478183
0.00021261239890009166
0.0002052434952929616
0.00020122189307585358
0.0002008162089623511
0.0002037949045188725
0.00020864899270236492
0.0002035033074207604
0.00021210239501670002
0.00023763240315020085
0.0002088463050313294
0.00021336880745366217
0.00020301940385252236
0.00020504510030150414
0.0002035032957792282
0.00020289720268920063
0.00021398899843916297
0.00020557320676743983
0.00020456629572436215
0.00019902390195056797
0.00019591300515457987
0.00020195739343762398
0.00020553009817376734
0.00020579859847202897
0.0002034823060967028
0.00020541090052574872
0.00020741759799420835
0.00022290279157459735
0.00019862609915435314
0.00020381900249049066
0.00020309749525040388
0.00020603410666808486
0.00020318069728091358
0.00019528690027073025
0.0002008423092775047
0.00019308279734104873
0.00019721450516954064
0.0002072985051199794
0.00020710910903289914
0.00020429190481081606
0.00020557509269565345
0.00020454629557207227
0.00020196340046823024
0.00020237719872966408
0.00020023820688948036
0.00020661420421674848
0.00020553710637614132
0.00020726440707221627
0.00020744369830936194
0.00021155249560251833
0.00020306250080466272
0.00021226579556241632
0.00021268560085445641
0.00020468849688768387
0.0002052646945230663
0.00020388610428199173
0.0002042276901192963
0.0002048709080554545
0.00020684560295194387
0.00019933650037273765
0.00019653519848361611
0.0001963278977200389
0.00020606420002877712
0.00020574659574776888
0.00020295330323278905
0.00020308260573074222
0.00020378290209919215
0.0002033900935202837
0.00020230209920555354
0.00020546709420159458
0.00020390510326251388
0.00020068909507244825
0.00021515219705179334
0.0002048659953288734
0.00020156570244580507
0.0002029272960498929
0.00025555809261277316
0.00020447809947654605
0.00020241030724719167
0.00020133429206907748
0.00021046740002930164
0.00021146039944142103
0.00020554120419546962
0.00020446910057216882
0.0002031657029874623
0.00020212479867041112
0.00020915600471198558
0.00020551809575408697
0.00020391310099512338
0.00020552919013425708
0.0002039301092736423
0.00020038449438288807
0.00020177209516987206
0.00020273890113458036
0.00020257759606465698
0.00020218490390107037
0.00020360349444672465
0.00020390109857544304
0.0002040353021584451
0.00020337520400062203
0.00020477169891819358
0.0002046175068244338
0.0002046555047854781
0.00020388710545375942
0.00020371470600366592
0.0002093033050186932
0.00020563839934766291
0.00020555829396471382
0.0002149118110537529
0.00023225239710882305
0.00021114969858899714
0.0002028722083196044
0.00020303449127823114
0.00020352948922663927
0.000207106105517596
0.00020079730311408638
0.00020149459596723317
0.0002013513003475964
0.00020042359828948976
0.00020247750217095017
0.00020822519436478615
0.00020320879993960262
0.00020275290589779615
0.00020350440172478557
0.0002056733937934041
0.00021095839329063893
0.00020521859405562282
0.00021280889632180333
0.00020253160037100315
0.00020243229810148477
0.00019928939873352646
0.00020344529766589404
0.00020294629503041505
0.00021058570127934216
0.00020729560637846589
0.0002003144007176161
0.00019906209781765937
0.00019721159478649496
0.00019681680714711547
0.00019529700512066483
0.00019810720114037393
0.0001964271068572998
0.00019552729791030287
0.0001965784002095461
0.00019571370212361215
0.0001982414978556335
0.0001972145983017981
0.00020716419676318764
0.00019784379983320833
0.00019991360604763032
0.00020431990269571544
0.00019807720091193914
0.00019698920659720897
0.00019894179422408342
0.00020778540056198835
0.00020228209905326366
0.00020204869797453285
0.00019707230385392904
0.00020243440521880985
0.00020655320258811116
0.0001965312985703349
0.0002054270007647574
0.00021214360604062676
0.00020535090006887913
0.0002160480013117194
0.00020295529393479227
0.00021598889725282788
0.00020193440141156316
0.00020316679729148746
0.0002006861031986773
0.0002032758900895715
0.00020073209889233113
0.0002005398040637374
0.00020045769633725286
0.00020140550332143904
0.00019922730280086398
0.00020107179880142213
0.00020324279321357608
0.00020946359727531673
0.00020120100816711783
0.00020208770874887704
0.0001991871977224946
0.00020395820029079915
0.00020184320164844393
0.000199649203568697
0.00021367849549278617
0.00019808819051831962
0.00019801509333774447
0.00020438299980014564
0.0002034462057054043
0.0002093915012665093
0.0002007822971791029
0.00020987330935895443
0.00020690179662778972
0.00020020820666104554
0.000204371998552233
0.00020087140146642923
0.000204037397634238
0.00021053958917036653
0.00020440510706976056
0.00020422269590198995
0.00020504829008132218
0.00022794930264353753
0.00020355050219222903
0.00020199560094624758
0.000201482605189085
0.00020670940866693855
0.00020328800892457365
0.00021146440412849187
0.00021130701061338185
0.00020378690678626298
0.00020051680039614438
0.00020263579208403825
0.0002020816900767386
0.00020149459596723317
0.00020245439372956753
0.00020382400834932922
0.0002017199993133545
0.00020259669981896876
0.0001991571974940598
0.0002114173024892807
0.0002026506932452321
0.000206984905526042
0.00020859999349340797
0.00020667040953412653
0.0002009175019338727
0.00019955089082941414
0.00020145761081948876
0.00020576360402628778
0.0001996721955947578
0.0001984498929232359
0.00019994670292362572
0.0001976934028789401
0.00019671960035338998
0.00019765340257436038
0.00019537820480763912
0.00019630289170891047
0.00019645419670268893
0.00019434610148891807
0.00019699420081451536
0.00019739290000870825
0.00020624150056391954
0.00019639909733086823
0.00020320989424362778
0.00020076429937034845
0.00020778339821845294
0.0002028341987170279
0.00021394999930635095
0.00020259160082787276
0.00020261380122974516
0.00020292630651965737
0.00020575460512191058
0.00020345429657027126
0.00020344130462035537
0.000202500494197011
0.00019535199971869587
0.00023532420163974166
0.0001951767015270889
0.00020136639941483735
0.0002060009981505573
0.00020591990323737264
0.0002035283949226141
0.00020082630217075348
0.00020465649431571363
0.00020547810709103942
0.00021589569514617323
0.00020622849697247148
0.00020491500617936254
0.00020002680830657482
0.00020101170521229504
0.00019942979561164974
0.00021212860010564328
0.00020063399570062755
0.00019831369863823056
0.0002022359985858202
0.00020084240240976215
0.00020053479820489884
0.00020042770775035023
0.00019960809731855989
0.00020332610001787542
0.00021164369536563754
0.00020263380138203503
0.00020249549997970463
0.0002016359008848667
0.0002039732993580401
0.00020207669585943223
0.00020397229818627238
0.000210386305116117
0.00020432389574125408
0.00020201160805299878
0.00020288119558244943
0.00019904000218957664
0.00019998080097138882
0.00020556030794978143
0.00019895980367437005
0.00020258669974282384
0.00021048550261184573
0.00019837169675156473
0.00019896189915016293
0.00019799909787252546
0.00020858289208263158
0.00020537489326670765
0.0002073577023111284
0.00020603720331564547
0.00021378169767558575
0.00020688370568677783
0.00020476579666137696
0.0002087020897306502
0.00020606420002877712
0.00020418859785422682
0.00020153269870206713
0.00020288219675421715
0.00020609530620276927
0.00020413260208442807
0.0002037558937445283
0.0002128139021806419
0.0002028481918387115
0.0002108953893184662
0.00020598809933289886
0.00020783350337296724
0.0002019425039179623
0.00020735959988087415
0.00020163090666756034
0.00020292738918215036
0.00021146240178495645
0.00020704510388895868
0.00020748489769175648
0.0002181508927606046
0.0002118660951964557
0.00021299219224601984
0.0001958679989911616
0.00019850298995152115
0.00019639800302684307
0.00020280700409784912
0.0001997283077798784
0.00019777070265263318
0.00019849899690598248
0.00019925839733332397
0.0001982355024665594
0.00020730859832838178
0.0002059820108115673
0.0002083295024931431
0.00020163400331512092
0.00019830060191452503
0.00020024330588057636
0.00019866629736497998
0.00019999679643660783
0.00019804621115326881
0.00019817339489236474
0.00020526871085166932
0.00020585680613294244
0.00020544800208881496
0.00020382300717756153
0.00020128119504079223
0.00020134639926254748
0.00019658029777929186
0.00019637899240478873
0.000198401790112257
0.00020437099738046527
0.00020118500106036663
0.0002081301063299179
0.00020489490125328303
0.00021027709590271115
0.00020863609388470649
0.000204493198543787
0.00020971100311726332
0.00019736380781978368
0.00019799199653789402
0.00019886059453710914
0.0001975661958567798
0.00020911289611831308
0.00020584180019795896
0.00020512240007519722
0.0002140651922672987
0.00020252149552106856
0.0001989818993024528
0.00021043940214440226
0.0001967206015251577
0.00019864329369738697
0.0001989739015698433
0.00020830539287999272
0.0002039812970906496
0.00019882459891960025
0.00020608219783753158
0.0001986191957257688
0.00019817639840766788
0.00020078320521861316
0.00019818139262497425
0.00019809730583801864
0.0001984999980777502
0.00019769460195675492
0.00020118700340390205
0.00021197230089455842
0.00020321779884397985
0.00020277200965210796
0.00020607919432222844
0.00020446820417419076
0.00019952290458604693
0.00020343920914456248
0.00020414560567587613
0.00020941450493410229
0.00021022119326516986
0.00020608340855687857
0.00020675170235335828
0.00020519770914688705
0.00019744629971683026
0.00019718679832294583
0.00020515769720077514
0.00020291650434955955
0.00020501549588516354
0.0002018845989368856
0.00020590119529515505
0.00020650030346587301
0.00020453160395845772
0.00020646320190280675
0.0002069201087579131
0.00020796309690922498
0.00020526099251583219
0.00020559370750561357
0.00020994590595364572
0.0002063110936433077
0.0002057110075838864
0.00020506869768723845
0.00020946000004187226
0.00020697119180113077
0.00020400579087436198
0.00020366120152175425
0.00020782389910891652
0.00020523599814623595
0.00020731190452352166
0.0002075413940474391
0.00020605759928002954
0.0002070294925943017
0.00020479329396039248
0.00020232769893482327
0.00020442659733816982
0.00022583079989999533
0.00020129469921812416
0.00020220039878040552
0.0002072650007903576
0.0002015603007748723
0.000202433904632926
0.00020254920236766337
0.00020592049695551397
0.00020134189398959279
0.0002009341958910227
0.00020405290415510536
0.00020177880069240927
0.00020322150085121392
0.00020137799438089133
0.0002037344966083765
0.00020301110344007612
0.00019717509858310222
0.00020603870507329702
0.000200539396610111
0.00023475560592487455
0.00021419209660962225
0.00020717079751193524
0.00019797360291704536
0.0001969187054783106
0.0002036181977018714
0.00020510299364104868
0.00019493090221658348
0.00019614530028775335
0.00019320569699630142
0.00019678849494084716
0.0001935524051077664
0.00020259940065443517
0.00020284479251131415
0.00020355719607323408
0.00020061769755557178
0.0002015784033574164
0.00020255729323253034
0.0002080135978758335
0.0001990256947465241
0.0002033498021773994
0.00020411419682204724
0.0002041814033873379
0.00019779240246862174
0.00020729730604216457
0.00019736250396817923
0.00019791660597547888
0.0001977583044208586
0.0001995877013541758
0.00020067889709025622
0.00019931219285354018
0.00020524839637801052
0.00019932730356231332
0.00020190220093354582
0.00020358730107545854
0.0002044158987700939
0.00020239209989085792
0.00020227780332788826
0.000200111698359251
0.00020778609905391932
0.00019719820702448487
0.00020145829766988755
0.000212330708745867
0.00021040410501882434
0.00019772729137912393
0.00019836659776046873
0.0002021235995925963
0.00021066250046715141
0.00020212649833410977
0.0002027968061156571
0.00020140929846093058
0.00020217670826241373
0.00020291099790483713
0.00020302520133554935
0.00020143029978498818
0.00020110569894313813
0.00021123669575899838
0.0002031354932114482
0.0002005556016229093
0.00020047849975526332
0.00019960789941251278
0.00019963489612564444
0.00019729649648070335
0.00020021399250254036
0.00019786959746852516
0.00020154350204393268
0.0002000096021220088
0.0002015945967286825
0.00020075599895790218
0.00020209760405123233
0.00019870720570906996
0.00021803349955007434
0.00020212259842082857
0.00020347710233181715
0.00021103229373693467
0.0002013650955632329
0.00020713800331577658
0.00020981099223718047
0.00020647969795390965
0.00020380079513415694
0.00020742460619658232
0.00019610929302871227
0.00020323569187894464
0.00020288300001993775
0.00021184079814702273
0.00020353830186650156
0.00020631449297070503
0.000203298800624907
0.00020376769825816154
0.00020110170589759946
0.00020302339689806103
0.00025485369842499496
0.0001982423011213541
0.00019860710017383099
0.00020149549236521126
0.00020824710372835398
0.00019986539846286177
0.000204586295876652
0.0001971994061022997
0.00019710420165210962
0.00019757510162889957
0.0002000367036089301
0.00020839640637859702
0.00020554400980472566
0.0002033839002251625
0.0002130641951225698
0.000206223304849118
0.00020458720391616225
0.00021035709651187062
0.00020461130188778042
0.00020246629137545824
0.000217241991776973
0.00020477360812947153
0.00020477260695770383
0.00020513420458883046
0.00020650681108236313
0.000213419902138412
0.00021012669894844295
0.0002100014011375606
0.00020122689893469213
0.00020356930326670408
0.00020079719834029675
0.00020256049465388059
0.00020070889731869102
0.00019779650028795004
0.00020305539947003127
0.00020385390380397438
0.0002042055013589561
0.00020635860273614525
0.0002036224934272468
0.0002022849046625197
0.00020318269962444903
0.0002055221004411578
0.00019623460248112677
0.00019673649221658708
0.00019648009911179542
0.00019691380439326167
0.00019607830327004195
0.00020188010530546306
0.00022876459406688808
0.0002017169026657939
0.00020813599694520236
0.00019738870905712248
0.0002082100952975452
0.00020393809536471962
0.00020598290720954537
0.00020756080048158764
0.00020332090789452196
0.00021302909590303898
0.0002048106980510056
0.0002083863946609199
0.00020804579835385085
0.00020433180034160615
0.00020401619840413333
0.00020389698911458254
0.0002133958972990513
0.00019887560047209262
0.00019860710017383099
0.00020677539287135006
0.0001983614987693727
0.00020866800332441926
0.00021162349730730057
0.00019692489877343178
0.00019668140448629855
0.0002048518043011427
0.00019856899743899702
0.0001955913961865008
0.0001996308914385736
0.00019672850612550974
0.00020246030762791634
0.00019950270652770996
0.0002020625048317015
0.0002073955023661256
0.00021341689862310886
0.0002073654904961586
0.0002052925992757082
0.00020685059716925026
0.00020765700610354544
0.00020995839731767773
0.0002177029033191502
0.00020933519117534162
0.00020749869290739297
0.0002159516094252467
0.00021642459323629738
0.00020815200405195356
0.00020865289261564612
0.0002162712044082582
0.0002074346994049847
0.00020438790088519453
0.00020702689653262496
0.00020625139586627483
0.00020701680332422257
0.00020004069665446877
0.0002015314996242523
0.0002068776055239141
0.00020786940585821868
0.000203797803260386
0.000209293095394969
0.0002082661958411336
0.0002073915908113122
0.00023486819118261336
0.00021487060002982615
0.00020820400677621365
0.00020765609806403518
0.0002087200991809368
0.0002067483030259609
0.0002053176984190941
0.00019861600594595075
0.00019797190325334668
0.00020313349086791276
0.00020139230182394385
0.00020779130281880497
0.00021048530470579863
0.00020310250110924243
0.00020109680481255053
0.00020533570786938072
0.00020332089625298976
0.00020297419978305699
0.0002047186018899083
0.00020350429695099593
0.00021514409454539418
0.00020926810102537275
0.0002037898055277765
0.00020082730334252118
0.00020362649811431766
0.00020202549640089274
0.0002120513003319502
0.0002023441018536687
0.0002021356951445341
0.00020246630301699043
0.00020375370513647795
0.00020216970006003976
0.0002031476004049182
0.00020754389697685838
0.0002042656997218728
0.0002068405970931053
0.00020462539978325368
0.0002024653018452227
0.00021045529283583164
0.00020077109802514316
0.0001999314990825951
0.00020256449934095145
0.0002013572957366705
0.0002112087095156312
0.00020544889848679305
0.0002014162950217724
0.00020220590522512794
0.00020017799688503145
0.0002031625946983695
0.00020155559759587048
0.000204405898693949
0.00020772420102730394
0.00020118890097364783
0.00020174100063741207
0.00020181909203529358
0.00020260749151930214
0.0002053267089650035
0.00020129920449107885
0.00020614119712263345
0.00021226370008662344
0.00020324980141595006
0.0001956715015694499
0.00020188820781186223
0.0002057494013570249
0.00020339899929240347
0.00021015768870711327
0.00020201849984005093
0.0002039580955170095
0.00020137119572609662
0.00020224290201440454
0.00020592479268088937
0.00020499710226431488
0.00019269899930804968
0.00019645999418571591
0.0001935766078531742
0.00020109770121052862
0.0002078995108604431
0.0001997763058170676
0.00021699760109186172
0.00020716909784823656
0.00020455330377444625
0.00020337209571152925
0.00020291210385039448
0.00020205649780109526
0.00020370760466903448
0.0002285822993144393
0.00020322069758549333
0.00020550600020214916
0.00020429170690476893
0.00021036409307271243
0.00020579249830916525
0.0002036795951426029
0.00020384889794513583
0.00020246929489076138
0.00020289310486987233
0.00020279090385884048
0.00021323850378394127
0.00021082599414512515
0.0002067734021693468
0.00020345610100775958
0.00021185700315982104
0.0002100836019963026
0.0002108028973452747
0.0002116595976985991
0.0002031646086834371
0.00020170379430055617
0.00020076209912076593
0.0002090777037665248
0.00020415439503267406
0.00020503720734268426
0.0002004464971832931
0.00020151050994172693
0.00020885730627924205
0.00020271679386496544
0.0002123930025845766
0.00020347320241853595
0.00021667500259354712
0.00020403829403221608
0.00020725730573758482
0.00020344509975984694
0.00020444600377231837
0.00020289509557187558
0.0001962286070920527
0.000196969008538872
0.00019823429174721242
0.00019696190720424055
0.00019899080507457256
0.0002013632096350193
0.00019980130018666388
0.00019517859909683465
0.00019648110028356314
0.00019951369613409043
0.00019814620027318596
0.00019852289697155356
0.0001976171974092722
0.0001934353029355407
0.00019825840136036276
0.00019509040284901858
0.00020256849238649012
0.0002107618027366698
0.00021296510240063072
0.00022377129644155503
0.000210822990629822
0.00020577149698510765
0.00019369989167898892
0.00019469569670036436
0.00019759510178118944
0.0002070929971523583
0.00019709819462150336
0.0002105645020492375
0.0002051103045232594
0.00020321370102465152
0.00020924300188198685
0.00021395878866314888
0.0002022559056058526
0.00023198568960651754
0.00020350220147520305
0.00020279899472370745
0.00023427499691024422
0.00020873909816145896
0.0002012740937061608
0.00020363950170576572
0.0002046274021267891
0.00020146439783275127
0.00019640399841591716
0.00020166380563750862
0.00020287709776312113
0.0002042277017608285
0.0002049459028057754
0.0002042577019892633
0.00020390900317579508
0.00020338200265541674
0.00020285099744796753
0.00020130169577896594
0.00021229940466582775
0.00020368419354781507
0.00021292360033839942
0.000207523291464895
0.00020049719605594874
0.00021064630709588528
0.00023569329641759396
0.00020681800087913872
0.00020304489880800246
0.0002020471030846238
0.00021370099857449533
0.00020834989845752716
0.000211634102743119
0.00020078070228919388
0.00020557460375130175
0.0002007496077567339
0.00020473100012168287
0.00020291159162297845
0.00021164800273254514
0.0002144973957911134
0.00020976749947294594
0.00022242219420149923
0.00020992980571463705
0.00020551240304484965
0.00020479810191318393
0.00020260399905964733
0.00020084369461983442
0.00020235650008544327
0.0002048993017524481
0.00020311990519985556
0.00019982269732281565
0.00019778090063482523
0.00019571689190343023
0.00019692520145326854
0.00020026349229738117
0.0001997005078010261
0.0002009518095292151
0.00021007589530199766
0.00019987369887530804
0.00020343438955023886
0.00020134459482505916
0.0001998897991143167
0.00020169209456071257
0.00020823749946430326
0.00019868050003424287
0.000201273406855762
0.00020784069783985615
0.00019650839967653156
0.00019652340561151504
0.00019787000492215155
0.00019629900343716146
0.00019876770675182344
0.00020390930585563184
0.00022863380145281552
0.00019764850148931145
0.00019834779668599368
0.0002064111060462892
0.00023755659349262715
0.00020969619508832694
0.00020220410078763962
0.00020410061115399002
0.00020444130059331654
0.00020493819611147046
0.00020379500929266215
0.0002015226986259222
0.00020429400028660895
0.00020890869200229645
0.00020543310092762112
0.00020335620502009988
0.00021744869882240893
0.0002049191971309483
0.00020376299507915974
0.00020521569531410931
0.00020647109486162662
0.00020135439699515701
0.00020044969860464335
0.00021005079615861179
0.00020301949698477983
0.00020079730311408638
0.00020131530473008752
0.00020785060478374363
0.00020436409395188093
0.00020311370026320218
0.0001999157015234232
0.0002025697031058371
0.00020331810228526592
0.000204598403070122
0.0002013394027017057
0.00020162289729341865
0.0002341961022466421
0.0002019916079007089
0.00020779150072485207
0.00020284519996494055
0.00020396430045366287
0.00020405850373208522
0.00020540000405162574
0.00020392630249261857
0.00021370960166677833
0.00020171799696981906
0.00020281010074540973
0.00022303520236164332
0.00020190950017422437
0.00020873229950666428
0.0001949643949046731
0.00020990240154787897
0.00020224510226398706
0.00020450330339372158
0.00020878439536318183
0.00020384909585118293
0.00020152769284322857
0.00020972209749743343
0.0002008874900639057
0.00020269190426915883
0.00020342220086604356
0.00020349039696156978
0.00020240929443389178
0.00021533960243687035
0.0002023602952249348
0.00020465150009840727
0.0002115636016242206
0.00019940270576626062
0.0001970864017494023
0.00019903210923075677
0.00019610850140452384
0.00019821940222755074
0.00019599129445850848
0.0001970393001101911
0.00020465051056817174
0.00019952789880335332
0.00020372580038383604
0.00020325990626588464
0.00019363689934834838
0.0001922793104313314
0.00020571249770000576
0.00019590809242799878
0.00019769950304180384
0.00020332098938524723
0.00020946459844708442
0.00021247119875624775
0.00021621519699692725
0.00020659409929066897
0.0002017331076785922
0.00020392410224303603
0.00020195649703964592
0.00020132630597800017
0.00020590490894392132
0.00020306248916313052
0.00020287120714783667
0.000202984397765249
0.0002027468988671899
0.00020157069666311146
0.00020073819905519485
0.0002015447011217475
0.00020168889313936232
0.00020158980041742324
0.00020018710056319834
0.00020395820029079915
0.00021018490660935641
0.00020502720726653934
0.00020442008972167968
0.0002059701015241444
0.000211174797732383
0.0002084315987303853
0.00020188139751553535
0.00020277100848034024
0.0002031147014349699
0.00020137040410190822
0.00020936439977958798
0.00020393909653648734
0.0002037348924204707
0.0001964631024748087
0.00020540700061246752
0.00019548929994925857
0.00020226510241627693
0.0002132707042619586
0.00020735959988087415
0.00020165889291092753
0.0002181387972086668
0.00020367669640108943
0.00020943040726706386
0.00020338919712230562
0.00020496809156611562
0.0002001630957238376
0.00020309659885242581
0.00020475880010053515
0.00020485790446400642
0.00020306960213929416
0.00020917590009048582
0.0002063016057945788
0.00020493000047281385
0.00020477580837905407
0.0002037318074144423
0.00020262469770386814
0.00021203039214015006
0.00019598619546741248
0.00019629279850050808
0.00020409550052136183
0.0001971864956431091
0.00020372680155560373
0.00019491820130497218
0.0002114051952958107
0.0002034130971878767
0.00019588510040193796
0.00019459660397842528
0.0001946536940522492
0.00019493519794195892
0.00019449840765446426
0.00019786679185926915
0.00019818439614027739
0.00019587400602176784
0.0001963097951374948
0.00020552919013425708
0.00021033320808783174
0.00020349540282040834
0.00020887040300294758
0.00020317769376561047
0.00020146449096500874
0.00020351079292595385
0.00020408190321177244
0.00020417909836396576
0.000204402394592762
0.000204940396361053
0.00020436429185792803
0.00020320509793236852
0.00020529399625957012
0.00020147969480603932
0.00021013509249314665
0.00020185650791972875
0.00020126730669289827
0.00021365260472521185
0.00020322900963947176
0.00020463160471990706
0.00020510249305516481
0.0002047888934612274
0.00020262780599296094
0.00020629069767892362
0.00020208669593557715
0.00023232470266520977
0.0002062434912659228
0.00021081309532746672
0.00021280280780047178
0.00021074990509077906
0.0002024914021603763
0.0002049911068752408
0.00021483160089701413
0.00020616530673578382
0.0002069827984087169
0.0002056772937066853
0.00020391299622133375
0.00020376070169731976
0.00020790250273421406
0.0002033438067883253
0.00019618449732661247
0.00019810900557786225
0.00020742649212479591
0.00019642179831862449
0.00019754699897021056
0.00020836330950260162
0.00019561719382181763
0.000202217698097229
0.00020457810023799539
0.00019730840576812625
0.00019676740048453213
0.00020814380841329693
0.0002056941040791571
0.00020853650057688354
0.00020734620047733188
0.00019749170169234276
0.00020843729143962264
0.0002045760047622025
0.00021564479684457182
0.00020600070711225272
0.0001982860965654254
0.0002038536942563951
0.00021080769365653396
0.00019974180031567812
0.00021155299618840217
0.00020470819436013699
0.0002072820090688765
0.0002049867995083332
0.00020524220308288933
0.00020760759944096207
0.00020310420077294112
0.00020616489928215742
0.00020427629351615906
0.00019654579227790236
0.00020657359855249524
0.0002032043063081801
0.00020270629320293665
0.00020495560020208358
0.00020191679941490294
0.0002039256040006876
0.00021299360087141396
0.0002078059013001621
0.00020662369206547737
0.00020510780159384013
0.0002078911056742072
0.00020658859284594655
0.0002039535902440548
0.0002040307968854904
0.00020721780601888894
0.00021166509250178934
0.00019803351024165748
0.00020021259551867844
0.0001966007985174656
0.0001986186020076275
0.0001973781967535615
0.000199620402418077
0.00019792630337178707
0.00019932290306314825
0.00019737220136448742
0.00019772090017795564
0.00019926480017602445
0.00019855339778587222
0.0001992778037674725
0.0001976036000996828
0.0002051096991635859
0.00020285940263420343
0.00020193880191072823
0.0002064361935481429
0.0002062599058263004
0.00020082159899175166
0.00020434630569070577
0.00020324019715189934
0.00020404369570314884
0.0002021551947109401
0.0002047560061328113
0.00023455809568986296
0.00020173940574750305
0.00021175510482862592
0.00020323010394349695
0.0002043292042799294
0.00020866640843451024
0.00020935270003974438
0.0002089167945086956
0.00021206880919635295
0.00021215600427240133
0.00020513769704848527
0.00020477500511333345
0.00021056790137663484
0.00020550439367070795
0.00020991169149056076
0.00020504359854385258
0.00020251380046829582
0.0002054644050076604
0.00020558160031214356
0.00020703020272776483
0.00020790889393538237
0.00020615769317373634
0.0002075160969980061
0.00020940370159223677
0.00021029730560258032
0.00020527590531855823
0.0002056365949101746
0.000213942292612046
0.00021091859089210628
0.00020507549634203316
0.00020953289931640028
0.0002037149970419705
0.00022770909126847982
0.00020477600628510118
0.00020504050189629197
0.0002137579023838043
0.00020353469299152493
0.00020556850358843803
0.00020578589756041764
0.0002057648031041026
0.0002123673097230494
0.00020424389513209462
0.000213176803663373
0.00020775659941136838
0.00021143750054761768
0.00020243650069460273
0.00020008020801469683
0.00021070420043542982
0.00020231029484421014
0.00020301759941503404
0.0002046637935563922
0.00020234340336173774
0.00020220919977873564
0.000200442795176059
0.00019916140008717774
0.00019858330488204957
0.00020619460847228765
0.00020498939557000995
0.00020302159246057271
0.00020723260240629315
0.0002050404087640345
0.00020050490275025368
0.00020559750264510513
0.00019817249849438668
0.0001973779988475144
0.00020453749457374215
0.00020352459978312254
0.00019972339505329727
0.00019937779288738965
0.00021050869254395365
0.00020215610275045037
0.00020154690137133002
0.00020387229742482304
0.0002025958034209907
0.0002038090955466032
0.00020887970458716154
0.00020501939579844474
0.0002052748925052583
0.0002061976003460586
0.00020510349422693254
0.00020551829366013407
0.0002027892041951418
0.00020303360652178525
0.00020182329462841152
0.00021839560940861702
0.00020436219638213514
0.0002031028037890792
0.00019516480388119816
0.00020486810244619847
0.00019824360497295858
0.0002142037032172084
0.00020695009734481574
0.00020330019760876893
0.0001998897991143167
0.00020268199732527138
0.00020681979367509484
0.00021282309899106622
0.00021491899387910963
0.00021199240582063793
0.00021159270545467734
0.0002117280033417046
0.00020449430448934435
0.00020716850413009523
0.0002042048959992826
0.00021367460722103714
0.0002109736087732017
0.0002108793007209897
0.00020404059905558823
0.00020448740106076
0.0002048010006546974
0.00020370290149003268
0.00020532499765977264
0.00020628269994631409
0.0002044533030129969
0.00020388220436871052
0.00019890490220859648
0.00019749930361285807
0.00019688209285959602
0.0002057707984931767
0.00020793979056179523
0.00021572650875896217
0.0002042829990386963
0.00020247569773346186
0.00020308769308030605
0.00020233129616826774
0.00020385909592732788
0.00020364479860290885
0.00020389730343595147
0.000204400101210922
0.0002044401946477592
0.0002033062046393752
0.00020550129702314734
0.00020458350190892815
0.0002048990922048688
0.00019967029802501202
0.00020871839951723813
0.0002055885037407279
0.00020503740524873136
0.00020969720790162683
0.000203027599491179
0.00020345239900052548
0.00020290539832785727
0.00020452339667826892
0.00020164198940619826
0.00020739079918712376
0.00020458450308069587
0.00020745900692418218
0.00020722050685435535
0.00020786169916391372
0.00021030529169365763
0.00020560349803417922
0.0002147316001355648
0.0002133130095899105
0.00020749699324369432
0.00020710430108010768
0.0002035175100900233
0.00020409359131008388
0.0002098063938319683
0.00021744470577687026
0.00019611659226939082
0.00019559270003810525
0.00019673369824886323
0.00019817251013591884
0.00020546619780361652
0.00021065089385956525
0.0002066673943772912
0.00020321400370448828
0.0002084356965497136
0.0002053439966402948
0.00020684779155999422
0.00020469470182433725
0.00025675459764897826
0.0002052307943813503
0.0001977487001568079
0.00019647730514407157
0.00020565360318869352
0.00019968340639024972
0.00019832170801237226
0.00019904510118067263
0.00022646969882771372
0.00021956569980829954
0.00020288139348849653
0.0002084408071823418
0.0002113722963258624
0.00020217410055920482
0.00020100889960303903
0.00020660330774262546
0.00021207460667937994
0.00020891269668936728
0.0002027972019277513
0.00020169810159131885
0.00020578789990395309
0.00020912199979647995
0.00020717140287160874
0.00020518769742920994
0.00020307369995862246
0.00021894859382882715
0.0002013094024732709
0.0002023093053139746
0.00021670529386028648
0.00019561059307307004
0.00019405679777264594
0.00019391749519854785
0.00021269581047818066
0.00020433200988918544
0.00020277309231460096
0.00020395329920575023
0.0002048370079137385
0.00019760839641094207
0.00020371390273794533
0.0001955145038664341
0.00019402370089665054
0.00019463089993223547
0.00020499930251389743
0.0002041857922449708
0.0002020647982135415
0.00020467180293053388
0.00020255970302969218
0.00022508109686896204
0.0001976044033654034
0.00019609059672802686
0.00019562270026654005
0.0002230262034572661
0.00020119219552725554
0.00020156590035185217
0.0002033543074503541
0.00020389220444485545
0.00020243139006197451
0.00020335320150479674
0.00022547179833054543
0.0002013675053603947
0.000201564806047827
0.00020161999855190517
0.00020356159657239914
0.0002011009957641363
0.00020188550697639585
0.00020000289659947157
0.00021032029762864114
0.00020213889656588434
0.00020072229672223328
0.00020849389256909489
0.00020168200135231018
0.0002086251974105835
0.00020764429355040192
0.00021078119752928614
0.00020130039192736148
0.00020358270267024637
0.00021150750108063222
0.00020089660538360476
0.0002090660040266812
0.00020570370834320783
0.0002028121962212026
0.00020431999582797288
0.00020574670052155852
0.00021116500720381738
0.0002044411958195269
0.00020519259851425886
0.0002002923982217908
0.00020327200181782245
0.00020280119497328997
0.00020389320561662317
0.0002018593018874526
0.0002013174002058804
0.00021025120513513685
0.00020138450199738144
0.00021427569445222616
0.00020387719850987197
0.000214817700907588
0.00020271609537303448
0.0002034644945524633
0.0002373671974055469
0.00020377499749884008
0.00020273809786885977
0.0002000379958190024
0.00020310180261731147
0.00020084460265934467
0.00020237539429217576
0.000203027599491179
0.00020269399974495172
0.00021566739305853844
0.0002050464041531086
0.00020333309657871723
0.00020124420989304782
0.00020065520657226444
0.00020161099964752794
0.0002018062979914248
0.00020243150647729634
0.00020633989479392766
0.00020346640376374127
0.00020382109796628355
0.00020081739639863372
0.00020100180990993976
0.00020006010308861732
0.00020214490359649062
0.00020512250484898685
0.00020382909569889308
0.00020318890456110238
0.00020146260503679515
0.00020423090318217875
0.00021434880327433347
0.00021320279920473696
0.00020812519360333682
0.00020683169132098555
0.00021357949590310453
0.00021206459496170282
0.00019764649914577603
0.00019408179214224218
0.00019666670123115183
0.00020563650177791716
0.00020354060688987374
0.00020296949660405516
0.0002118402044288814
0.00020392129663378
0.00023249899968504905
0.00021253840532153845
0.00020085950382053852
0.0002026348956860602
0.00019990979926660658
0.00020238329889252782
0.00020399539498612286
0.00020276710856705903
0.0002094806986860931
0.00020117009989917278
0.00020244449842721224
0.00020167200127616525
0.00019584709079936146
0.00019729689229279755
0.00019815440755337476
0.0002082893974147737
0.00020135849481448532
0.00021071200026199222
0.0002068338100798428
0.0002128220978192985
0.000202677003107965
0.00021125510102137923
0.00020086970180273057
0.00020175740355625748
0.00020327620441094041
0.0002019667997956276
0.00020359590416774154
0.00020675179548561572
0.00020145089365541935
0.00020053810440003871
0.00020436140475794674
0.0002014998928643763
0.00020350670674815775
0.00020326130324974657
0.00020103519782423973
0.00019954240415245294
0.00020571999484673143
0.00020248489454388618
0.00021002800203859807
0.0002069263020530343
0.0002061998937278986
0.00020580010022968053
0.00020703349728137254
0.00020327549427747726
0.00020805340027436615
0.0001995875034481287
0.00020598249975591897
0.00021257189800962805
0.00020022469107061625
0.0001948416931554675
0.00019714490044862032
0.00019591270247474313
0.00019581349333748222
0.00019740250427275897
0.0001964186900295317
0.00019735739333555103
0.00019735440146178006
0.0002137792995199561
0.00020477439975365996
0.00020433459430933
0.00020871279994025827
0.00020518420496955513
0.0002016554935835302
0.00020459709921851754
0.00020672199316322802
0.00021612680284306408
0.00020406909752637147
0.00020590950734913349
0.0001977441948838532
0.0002076248056255281
0.00020338590256869794
0.00019752380903810264
0.00019657809752970934
0.0001981078996323049
0.00020000850781798363
0.00019741860451176761
0.00019608020083978773
0.00019760600989684462
0.00020362930372357367
0.00020361329661682247
0.00020485359709709883
0.00020440580556169152
0.00020381859503686427
0.00019775029504671694
0.00020477150101214648
0.00022668170277029276
0.00020493490155786275
0.00020247420761734247
0.00021594149293377996
0.00020987100433558225
0.00021167550003156065
0.00020554399816319346
0.00021537740249186755
0.00020591770298779012
0.0002040522056631744
0.00020370760466903448
0.00020406920230016113
0.00021240790374577045
0.0002035653102211654
0.00020424859831109644
0.00020315760048106313
0.00020782729843631386
0.00020507409935817124
0.00020999639527872205
0.00020560420816764235
0.00020325080258771778
0.00020299130119383335
0.00019744780147448182
0.00019549819407984614
0.00019708420149981974
0.0001974708982743323
0.00020292809931561352
0.00020382889779284595
0.0002038529026322067
0.00020463139517232776
0.00020578450057655572
0.0002057975041680038
0.00019609429873526096
0.00020266970386728644
0.0002032416989095509
0.00020471150055527686
0.00020506409928202629
0.0001950423000380397
0.0001973105943761766
0.00019867619266733527
0.0001978927059099078
0.0002006018068641424
0.00019927440444007517
0.00019661030964925885
0.00019781759474426507
0.00019821330206468702
0.00019643899286165835
0.00019674859941005708
0.0001984909060411155
0.00019817519932985306
0.00020159470150247217
0.00020730339456349612
0.00024306359700858592
0.00020183119922876359
0.00020168391056358815
0.00020510130561888218
0.00020324579672887922
0.00020336509915068745
0.00019993960158899428
0.00020323379430919886
0.0001958349021151662
0.00019724550656974316
0.00020994439255446197
0.00019712430657818912
0.00019598210928961635
0.00019726359751075505
0.00019661339465528726
0.0001981411944143474
0.00019815530395135285
0.00020096150692552328
0.00020190729992464185
0.00020111979683861135
0.0002163443947210908
0.00020348629914224148
0.00020370869897305964
0.0002033569966442883
0.00020976810483261943
0.00020390510326251388
0.00020245329942554237
0.00020244630286470056
0.0002076470060274005
0.0001962968031875789
0.00020577959949150682
0.00020415859762579203
0.00020179719431325793
0.00020990329794585706
0.00020524660358205437
0.00020470060408115388
0.00020592589862644672
0.0002025144058279693
0.0002064768923446536
0.00020951160695403814
0.00020686059724539518
0.0002055351040326059
0.00020591780776157975
0.00020968499593436717
0.00020476870704442263
0.00020413959864526988
0.00020830139983445405
0.000198349601123482
0.0001954201958142221
0.00019740889547392726
0.00019642100669443608
0.00019599420484155415
0.00020148250041529536
0.00020451130112633109
0.0002030994975939393
0.00019611939787864686
0.00020719929598271846
0.00021084219915792345
0.00020568540785461664
0.00021086420165374875
0.00020713009871542454
0.0002051344024948776
0.00020629059290513396
0.0002048638998530805
0.00020683760521933436
0.00020593699300661684
0.00020609020721167325
0.00020515749929472804
0.00020329289836809039
0.00021188909886404872
0.00020498719532042743
0.00021458809496834874
0.00021263849921524525
0.00020696179708465934
0.00021479559363797308
0.0002120344084687531
0.00020310869440436362
0.00020217089913785458
0.00020393909653648734
0.00020425670081749558
0.000213256711140275
0.00020347420359030367
0.0002040824037976563
0.00020386710530146958
0.00020068510202690958
0.00020283610792830585
0.0002099605044350028
0.00020036950008943676
0.00019914020085707307
0.0002103040926158428
0.00020860490621998906
0.00019433510024100543
0.00020485689165070654
0.0001943261013366282
0.00019464170327410102
0.00020208670757710935
0.00021009680349379778
0.00020080929389223456
0.00020571759669110178
0.00020983819849789142
0.0001966241979971528
0.00019722329452633857
0.00019390609813854098
0.000210642593447119
0.00021024780580773949
0.00019668430322781206
0.00020657689310610294
0.00020344409858807921
0.0002035963931120932
0.0002033678931184113
0.00019724539015442133
0.00019594900077208878
0.00019800780573859812
0.00019826439674943685
0.00019739170093089343
0.0001971813035197556
0.000205860601272434
0.00019652110058814286
0.00020643569296225907
0.00020626340992748737
0.00019816020503640174
0.0001980680041015148
0.00019741279538720846
0.00020242719911038874
0.00020200040889903904
0.00019733660155907273
0.00020432269666343928
0.0002058215904980898
0.00020515829091891647
0.00019875329453498126
0.0002038058009929955
0.00020239310106262565
0.00020185819594189524
0.00022816959535703062
0.00020277790026739239
0.00021553890546783806
0.00021929079666733743
0.00020424560643732547
0.0002015385078266263
0.0002030274015851319
0.0002087982022203505
0.00020363049115985633
0.00020350320264697074
0.00020659809233620764
0.00020515340147539974
0.00020597189432010056
0.0002038197941146791
0.0002139198943041265
0.00020464749541133643
0.0002023950917646289
0.00020580249838531017
0.00021498179994523526
0.0002040353021584451
0.0002004134003072977
0.0002023600973188877
0.0002093721996061504
0.00021129989763721824
0.00019973019370809198
0.0002026136964559555
0.0002034061006270349
0.0002084285020828247
0.00019507050747051834
0.00019885050132870675
0.0002026527072302997
0.00019859010353684425
0.00019620360108092428
0.00019563849782571195
0.00020974799990653993
0.00019677570089697837
0.0001965753035619855
0.00020331799751147628
0.00020164080196991563
0.0001976171974092722
0.00019288739422336222
0.00019781460287049413
0.000211274903267622
0.0002145449980162084
0.00020495600765570998
0.0002061361912637949
0.0002053036936558783
0.00022565399995073677
0.0002092200913466513
0.00020567530300468205
0.00020353730069473387
0.000207987695466727
0.0002032667980529368
0.00020208259811624885
0.00020230900263413788
0.00020836149342358113
0.00020107169402763247
0.0002021468011662364
0.00020457739010453223
0.00020548510365188123
0.00020297940354794264
0.0001946997013874352
0.00019404059275984764
0.0001935975975356996
0.00020203560125082732
0.0002120835008099675
0.00020242329919710754
0.0002130633103661239
0.00021375559736043216
0.00021188699174672364
0.00020146850729361177
0.0002116826013661921
0.0002298146951943636
0.00021155941067263484
0.00025697180535644293
0.00019494519801810384
0.00022478329483419657
0.0002057745005004108
0.00019948270637542008
0.00019388019572943448
0.000209918397013098
0.00021144520724192262
0.0002142725046724081
0.0002001430024392903
0.0002086329972371459
0.00020383490482345223
0.0002123219077475369
0.00020131920464336873
0.00020897559588775038
0.00020828329725190996
0.00020813409937545658
0.00019786970224231482
0.00019877940649166704
0.00019815129926428198
0.00019558240892365576
0.00020150550408288838
0.00020933930063620209
0.00020807590335607528
0.00019873740384355188
0.00019790469668805598
0.00019729469204321504
0.00021019589621573687
0.00020127010066062212
0.00020056390203535557
0.00019669259199872613
0.000201536703389138
0.0002068466041237116
0.00021343500120565295
0.00021115579875186086
0.00019980339566245676
0.00020351129351183772
0.00020378690678626298
0.00019854300189763306
0.00020188629860058428
0.000199029000941664
0.00020681859459728002
0.00019219110254198313
0.00019431309774518014
0.000196127500385046
0.0002007081056945026
0.00019557339837774634
0.00019490020349621773
0.00019452739506959916
0.00019446039805188776
0.00019553439924493432
0.0002027178998105228
0.00020061290124431252
0.00020010899752378463
0.00020077519584447146
0.0002042987965978682
0.00020055780187249183
0.0002044060965999961
0.00020262160105630756
0.00019857509760186077
0.00020277199801057577
0.00019477689638733864
0.0001927891978994012
0.00022751250071451068
0.00022689630277454852
0.00020442010136321188
0.00020571950590237976
0.0002124320948496461
0.00021415830124169589
0.00021312240278348327
0.0002051444025710225
0.00020652200328186154
0.00020630459766834974
0.00020560930715873837
0.00020624450407922268
0.00021381570259109138
0.00021624430082738398
0.00020636069821193813
0.00021428059553727508
0.00021723610116168856
0.00020529269240796567
0.00021008269395679237
0.00020412249723449348
0.0002030143979936838
0.0002149948966689408
0.00021106450585648418
0.00020812100265175105
0.00020498109515756368
0.000208006810862571
0.0001979839988052845
0.00019806610653176903
0.00020995140075683594
0.00019973129965364934
0.00019855209393426776
0.0002014805097132921
0.00020269079832360148
0.00020632570376619697
0.00020735959988087415
0.00021396499359980226
0.000205213506706059
0.0002122487989254296
0.00021148730302229525
0.00021039629355072974
0.00020912690088152884
0.0002130422042682767
0.00020461840322241187
0.0002171038999222219
0.0002126274979673326
0.00021607400849461557
0.0002133529051207006
0.00020527369342744352
0.0002038220060057938
0.00020385299576446413
0.00020425280090421438
0.00021170780528336763
0.00019629079615697266
0.00019946470856666565
0.0002136052935384214
0.000196887890342623
0.0001993684913031757
0.00020396080799400806
0.00020524730207398533
0.00019979409407824277
0.00020630429498851298
0.00019635469652712345
0.00019798579160124063
0.00019696489907801152
0.0001973706064745784
0.00020608300110325217
0.00020448400173336267
0.00020175190875306725
0.00020413940073922278
0.0002040782943367958
0.0001978014945052564
0.00019785959739238024
0.00019765429897233844
0.000197939807549119
0.00020685159834101796
0.0001996280043385923
0.0002007673028856516
0.00020709100645035505
0.0002086249995045364
0.0002062465064227581
0.00020808299304917455
0.0002045022905804217
0.00021053749369457365
0.00020463960245251656
0.00020512660266831518
0.00020791570423170925
0.00021265259711071848
0.00021431270288303496
0.00020797689212486147
0.00020467769354581833
0.00022513909498229624
0.00020392539445310832
0.00019933980656787752
0.00020141360582783818
0.00020080050453543662
0.00020085559226572512
0.00021203660871833564
0.00020775849698111414
0.00019541740184649825
0.00020460269879549742
0.000204734003636986
0.00020655940752476454
0.0002145224018022418
0.00020912319887429477
0.00021103970939293504
0.00020545730367302895
0.00020538819953799247
0.00020679179579019547
0.00021201269701123237
0.00020513279596343637
0.00020463280379772185
0.00021425089798867702
0.00020351269049569964
0.00020574689842760562
0.00020349669503048063
0.00021430299384519457
0.0002034165896475315
0.0002036179997958243
0.0002094849944114685
0.00020452069584280251
0.00019994910107925534
0.000204262207262218
0.00020206409972161054
0.0002012846991419792
0.0002023587003350258
0.00020235859556123615
0.00020262920297682286
0.00021268610144034028
0.0002064023050479591
0.0002138603013008833
0.00020665579941123725
0.00021512570092454552
0.00020132570061832667
0.00021391939371824266
0.0002378653036430478
0.0002041611005552113
0.00020789209520444274
0.0002057931968010962
0.00021039380226284266
0.00021377920638769864
0.00021391049958765506
0.00019634960917755962
0.00019847749499604105
0.0001975096995010972
0.00020569510525092483
0.00019834929844364524
0.00019777721026912332
0.0001991988974623382
0.00019843849586322903
0.0002010783995501697
0.00022371079539880158
0.00019453020067885518
0.0001966991927474737
0.0001949158962816
0.00020737920422106982
0.00019894950091838836
0.00020725809736177325
0.0002024529967457056
0.00020628119818866253
0.0002143042045645416
0.0002107555978000164
0.00022848189109936357
0.0002056509954854846
0.00020610690116882325
0.0002137001953087747
0.00020251119276508688
0.00020305219804868103
0.00020669000223279
0.00020300309406593443
0.0002029279014095664
0.00020422539673745633
0.00021279649809002876
0.0002038617036305368
0.0002124528051353991
0.00020350510021671653
0.00020442570094019173
0.00020724210189655424
0.0002041191910393536
0.00020147819304838777
0.00020892720203846693
0.00022156400373205543
0.0002025483059696853
0.00020587550243362785
0.00019725030288100242
0.00019771619699895381
0.000198476598598063
0.00020012069726362824
0.00019590980373322963
0.00019583270186558367
0.0001964607974514365
0.00020996120292693377
0.00023451730376109481
0.00020245109917595982
0.00022016939474269747
0.00020186600740998984
0.00019772830419242382
0.00019670939072966576
0.0001966953044757247
0.0002031734911724925
0.00019890039693564175
0.0002073143026791513
0.00020328570390120148
0.00020346699748188257
0.00020200629951432346
0.0002037825994193554
0.00020898040384054184
0.00020616409601643683
0.00021100820740684866
0.00021712069865316154
0.0002117234980687499
0.00020619319984689356
0.00020526139996945858
0.0002071529976092279
0.00020211150404065848
0.00020730720134451986
0.00019884840585291386
0.00020249419612810015
0.00020676819840446115
0.00019804990151897072
0.00019821019377559425
0.0001974988030269742
0.0002073773997835815
0.00019833040423691272
0.00019869409734383226
0.00019766719778999687
0.00019772020168602468
0.00020481270039454102
0.000200435402803123
0.0002037937054410577
0.00021283470559865236
0.00020343599608168005
0.00020417929627001286
0.0002004904905334115
0.00021062559681013228
0.00020650769583880902
0.00019883440108969808
0.0002094784053042531
0.00021135290153324605
0.00020405519753694535
0.00021118159638717772
0.00020948729943484067
0.00020546389278024434
0.00021693430608138442
0.00020202930318191648
0.00020954649662598967
0.0002117075026035309
0.0002089394023641944
0.00019932329887524248
0.00019688679603859782
0.00020302529446780682
0.00020380070200189948
0.00021136890863999725
0.00020127500174567104
0.00020770010305568576
0.00021654170705005528
0.00021248499397188425
0.00021530030062422156
0.00020600591087713838
0.00020461629610508681
0.00020420149667188525
0.00020670020021498203
0.00020591069478541612
0.00020600289572030305
0.0002204971038736403
0.0002065247972495854
0.00020793050061911343
0.00020965069998055697
0.0002026845933869481
0.00020458019571378827
0.00020103659480810165
0.00021007349714636804
0.00020821699872612952
0.00019813909893855451
0.00020594270899891852
0.00020239209989085792
0.00019643499981611968
0.00019758299458771944
0.00019960979698225857
0.00019818410510197282
0.0001978175016120076
0.0001990026910789311
0.000208641798235476
0.00021071969531476497
0.00021174970315769316
0.00020205939654260874
0.00021061060251668096
0.00020716959843412042
0.00021173720015212893
0.00020851909648627042
0.0002003238070756197
0.0002107662963680923
0.00020852519664913416
0.0001959273940883577
0.0002011012053117156
0.00020985259907320143
0.00020409571006894112
0.00020616468973457813
0.00021060500293970107
0.00021587091032415628
0.00019565289840102197
0.00020104299765080213
0.0002093686955049634
0.000200146296992898
0.00019927070243284107
0.0001975764986127615
0.00020783169893547892
0.00021461249561980367
0.00021366069559007882
0.00020793690346181392
0.00020875040208920837
0.00020731179974973202
0.0002086924039758742
0.00020859409123659135
0.0002075952012091875
0.00021518159192055464
0.0002166623016819358
0.00020643809111788868
0.0002135775052011013
0.00020690690726041794
0.00020051590399816632
0.00021219090558588505
0.00020384020172059536
0.00020945669384673238
0.00020921919494867324
0.00021442510187625886
0.00020329810213297604
0.00021341920364648104
0.00022121280198916793
0.0002025606925599277
0.00021038539707660676
0.00020520170219242572
0.00020537100499495864
0.00020265689818188548
0.00020680769812315704
0.0002046125940978527
0.00020964299328625203
0.00021504219621419906
0.00020283430349081754
0.00021461029537022113
0.00020448430441319943
0.0002130173030309379
0.00020531180780380964
0.0002106277970597148
0.00020287230145186186
0.00020083950366824865
0.0001960895024240017
0.00019689600449055434
0.00023392060538753867
0.00020799880148842932
0.00021433079382404685
0.00020290029933676124
0.0002114023081958294
0.00020123310387134551
0.00021245130337774754
0.00020785959204658866
0.00019571779994294048
0.00020460650557652116
0.00020567849278450013
0.00020506539149209858
0.00021260350476950406
0.0002540974062867463
0.00020799280609935523
0.00021099960431456566
0.00020718739833682775
0.00021323669934645296
0.00020214379765093327
0.0001979568973183632
0.00019935560412704946
0.0002035583951510489
0.0002049050061032176
0.00021551999961957335
0.00020235920092090965
0.0002119842916727066
0.0002027178998105228
0.00020595600362867118
0.00021264160750433803
0.00021078400313854218
0.0002040293999016285
0.00023114330833777784
0.00020420269574970007
0.00021253830054774881
0.00021413329523056746
0.00020922310650348664
0.00021390890469774604
0.00020840959623456002
0.00020280800526961684
0.00020488889422267675
0.0002227245015092194
0.0002162202028557658
0.000204235699493438
0.00021322059910744429
0.00020512930350378156
0.0002155018039047718
0.0002185906982049346
0.00021037820260971785
0.0002142254961654544
0.00021546289790421724
0.00021674520103260876
0.00021579640451818705
0.00020085739670321344
0.00020277600269764663
0.00020805890671908854
0.00020590589847415685
0.00021055960096418857
0.00021170070394873619
0.00021183399949222803
0.00020218390272930264
0.00020168789196759463
0.00020090050529688596
0.00020533079514279963
0.00020345320226624607
0.00020370259881019592
0.00021537559805437923
0.00020273789996281267
0.00020392820006236433
0.0002012150944210589
0.0002162373042665422
0.0002063507097773254
0.00020842059748247266
0.00020777140744030476
0.00020518440287560226
0.00020889840088784696
0.00020722929621115328
0.00021213459549471736
0.00021652779541909696
0.00021180800395086407
0.00021172770066186787
0.00020600699353963138
0.0002061482984572649
0.00020604910096153617
0.00020437900675460697
0.0002049039932899177
0.00020416760817170142
0.00020590890198946
0.00020759899634867907
0.00020455430494621397
0.0002036837046034634
0.00020470559829846024
0.00020677839638665317
0.00020510230679064988
0.00020708399824798107
0.00020709310192614793
0.0002086759894154966
0.00020701290341094137
0.00021044729510322213
0.00020867800340056418
0.00021198119502514602
0.00020300330361351372
0.0002017760998569429
0.00020310450345277785
0.0002252110978588462
0.00021351210307329893
0.00020474360790103673
0.00019946970278397202
0.00019625771092250942
0.00019832360558211804
0.00019852489931508898
0.0002006750088185072
0.00019835770362988114
0.00019812020473182202
0.0002082912949845195
0.00019929730333387852
0.00019897379679605364
0.00020422970410436392
0.00019610339077189565
0.00019854090642184018
0.00021823400165885687
0.000205288699362427
0.00019924930529668927
0.00020181509898975492
0.00019903690554201603
0.0002063176012597978
0.00020733750425279142
0.00020511430921033025
0.0002111505949869752
0.00020735360449180006
0.00020192329538986086
0.0002326561021618545
0.00021052049705758691
0.00020721630426123738
0.00020592689979821445
0.00020384589442983269
0.00020356939639896155
0.00020356340100988746
0.0002048068097792566
0.00020561530254781246
0.00020479169907048345
0.00021374260541051626
0.00020363060757517816
0.0002057936042547226
0.00021514020627364517
0.0002099934034049511
0.0002094825031235814
0.00020497910445556046
0.00021192809799686074
0.00020735360449180006
0.00019921129569411278
0.00020745169604197145
0.00021501389564946294
0.00020994939841330053
0.0002154137007892132
0.0002073184004984796
0.0001972184982150793
0.00019568060524761678
0.00019901690538972616
0.00020334700820967555
0.00020232009701430796
0.00021395389921963215
0.00021466320613399147
0.00021556089632213116
0.00021287889685481787
0.00020455929916352034
0.0002073605079203844
0.0002021698048338294
0.00019699110416695475
0.0001985179027542472
0.0002113330061547458
0.00020736659644171596
0.00020357950124889613
0.00019994559697806836
0.00021017829421907664
0.00020679979352280497
0.00019939789781346916
0.0002008005976676941
0.0002002074965275824
0.00020112310303375125
0.00020938169909641148
0.00020054809283465147
0.00020987660391256214
0.000203659909311682
0.00021346240537241102
0.00020304879872128366
0.00020233039977028965
0.00021480489522218704
0.00021107490174472333
0.000202396500390023
0.00020386429969221354
0.0002017584047280252
0.00020325510995462538
0.00021640689810737969
0.000251711206510663
0.0002030177041888237
0.00020141770364716648
0.00021244540112093092
0.00020168920746073128
0.00020824240054935218
0.00020236140117049217
0.00020162699511274695
0.00020726158982142806
0.00020995968952775002
0.00021194940200075507
0.00020311279222369195
0.00020918219815939664
0.00020611940417438745
0.00019710249034687877
0.0002110366942360997
0.00020622359588742256
0.00020303459605202078
0.00020769429393112658
0.00020708319498226048
0.00020013920729979872
0.00020412469748407603
0.00020216699922457338
0.00020414869068190454
0.00021239420166239143
0.00020239040022715927
0.00021296120248734952
0.00020915210479870437
0.00023644139291718603
0.00020509950118139387
0.00020846279803663493
0.00019732090877369046
0.00019394949777051806
0.000202875304967165
0.0001997104031033814
0.00022082700161263347
0.00021169980755075812
0.00020694390404969455
0.00020958189852535725
0.00021529259392991663
0.00020902479300275446
0.00021195739973336458
0.00021092940587550402
0.00021198739996179937
0.00020068719750270246
0.00021024919115006924
0.00020639790454879403
0.00021376570221036672
0.00020552820060402155
0.00021243520313873887
0.0002041265950538218
0.00021049060160294175
0.00021239221096038818
0.00020893459441140294
0.00020968299359083175
0.00020983830327168108
0.00020251160021871327
0.0001979609951376915
0.00019943679217249155
0.00019713840447366238
0.0001985470997169614
0.00020774140721186997
0.00020465559791773557
0.00019755220273509622
0.00019838479347527026
0.0002099225064739585
0.00020124920411035419
0.0002062795916572213
0.00019936460303142666
0.000198542105499655
0.00019640709506347777
0.00021364539861679077
0.00020617840345948935
0.0002165599027648568
0.00020170100033283233
0.00021223790245130658
0.0001968467957340181
0.0002194994012825191
0.00021140419412404298
0.00020169400377199054
0.00020941849797964096
0.00020381900249049066
0.0002038711099885404
0.00020883940160274506
0.00021210750564932824
0.00020684769842773675
0.00021384579595178365
0.00021399110555648805
0.00020161790307611228
0.00020577160175889732
0.00021632140269502997
0.000201529695186764
0.00020336509915068745
0.00021023700246587397
0.00020116290543228387
0.00020738369785249232
0.00020260870223864913
0.00020220390288159252
0.0002005097921937704
0.00019324009772390128
0.0002005557995289564
0.00020813110750168563
0.0002026669098995626
0.00020213780226185918
0.0002182179014198482
0.00021367149893194436
0.00020909280283376575
0.00021089320071041585
0.00020951059414073825
0.00020453230245038868
0.00020116500090807676
0.00019448540406301617
0.00020013100001960992
0.00021012980723753572
0.0001913935993798077
0.00020147849572822453
0.00020034840563312172
0.00021068680798634886
0.00020727040246129035
0.0002061733976006508
0.00020072510233148932
0.00020470559829846024
0.00020744369830936194
0.00020528970053419472
0.0001980080967769027
0.0002001220011152327
0.00020210971124470233
0.00020464849658310413
0.00020019520306959748
0.00020283099729567766
0.00020002280361950398
0.00019283830188214778
0.0002034192089922726
0.00020179509883746504
0.0002106479019857943
0.00021084919571876526
0.00020986630115658045
0.00019926639506593347
0.0002034022007137537
0.0002101960009895265
0.00020811300491914154
0.0002000369015149772
0.00020007489947602153
0.00020731650292873382
0.00020389710552990437
0.00020051469327881933
0.00021770199527963995
0.00021206849487498403
0.00020077829249203204
0.00021013779332861303
0.00020694179693236947
0.00020530580077320336
0.00020233209943398833
0.00020963780116289854
0.00020799869671463966
0.00020891750464215874
0.00020676349522545933
0.00020811809226870537
0.00020686970092356204
0.00020675950217992068
0.00020741270855069162
0.00019967110129073262
0.00020136629464104772
0.00020689070224761964
0.00021385180298238993
0.00021095429547131063
0.00020460039377212524
0.00020078630186617374
0.00019911810522899032
0.00019871339900419117
0.00019842679612338542
0.00019706019666045904
0.00020873720059171318
0.00020476069767028093
0.0002107779961079359
0.0002036405960097909
0.00019820639863610268
0.00021293199388310312
0.0002038409933447838
0.0002064608968794346
0.00022217839723452925
0.00021653079893440007
0.00021491780644282698
0.00021273070015013218
0.00021045240573585032
0.0002128749038092792
0.0002170568099245429
0.00020591389620676636
0.00021575839491561055
0.00020933030173182489
0.00021202829666435718
0.0002061813953332603
0.0002064618980512023
0.0002058075973764062
0.00021277079358696937
0.0002047777990810573
0.00020717220613732933
0.00021341800456866621
0.0002182470983825624
0.00021331479074433447
0.00021353319752961397
0.0002094413968734443
0.00020964180584996938
0.00021640060003846884
0.000247437902726233
0.00020753390854224562
0.00020295230206102133
0.00020647890632972122
0.00021634650183841587
0.0002041114028543234
0.0002158815972507
0.00021066180197522045
0.0002154007088392973
0.00021246919641271234
0.000203576497733593
0.0002162763965316117
0.00020533669739961625
0.00020890820305794478
0.00020482640247792004
0.0002182275988161564
0.00020297690061852336
0.00020413610618561507
0.00020395159954205154
0.00020344569347798824
0.00019600170198827982
0.00020148400217294692
0.00020021060481667519
0.0002082585939206183
0.00019762360025197268
0.00020265609491616489
0.00020868639694526792
0.00020467889262363315
0.0002053710981272161
0.0002042620093561709
0.0002040566992945969
0.0002027372014708817
0.00020424900576472283
0.0002033462980762124
0.00020513560157269238
0.0002056394936516881
0.0002012351993471384
0.00020590999629348515
0.0002047478104941547
0.0002089638030156493
0.0002098883967846632
0.0002142856945283711
0.00021755089983344078
0.00021243519149720668
0.00020308749517425895
0.00021309240255504847
0.00021078099962323904
0.00020494309719651938
0.00020567539613693952
0.00020133720245212315
0.00020717519801110028
0.00020619630813598633
0.0002029102062806487
0.00020933719351887703
0.0002049308968707919
0.0002039180020801723
0.0002097188960760832
0.00021057149861007928
0.00020924399141222238
0.0002003712928853929
0.00020322459749877453
0.00020303330384194851
0.00020372560247778894
0.0002134317997843027
0.00019591589225456118
0.00021310120355337857
0.00021373940398916602
0.00021256310865283012
0.00020306630758568645
0.00021518509602174162
0.00020872190361842513
0.0002119248965755105
0.00019733040826395155
0.00020377349574118853
0.00020704769995063543
0.0001972933067008853
0.00019734840607270597
0.0001989815034903586
0.0001993470941670239
0.00020572820212692023
0.0002040739986114204
0.0001971459947526455
0.00020268840016797186
0.00020556689705699682
0.00020821179496124386
0.00020150910131633282
0.0002049136091955006
0.00020344279473647476
0.00021787500008940697
0.00023153169313445688
0.00021547840442508458
0.00020418219501152634
0.00021383429411798717
0.00020230459049344062
0.00021209809929132462
0.0002025009016506374
0.0002028677030466497
0.0002086765947751701
0.00020533219212666155
0.0002115780021995306
0.00021394650684669614
0.00021148381056264044
0.0002104818937368691
0.00021281330846250056
0.00020868659485131502
0.0001987349009141326
0.00019905540393665432
0.00021227130200713874
0.00021113710245117544
0.00021465070312842727
0.00020981970010325313
0.00020732099656015635
0.0002104187966324389
0.00021392139606177807
0.0002136589027941227
0.00020690920064225793
0.00020903319818899035
0.00021344450069591404
0.0002108556102029979
0.00020113629288971425
0.00020513180643320084
0.0002023075008764863
0.0001971728983335197
0.00020979460095986723
0.00020106020383536816
0.00020355979213491083
0.00019926269305869937
0.0002104428014717996
0.00020583010045811535
0.0002147307968698442
0.00021303159883245826
0.00020601750584319233
0.00020157209364697338
0.00020035079214721918
0.00019558679778128863
0.00019944109953939915
0.00020273920381441712
0.0002141817007213831
0.00020357579924166203
0.0002046187990345061
0.00020518889650702476
0.00020328729879111053
0.00021129229571670294
0.00020039380760863423
0.00021045070607215167
0.00021272400626912714
0.00020585809834301473
0.00020499039674177767
0.00020690510282292963
0.00020939880050718784
0.00019766860641539096
0.0002160422969609499
0.00021008600015193224
0.00021058600395917892
0.0002116189105436206
0.0002132439985871315
0.00022675340296700596
0.00021502230083569884
0.00020443040411919356
0.00020164609886705876
0.0002068098052404821
0.00019923050422221422
0.00021248949924483894
0.00019836289575323463
0.00020900790113955736
0.00020946880104020238
0.00020953100174665452
0.0002014267025515437
0.00020678479922935366
0.00020296570146456362
0.00021293530007824302
0.0002146385028026998
0.00020677169086411596
0.00020890679443255066
0.00021136139985173942
0.00020349060650914907
0.00021257170010358095
0.00020924840355291964
0.00021156269358471035
0.000209148193243891
0.00020328519167378545
0.00020818440243601798
0.0002022832981310785
0.00021306059788912536
0.00020644209580495955
0.00020317099988460542
0.0002098705037496984
0.00021202060161158444
0.00020658340072259306
0.000216199504211545
0.00021224189549684525
0.00020960000110790134
0.00020378109766170383
0.00020998369436711072
0.00021119000157341362
0.00020323600620031357
0.00020216910634189843
0.00020493220072239637
0.00020963409915566444
0.00021454530069604517
0.00021472069201990961
0.00019782190211117267
0.00020408859709277749
0.00020086560398340224
0.00019964929670095443
0.00019694919465109705
0.00019688609754666686
0.00020782869542017578
0.00020339330658316612
0.00020382219227030874
0.00021053579403087496
0.0002108684042468667
0.00021025619935244322
0.0002111729932948947
0.0002038432052358985
0.0002053289907053113
0.00021484290482476354
0.00021386300213634967
0.00022170169977471233
0.000204798998311162
0.00020545519655570387
0.00019652550108730792
0.0002028672955930233
0.00020092569757252933
0.0002088125911541283
0.00020499929087236524
0.00020241050515323877
0.00021390710026025772
0.00020684780320152641
0.0002101921010762453
0.00021298639476299285
0.00021062690066173673
0.00021358849480748176
0.0002032640972174704
0.00021272780140861868
0.00020426000701263548
0.0002120946068316698
0.0002308900933712721
0.0002110096043907106
0.00021129120141267778
0.0002037739963270724
0.0002030407078564167
0.00020098079694435
0.00020700410241261124
0.00020329210674390196
0.00020369190024212004
0.00022015180438756944
0.00019582210807129742
0.0002008114941418171
0.00020432310411706568
0.0002064429922029376
0.0002137677976861596
0.00020337230525910855
0.0002019456005655229
0.0002055280958302319
0.0002068654983304441
0.00021421730052679778
0.00020408340496942402
0.0002090926980599761
0.00020964579889550805
0.00021437760442495347
0.0002045713015832007
0.00020839240169152619
0.0002116244984790683
0.00020860880613327026
0.00019899680046364665
0.0002088462933897972
0.00021085910266265272
0.00021103740436956286
0.0002135741990059614
0.00021247819531708956
0.00020401020301505924
0.00020616829860955476
0.00020938339876011013
0.0002146192011423409
0.00020475869532674552
0.00019773849053308367
0.0002136843977496028
0.00020615929970517753
0.00020494000054895877
0.00021272760350257158
0.00020373279694467782
0.0002043919055722654
0.00020794759038835763
0.00020940330578014254
0.00021188410464674235
0.00021137309959158302
0.00021417740499600767
0.00021386479493230582
0.00020559219410642982
0.00021588659146800637
0.00021175889996811749
0.00021505500189960002
0.00020275389542803168
0.00021036319667473436
0.00020397419575601816
0.00020203560125082732
0.00020445609698072076
0.00021154050482437016
0.00020991739584133028
0.00020974810468032956
0.00021546579664573074
0.00020419360371306538
0.0002040193066932261
0.00020365159725770353
0.00020832240115851164
0.00021215250017121435
0.00020817510085180402
0.00021781020332127808
0.00020544599974527955
0.00020849969005212187
0.0002125152968801558
0.00020282710902392865
0.00021266560070216657
0.00019958500051870943
0.0002002983936108649
0.00021053650416433812
0.00021447199396789073
0.00021443091100081801
0.0002042026026174426
0.0002096529002301395
0.0002099744975566864
0.0002166780992411077
0.00021030519856140016
0.0002164206001907587
0.00021439879201352597
0.0002098894095979631
0.00021479049464687706
0.0002102511003613472
0.00021167669910937548
0.00021265059476718306
0.00020819220226258038
0.0002107099979184568
0.00020657810382544993
0.000204598403070122
0.00021416540257632733
0.00021623929496854543
0.00021236310712993144
0.00020498919766396285
0.0002011600066907704
0.0003179264022037387
0.0002086590975522995
0.0002077664015814662
0.0002099285018630326
0.00019933360163122417
0.00019949290435761213
0.00021010579075664282
0.00020054379710927607
0.00020810309797525406
0.00020457439823076128
0.00020703100599348546
0.0002052217023447156
0.00019845899660140276
0.00020873730536550284
0.00020946759032085537
0.0002044391934759915
0.00020748289534822106
0.0002021808992139995
0.00019962210208177567
0.00020227310014888644
0.00020085040014237166
0.00020524970022961497
0.00021532559767365456
0.00021411440102383494
0.00020354249281808733
0.00020577269606292248
0.00021178399911150336
0.00020950670586898922
0.00019859119784086942
0.0002058739075437188
0.00019867439987137915
0.0002003164030611515
0.00019765240140259265
0.00019820239394903184
0.00020098580280318855
0.00020865920232608913
0.00020710730459541082
0.0001997404033318162
0.0002083625993691385
0.0002071904018521309
0.00021026909817010165
0.00020066109718754887
0.00021228690166026355
0.00021326480200514197
0.0002104194019921124
0.00021062990417703987
0.0002099034027196467
0.00019611649913713335
0.0001980522065423429
0.0001955104060471058
0.00020800489000976085
0.00019990669097751378
0.0001979860942810774
0.00021111969836056231
0.00021103459876030682
0.0002133229048922658
0.0002034422941505909
0.00020030440064147114
0.00020607130136340857
0.00020589790074154735
0.00021513429237529635
0.00020286530489102005
0.0002041456988081336
0.00021563830086961388
0.00020195050165057183
0.0002167574013583362
0.00020849789725616575
0.00020653409883379935
0.00020307969534769655
0.00020804500672966242
0.00020574760856106877
0.00021230899728834628
0.00020765919471159576
0.0002098593977279961
0.00022163550602272153
0.00020962499547749758
0.00020988349569961429
0.00020537800155580045
0.00020196150289848448
0.000210082798730582
0.00020307470113039016
0.0002131546032615006
0.00020307160448282958
0.00021398720564320685
0.0002140483004041016
0.0002117710071615875
0.00023144800215959548
0.00020354849984869361
0.0002383198938332498
0.00021294120233505964
0.0002139099990017712
0.00021072198869660498
0.00023344369838014246
0.00021412239875644444
0.0002021017950028181
0.00021202650386840106
0.00020983238937333226
0.00020139348926022648
0.00021102960454300046
0.00021047750487923622
0.00021109069930389524
0.00021100559970363975
0.00021304939873516559
0.00021035929676145316
0.00020943660056218504
0.00021442000288516284
0.00021465939935296773
0.00020330611150711774
0.00021011490607634187
0.00021255149040371178
0.00020873229950666428
0.0002031067037023604
0.00021310839802026748
0.0002103973994962871
0.00020608430495485663
0.00021327279973775147
0.00020904489792883396
0.0002077704994007945
0.00020363059593364596
0.00020619749557226896
0.00021085930056869985
0.0001975683029741049
0.0002060753060504794
0.00019670960027724506
0.00020655220141634344
0.00021051359362900257
0.00020930840400978923
0.00021805079886689783
0.00020292139379307628
0.00021415739320218563
0.00021088940557092428
0.0002017372054979205
0.0002036726917140186
0.00019781780429184437
0.00019835180137306452
0.00019739900017157197
0.00020963799906894564
0.00020762219792231918
0.00019989670254290105
0.00019987659761682152
0.00019650929607450962
0.00019682890269905328
0.00019730579806491732
0.00019926750101149083
0.00019790600053966046
0.00019859620369970797
0.00021154360147193074
0.00020610529463738203
0.0001973950071260333
0.00020577179966494442
0.00021377980010583997
0.00021000970155000688
0.0002024725079536438
0.000204892095644027
0.00020387420663610102
0.00020981229608878492
0.00021523750619962813
0.00020440220832824708
0.00020891360472887754
0.00020231619710102676
0.0001994800055399537
0.00020395290339365603
0.00019905780209228396
0.00020822490332648159
0.00020364939700812101
0.00019818419823423029
0.00020437879720702767
0.00019712320063263177
0.00020683549810200929
0.00019743690500035883
0.0001990990014746785
0.00019730370258912443
0.00020707399817183615
0.00020524259889498353
0.00020186520414426922
0.00020371170248836278
0.00022200499661266803
0.00021496390691027044
0.00020377590553835034
0.00020394620951265098
0.0002034813049249351
0.0002150090062059462
0.00020412260200828314
0.00020521959522739052
0.00021195029839873313
0.00019789690850302577
0.00019859730964526533
0.00020114509388804435
0.00021284299436956643
0.00021337709622457624
0.0002051056013442576
0.00020390830468386412
0.00021365359425544738
0.00020253880647942425
0.00021423170110210777
0.00021098359720781446
0.00021151358960196375
0.00021174110006541013
0.00021534289699047803
0.00020856010960415005
0.00021115000126883387
0.00021277510095387697
0.0002101732068695128
0.00020947380689904094
0.00021161079639568924
0.00021318580256775023
0.00020995379891246556
0.00021274309838190675
0.0002094037947244942
0.00021238239714875816
0.00021166299702599645
0.00021276409970596432
0.00021181439515203238
0.00021265289979055524
0.00020468999864533543
0.0002123923972249031
0.00021074829855933787
0.00020400970242917538
0.00019789119251072406
0.00020343069918453692
0.00020694229751825333
0.00021742889657616615
0.00020870660664513708
0.00020941790426149965
0.00020688119111582636
0.0002107023959979415
0.00021529400255531072
0.00021656739991158248
0.00021667559631168842
0.00021027759648859501
0.0002040960011072457
0.00020950109465047717
0.00020668080542236568
0.00020736320875585078
0.00021886969916522502
0.00021351570030674337
0.0002139564952813089
0.00021185160148888825
0.0002042492968030274
0.00020264129852876067
0.00020051440224051477
0.00020465709967538715
0.0002092698006890714
0.00020826889667659997
0.00020990900229662658
0.00021011839853599668
0.0002003770903684199
0.0002034739009104669
0.00021096400450915098
0.00021409590262919665
0.00021650340640917421
0.00020684130722656847
0.00021637720055878162
0.00020896829664707184
0.00021074959076941013
0.00021216230234131218
0.00020479649538174272
0.00020379360066726803
0.0002042043022811413
0.0002119489014148712
0.00021369119640439748
0.00020772190764546395
0.00021402279380708933
0.00020528130698949099
0.00020495579810813068
0.0002116754068993032
0.0002628174959681928
0.00020447788992896676
0.00021524509647861124
0.00020989810582250357
0.00020309719257056714
0.0002096645999699831
0.0002111534005962312
0.0002026013913564384
0.00021061240695416928
0.00020288589876145126
0.0002144186059013009
0.0001996057922951877
0.00021330850431695582
0.00020651679951697589
0.00020616910187527538
0.0002171786967664957
0.00021165740909054876
0.00020339590264484286
0.00021301090018823742
0.00021298289066180588
0.0002149475971236825
0.00021516699343919753
0.00021379439858719705
0.00020321049960330128
0.0002019532024860382
0.00020291100954636932
0.0002023619948886335
0.00020720199681818486
0.00021344280103221535
0.0002042285050265491
0.00020962359849363565
0.00021535239648073912
0.00021259119966998696
0.00021308810682967304
0.00021274139871820807
0.00021414110669866205
0.00021212530555203557
0.00022188470466062428
0.00020315039437264205
0.0002030512085184455
0.00020401410292834044
0.00021298989886417986
0.00021400389960035682
0.00021726000122725963
0.00020603189477697015
0.0002044669003225863
0.0001971342018805444
0.0002010626019909978
0.00020547490566968918
0.0002062884042970836
0.00020727830706164242
0.0001978625077754259
0.0001972865080460906
0.00020572940120473505
0.00020133709767833352
0.0001969227916561067
0.00020653579849749804
0.00020817690528929234
0.0002042807056568563
0.00020133410580456257
0.00021070570219308137
0.00019764620810747147
0.00020355229498818516
0.00020118680549785495
0.0002134499023668468
0.00020052159670740365
0.00020449100993573665
0.000212163501419127
0.00019981120713055133
0.00021255610045045614
0.0002046603010967374
0.00020046649733558298
0.00021694250172004103
0.00020969279576092957
0.0002132405061274767
0.00021269440185278654
0.0002141701988875866
0.00020899049704894423
0.00021384550491347908
0.00020868789870291947
0.00020471750758588314
0.0002016967977397144
0.0002117666997946799
0.00020910069579258562
0.00020295720314607025
0.00020672630053013562
0.00019626159919425846
0.00019543999806046486
0.0001977303996682167
0.00019443120108917356
0.00022217420628294348
0.00020141330314800144
0.00021410409826785325
0.00020132618956267834
0.00020817399490624666
0.000213723408523947
0.00020980500848963857
0.0004962129984050989
0.00020247830543667077
0.00020423460518941282
0.00020343309734016657
0.00020826109685003757
0.00020142939174547792
0.0002021465916186571
0.00021275950130075216
0.0002109362045302987
0.00020240510348230601
0.00020637759007513523
0.00020117980893701314
0.0002102429047226906
0.00020572339417412877
0.00020202749874442816
0.0002074226038530469
0.00021309019066393376
0.00021097519202157856
0.00020209959475323558
0.00021739330841228366
0.00020511129405349494
0.000216465606354177
0.00020908670267090202
0.00019919010810554028
0.00020796969765797259
0.00019493310246616603
0.0001991530996747315
0.00020133120706304907
0.0002024232060648501
0.00020764699438586832
0.00020328779937699436
0.00020351419225335122
0.00020837030606344343
0.0002138136071152985
0.0002157763112336397
0.0002014072029851377
0.00021123570622876285
0.0002012419980019331
0.0002006068010814488
0.00020066689467057586
0.00021111959358677268
0.00020912670297548174
0.0001976551953703165
0.00020718720043078065
0.00019904080545529723
0.00019998559728264808
0.00019881540210917593
0.00019833050901070238
0.00020418750355020166
0.00019672359339892865
0.00020938729867339134
0.00019795879488810898
0.0001970642013475299
0.00020588469924405218
0.00020853970199823378
0.00020604400197044015
0.0002042406005784869
0.00021039519924670458
0.00021233480656519533
0.00020434889011085035
0.0002040532068349421
0.00020853070309385658
0.00020338499452918768
0.00021214049775153399
0.00021041519939899445
0.000211520295124501
0.00020421959925442934
0.0001999816042371094
0.00021139909513294696
0.00020941729890182613
0.00020549199543893338
0.00021453190129250288
0.00020433180034160615
0.0002102038008160889
0.0002185315010137856
0.00020720219472423196
0.00020284599158912898
0.0002090495894663036
0.00021470320643857121
0.000203766708727926
0.00021356010111048818
0.00020540180848911406
0.0002057333942502737

==> figures/timing_data/hutopo_times.csv <==
hutopo_time
1.651336258801166
1.336080347094685
1.5702336544985882
1.5358970802044496
1.539661143894773
1.6353263500030153
1.6725644154008479
1.7750690387911163
1.7111837762990034
1.7474590643076227
1.4961384725989775
1.5809667806024663
1.5931546953972429
1.5741492875968106
1.5333323488011956
1.6343301795073786
1.527457166404929
1.4844439808977767
1.542174551007338
1.7356534754042514
1.765565419907216
1.8411884846980684
1.7084228147985414
1.750931400898844
1.7195068639004603
1.893025847291574
1.816411395499017
1.7461999970022588
1.6301817246945576
1.891395668394398
1.8950647004065104
2.0549413618980905
1.9091284567955882
1.8696211928036064
1.9908924315008334
1.8987808330100961
2.0023032018914817
1.9833544754073955
1.7913728902931325
1.8084073515958152
2.0379004730959425
1.9158599731046706
1.9660121705033817
1.9748639367055147
1.9676504884962924
1.9917369168018921
1.982976339093875
1.84293590009911
1.7458126821904443
1.7919609806966037
1.8171893946942874
1.8163843145011924
1.8796284965937957
1.570807395502925
1.929885615198873
1.8390554824029095
1.8709122510976157
1.7716064951033332
1.7985474013956264
1.7195585670997389
1.783241216209717
1.724540833500214
1.7054964149021543
1.7459766126004979
1.6992588232038544
1.7061840531066992
1.6497552481945603
1.5499382712994703
1.6316420570015908
1.5846317984978668
1.5659127851948142
1.5911420032964088
1.5007738849963062
1.53840728510404
1.521199240302667
1.4229173194966278
1.4385924054076895
1.4148636942962185
1.4124587194994092
1.5287812988972291
1.508174765505828
1.4286304926034064
1.3658072702935897
1.4588070757919922
1.4275266036973335
1.3119329089997336
1.4115959504968487
1.3575794275966473
1.3485985939973033
1.3696429082076065
1.4102032794966362
1.2577510357019492
1.4398749741027133
1.3640399820986204
1.497933187603485
1.271774272399489
1.371961015695706
1.3297598336008378
1.3802135793026538
1.460108512104489
1.3067344300914556
1.361071814794559
1.5780413569067604
1.461152550589759
1.4221123930998147
1.4372119094012306
1.428778257605154
1.3416900071082636
1.2588291925028898
1.2962680126074702
1.432798746600747
1.3431154816993511
1.4506529233069159
1.2864589203963988
1.4265509065939113
1.3475653141969814
1.3277715311036444
1.3459875602042302
1.4463279795949346
1.1772817885037512
1.3488772040000185
1.4453898069099522
1.4587990810978226
1.334890306601301
1.4056464315974153
1.4933016523951665
1.4277802373981103
1.267425117001403
1.3159756240085698
1.408431233803276
1.4046188257983885
1.2204335066024214
1.491479462501593
1.1481258829007857
1.3383067226968706
1.4103482177946716
1.4247391782002523
1.5567636883002707
1.4286459073075093
1.4835380686912685
1.369018971803598
1.2140079412027263
1.1970604883972555
1.437548167607747
1.4282125137979165
1.4984416875988245
1.4450372242950835
1.4106716613052412
1.5016265182988717
1.403214152995497
1.382894280704204
1.4273498183931224
1.3151499703060836
1.1933831658912823
1.388906781305559
1.2914071688894182
1.358355629700236
1.4772046444006264
1.2060693848063238
1.341483342903666
1.475624996703118
1.2925609013065695
1.3130736303981394
1.4080799840041436
1.2735262427013367
1.4140092957066372
1.4478429142967797
1.482944847806357
1.307065412704833
1.364173623698298
1.4190883025061338
1.3682274956954643
1.3884891132009216
1.1714674717979505
1.4067954234895297
1.3306025122059508
1.4336311068967915
1.45161599930143
1.3494162802002392
1.3857781025930307
1.4191638949909247
1.4180618276936001
1.4126532268011942
1.3238459632964805
1.3649646541918627
1.3267761445022188
1.3683452207013034
1.2929765539942308
1.4683203049004079
1.4287150997901334
1.4660911899991333
1.4762367643066683
1.4421309575089254
1.3290060463012197
1.4963251515990124
1.452265031693969
1.4145701723056845
1.46236733290134
1.4548957233084365
1.4300482467981055
1.4229052382986993
1.4851429241010918
1.3928699480951763
1.4424699011957274
1.372288820403628
1.459409204509575
1.5004040184081533
1.313034356397111
1.3762923297006637
1.4372426028945484
1.4036103614023887
1.3869392544962467
1.4023039644001982
1.3778293458977715
1.2995846046018413
1.2850491903023795
1.4671409873990342
1.406095911806915
1.305069199996069
1.4003824313986115
1.291286820406094
1.2956455577979795
1.2564572490984574
1.3952451730030588
1.335847004293464
1.3480678678955882
1.3395993070094847
1.3753650823025965
1.3537413884070701
1.237306969705969
1.181594492995646
1.219135392899625
1.1724392268923112
1.235931285202969
1.3592358244000935
1.2930762776988558
1.3900964934029616
1.3335935930954292
1.3204753641039133
1.278571305098012
1.3948745683068409
1.4237344654044137
1.28424222409958
1.5272044711979107
1.5027401000028475
1.3459653534926475
1.3397248108987696
1.2840538240037858
1.3224219558062031
1.3833350106026046
1.3463981969049201
1.0000815339037217
1.1987550096935593
1.4028515679994598
1.2989468407002278
1.2472353689954616
1.0345632149954327
1.278359556698706
1.1784406246966683
1.2668803784996272
1.3358891700976527
1.1842668966040946
1.3227894618059508
1.159440426400397
1.1144442421966232
1.2305739087983967
1.2899936144938693
1.251838082401082
1.2226493750000373
1.24298414880177
1.1664999887929297
1.272813894506544
1.1756942715961487
1.2600174100953154
1.2006168368970975
1.324593018600717
1.260429325408768
1.240576756198425
1.2586412642966025
1.1257462076027878
1.1753816732903943
1.1379361836006865
1.1481088047032244
1.1482310961931943
1.0517345578991808
1.1881602252018637
1.2293415127904155
1.3034700114047155
1.1002234734944067
1.1342489949078298
1.3273495296016335
1.1719465077039786
1.3352561425068417
1.2793060205993243
1.1937000913894735
1.2731563371024095
1.1829927385086194
1.3878705795970745
1.3422724665957504
1.3092308185994626
1.2872789237066171
1.2241158396005631
1.3105176288983784
1.2980755642056465
1.212619713402819
1.234701234998647
1.3457061759079807
1.1473330465960316
1.342003784305416
1.4522784980013967
1.321087051590439
1.3956449608085677
1.3244308402063325
1.219178631505929
1.2771725527010858
1.315285774297081
1.304504545207601
1.1253285287995822
1.2310476036043838
1.2194555892026984
1.0588528934982606
1.3140981973032466
1.3495608513010666
1.2857477147015743
1.173435157397762
1.2685833867057226
1.2269534380990081
1.1650124544044957
1.1065473053022288
1.2199450204032474
1.288027455098927
1.275595110899303
1.277788381103892
1.4632450068020262
1.2412238585064188
1.2837572782998905
1.4047866342938504
1.2618234649999067
1.3711092618992553
1.246831462602131
1.301013058400713
1.333139216597192
1.3141999032930471
1.3664383997092955
1.2657560545951128
1.2616193567053415
1.2751197622041217
1.2571759218000806
1.2042230108985676
1.2899586178013123
1.3114331844961271
1.2932409464963712
1.341823439707514
1.286833182198461
1.252074053499382
1.2109232212998904
1.0257742088055237
1.0458677182090468
1.1835938464966602
1.0836481500999071
1.3721362376003525
1.2132121711969375
1.3101673471042887
1.2199513177969492
1.2050866647041403
1.1145425469032488
1.2288961831014604
1.1556070751976222
1.2814854079973883
1.2326461866963654
1.1126005010912194
1.2756008346914314
1.3262080504093319
1.2745880338945426
1.2806290363078006
1.1150020395987668
1.0750516557949594
0.9526280664955266
0.893382522801403
1.1165665048989468
1.0402341946028173
1.167100031604059
1.1355106287053787
1.143048825499136
1.1597749245003797
1.0366348151001148
0.968205650697928
1.0072350418078713
0.9985236076987348
1.2463851339998655
0.8812621680903249
1.0004956061951815
1.1187976703979075
1.0945872696000152
0.9859782201005146
1.1458919672993944
1.0511158444918691
1.1386670000036248
1.1817559499060735
1.052024107298348
0.8755951912025921
0.841298754804302
0.8561654059914872
0.917930073000025
0.8388731507002376
0.8229629840934649
0.9618241840973496
0.8977468090015464
0.7995275699999184
0.8365295805037022
0.8676167313009501
0.8122314997948706
0.9244915704010055
0.8176748118014074
0.9569036129047163
0.8268445719964802
0.8092964870971627
0.8328663378022612
1.1922546891029924
0.9380572734051384
1.1036192815983668
0.8430658605997451
0.8819293419015594
0.9846948780934326
1.096348180307541
0.9957236964022741
1.0333156931912526
0.8120035080937669
0.9861223263083957
1.048570755997207
1.0033265323960223
0.9575177759979852
0.9048182261059992
1.0023677042103372
1.049735988501925
0.960398483008612
0.9499626561999321
0.9097441163030453
0.938346892897971
0.8744896177086048
0.9413870755932294
0.9042596571031026
0.9128733448917046
0.9525788282044232
0.9825020359945483
1.0242120653972961
0.9103801076998934
0.9839427543920465
0.9036485824966803
1.0782758007058875
1.118192205298692
1.0432137382100337
1.1256604228983633
1.1105283467913978
1.2668915922055022
1.0007379183080047
1.0031008668011054
1.1809375262004322
1.0350196701008827
1.111680106795393
1.0606805101968348
1.1568134846980684
1.0605940250912682
0.9205192995024845
0.9348056067945436
0.9658148812013678
0.9770416183047927
1.1953358915052377
0.9766970746102743
1.2174202566035093
1.1126429087016732
0.9669629959971644
0.9289933681022375
0.9871541588101536
1.1722510760999285
0.9081642922945321
0.7651931366999634
0.9727437980007381
1.1154474696959369
0.9759566443040967
0.8842850895016454
1.0677814388996922
1.0181671828962862
1.0239532232983037
1.11162538100034
1.1607464645989238
1.0962231048033573
0.9766479187062942
0.8722841227077879
0.8306608197977766
0.8775060201063752
1.0351384604000486
0.9711068514036014
1.0151948004961013
0.8329295383067802
1.0493560582050123
0.9981460648938082
1.0940062079927884
1.0940350432065316
1.1506662279949524
0.9955804966040886
0.8614772384054958
0.8679314789013006
0.8486116315005348
0.8115042215096764
0.7718721767072566
0.916425116895698
0.8347224971977993
0.9143433111021295
0.8066938407951966
0.9626228629029356
0.8183802930056118
0.8995145594934002
0.8037931122933515
0.8029831725987606
0.9604152425075881
0.886421213496942
0.7340478136087768
0.9360437020892277
0.8408574125962331
0.8439776272047311
0.8181658352958039
0.8932652803021484
0.8545554469106719
0.9012883468996733
1.000478907802608
0.8371809861040674
0.9298611877020448
0.7955865364987403
0.7934522373019718
0.7246801804052666
0.9490036745904945
0.9724148439941928
0.8488328456995078
0.8716857407009229
0.9083883799030446
1.0341360794962384
0.8247735439916142
0.8441272903932259
0.9259375163936057
0.9187700503040105
0.8561047750990838
0.8540959172998555
0.90986530079972
0.7277960110921413
0.7475894705974497
0.8607018757029437
0.8103544572950341
0.9833307259948925
0.7980241372017189
0.9737579168053344
0.7345856347936206
0.7344022097066045
0.7675119464984164
0.7577690131030976
0.8148197175003589
0.7871877723024227
0.7657273937016725
0.9149000165984035
0.7672531060059555
0.8263631392968819
0.839403502701316
0.7921193580958061
0.9362409471999854
0.8163953567971476
0.7522748237010092
0.8540081536979415
0.85186262690695
0.7789966490934603
0.7876493970048614
0.8305373263079673
0.9746806654031388
0.807636549405288
0.8382454690989107
0.8160746984067373
0.8001735768979416
0.8341654651099816
0.7948183070984669
0.740489833697211
0.7532182964030654
0.7838624285999686
0.7755992896971293
0.79834609630052
0.7868752727983519
0.8067468696972355
0.8569560112082399
0.7172924180049449
0.9105474638054147
0.9363296738010831
0.957004543102812
0.765779600397218
0.8214026893954725
0.83189918899443
0.7048467695945874
0.7746741558075882
0.6916507871006615
0.7405346196028404
0.7666065235971473
0.8667530855047516
0.7841587656992488
0.8212053630966694
0.8355145960929804
0.742945515899919
0.8296812171000056
0.7578862336929888
0.7545115784974769
0.6948957539047115
0.6932837433065288
0.7239738870994188
0.7190561015973799
0.8224421240040101
0.6784567345981486
0.815578341903165
0.8233869867981412
0.7495296688051895
0.7830559639958665
0.7872721464023925
0.759520312899258
0.9201453442918137
0.8307014347985386
0.7085779957007616
0.6690918536041863
0.8052016089088283
0.8429626947036013
0.7301669480046258
0.6790613999939523
0.7212261660955847
0.7211237163981423
0.6785586828016676
0.6516759841004387
0.6880504460888914
0.80374320280971
0.713988070609048
0.6931391617981717
0.6606379420030862
0.7416326703969389
0.7812378491973504
0.7614572718041017
0.6816611569025554
0.6449968233006075
0.8228962278924883
0.7659843479981646
0.7992147207027301
0.7606092330999672
0.7381712834932841
0.6899598820018582
0.8710545503068715
0.6965616098954343
0.8327982482034713
0.6705007849959657
0.6829249111004174
0.7444093490019441
0.6613222872023471
0.7638137193978765
0.6837778611923568
0.8740612225024961
0.7410678740940057
0.673301631398499
0.6714413073030301
0.6881286042975262
0.6725004113046452
0.750828021101188
0.6910332648083568
0.6851989098940976
0.7539270743960514
0.6665556817897595
0.8481480291928165
0.7174356059054844
0.7569459774997085
0.7550072719110176
0.6935400181915611
0.7561821840004995
0.6461539767915383
0.6752404780010692
0.7213062964961864
0.7177355904015712
0.6664102377952077
0.6351260907948018
0.6606445747078397
0.7525753694935702
0.7044117333949543
0.8010154313989915
0.845071057905443
0.8532512807985768
0.8401350528001785
0.7402256183908321
0.819256067101378
0.6675180061021819
0.7315475936979056
0.7095797643065452
0.6362991760950536
0.669464063597843
0.7093997564981691
0.755238464998547
0.7155743162031285
0.6868866432923824
0.7488219061982818
0.7216329711023718
0.6753720019944012
0.7060831126989797
0.6874869371997192
0.8061602032976225
0.6301920691039413
0.8147844801074825
0.6709890511934645
0.6499787340057083
0.7261617637006565
0.6443110251915641
0.6793493596953339
0.6435946856974624
0.638110430596862
0.8539074119995348
0.8150688563939184
0.8787195874028839
0.6508727323031053
0.7175952665042132
0.7175795679911972
0.7528414373053238
0.7493703067069873
0.6569032915984281
0.7463062476017512
0.6857719306950457
0.6213385777082294
0.6891507321037352
0.6734885451965965
0.8180403033969924
0.6573938487912528
0.653899294603616
0.650047859409824
0.7477469324949197
0.6863318532938137
0.7098012565984391
0.6932056693010964
0.6339152264059521
0.6259891747031361
0.6842754127923399
0.6755122257978655
0.6939066469087265
0.6525515115004964
0.6782608702080324
0.7248177265981213
0.660173513495829
0.7098332213936374
0.7829078146023676
0.640522305201739
0.6393175859935581
0.6639688078896142
0.6084395081968978
0.6904167514992878
0.6490604280959815
0.6398228629026562
0.6561709305038675
0.7189646288985386
0.7003569285036064
0.7733872557990253
0.6450202603940852
0.6702886200975626
0.6108143377001397
0.7340588569059037
0.6577050271094776
0.7276962124975398
0.8777789585990832
0.7113039174932055
0.7208933644113131
0.651998880598694
0.6886233879020438
0.639083779300563
0.6339213151950389
0.7892139766016044
0.6529420262086205
0.7621876357938163
0.7678986195009202
0.7123823693022132
0.6607618774985895
0.661503879900556
0.6693120715906844
0.6745673779048957
0.6863080012961291
0.6761940847034567
0.6145034553948789
0.7005345745943486
0.6179421750945039
0.7121816938044503
0.6344014873960987
0.6250567483017221
0.6029631347977557
0.6086681958986446
0.6806222958955914
0.616592820303049
0.616357010602951
0.6042528339079581
0.736757312703412
0.609634474804625
0.6102537959930487
0.6996097894036211
0.8261762269889005
0.8098323807003908
0.73413485980127
0.6480827923980541
0.6149599348078482
0.8205447330023162
0.6480745151056908
0.6598367801983841
0.6652308261021972
0.6648529272992164
0.7763051280984655
0.6243063911912031
0.7115357507951557
0.6588875900954008
0.6524775265017524
0.6679379409062676
0.6730328193982131
0.6390669448068366
0.7068869211012497
0.7406348763033748
0.6668180910986848
0.7041866944055073
0.6641256549977698
0.7912559975986369
0.7231716622016393
0.7669745446997694
0.6534125252976082
0.6077166133909486
0.6243607917916961
0.6454831401002593
0.5979717631009407
0.6305526869022288
0.7112087510991841
0.670704658597242
0.7910089145065285
0.7454557486926205
0.7106430891086347
0.7365808142931201
0.677170867996756
0.6187418909976259
0.6412848263047636
0.6995192529051565
0.7729629181907512
0.7445824032998644
0.6392304094973952
0.6039893548935652
0.7077272669994272
0.5952044464997016
0.5991364181041717
0.5817557760048657
0.6579280597041361
0.6221267183078453
0.6293695603962988
0.766413264197763
0.626234432507772
0.650649219704792
0.6310979733010754
0.6161342290928588
0.6355790316942148
0.6256306205992587
0.6131255612941459
0.6276385859935545
0.6310233130003325
0.6201539030997083
0.7082847343990579
0.6857487126952038
0.6835717918002047
0.7421789010986686
0.6538383880048059
0.7766445518005639
0.7709025682066567
0.6422758987057022
0.6217018496012315
0.6205872060963884
0.6254394744057208
0.6030857961042784
0.6342951196944341
0.6150627983035519
0.6651950575062073
0.720947124401573
0.6447984271100722
0.6599214027984999
0.6663316644961015
0.6140462727984414
0.6468326388974674
0.7242495659040287
0.791420213598758
0.6786157106049359
0.6706451528007165
0.6643894057022408
0.6960440414957703
0.6610117920092307
0.7348438460961916
0.8415826907032169
0.7178635702934116
0.6581318591954186
0.6707835678011179
0.6445822032983415
0.682339936599601
0.7027148852939717
0.6123218630906194
0.7902388236951083
0.7064466813928447
0.6323478461010381
0.6237280652974733
0.646981341810897
0.638095201109536
0.6346640499075875
0.6214704568963498
0.6523687322973274
0.606260329298675
0.6250655439915136
0.6307238100096584
0.6046462015947327
0.6919816030072979
0.6042401680024341
0.6271491930005141
0.6376234126975759
0.663432652701158
0.7328909921925515
0.7663917131023481
0.6621657236013562
0.6507167095900513
0.6217960001085885
0.648493502906058
0.7271637310041115
0.6450881572091021
0.631837636907585
0.7200193163007498
0.6303292315918952
0.7641669540083967
0.7820351775037124
0.6001269969972782
0.6458485589013435
0.6264594114967622
0.6345102443010546
0.6520579877076671
0.7972259382950142
0.6444328221958131
0.6237568693934008
0.6541174016078003
0.6424123526085168
0.7030446973978541
0.6882233049953357
0.6300282177980989
0.6760989189962856
0.6218238063040189
0.6345344665925949
0.5919505294063129
0.6650713247014209
0.7310714552993887
0.6939716104068794
0.7071534905931912
0.7045249531976878
0.7729729029000737
0.6834408611990511
0.68068425769452
0.6986601674929261
0.6302452943986282
0.7188226378988475
0.6331991857034154
0.6850675057037734
0.6498491818085312
0.6489961676998064
0.6111781170009636
0.6205558461952023
0.6910438472987153
0.7466344079002738
0.6103629837976768
0.8282164154108613
0.7746057891054079
0.7280034724972211
0.6889468275010586
0.7954496833030135
0.665276421199087
0.6460259296000004
0.7176839108928107
0.6953135394025594
0.6613910385989584
0.6352177072083578
0.6916501625091769
0.6935732799931429
0.657845118897967
0.7850668505067006
0.7865704513038508
0.6474961542990059
0.6187520497944206
0.6886902248021215
0.7045158379012719
0.6607374325976707
0.6097277490072883
0.7007982037961483
0.7196709426934831
0.6649654792970978
0.8574813394923695
0.6422327794018201
0.6377060497994534
0.7225465222029015
0.639436936401762
0.6457208078936674
0.7102362502017059
0.6127391693997197
0.7080358583014459
0.7018579480005428
0.6808241695049219
0.6823173390934244
0.6909669097978621
0.8119239366962574
0.6630955075961538
0.6122823894023895
0.8072311650030315
0.6670978046022356
0.6907078344025649
0.6674291391042061
0.7351803903002292
0.7747941231005825
0.7882889240048826
0.6407578260055743
0.7289596610004082
0.6099186472012661
0.6183564746985212
0.6361931799096056
0.6438065988011659
0.6310493948985822
0.6920223240042105
0.7166587915970013
0.693943163997028
0.7497210839996115
0.9037742973072455
0.7179542553960345
0.6326540248002857
0.8403463827911765
0.7649789860006422
0.7881113243056461
0.8470188104081899
0.8350639002979733
0.7208791124052368
0.6695096542942338
0.6547269233036787
0.6225922588026152
0.6561488831997849
0.7009889706037938
0.6970417232951149
0.6431998455896973
0.6530763798975385
0.7412042248062789
0.7711440006969497
0.8004817379987799
0.7204411105951294
0.8626710858079605
0.6627489561913535
0.6697360442951321
0.634308649902232
0.6576190612977371
0.7513872822979465
0.8208499789005146
0.6973286577034742
0.7615983431925997
0.6517367972992361
0.8439492147997953
0.6910546685103327
0.8097824480966664
0.7327081372961401
0.8919914999045432
0.652287346101366
0.7185786493006162
0.8178987332968972
0.7251839409931563
0.7934719498036429
0.7534437217051163
0.813343895203434
0.7708413510001264
0.8029297871980816
0.7859339631977491
0.7599950365023688
0.6712518521002494
0.9831353335059247
0.7990878256037831
0.817330236302223
0.6954083004966378
0.7512904686969705
0.7067808817024342
0.7504184023942798
0.677229353308212
0.6519605185021646
0.8055321129970252
0.6994472134974785
0.8059442625031806
0.7854332330054603
0.7798632527003064
0.890925863396842
0.7817720784107223
0.8510900130029768
0.766301881102845
0.6568860110011883
0.6474867613986135
0.7026400620001368
0.6607256710994989
0.7651739489054308
0.6589817660977133
0.8780310711008497
0.6760783393983729
0.785684234497603
0.7858432249980979
0.7063293652958237
0.6251112528960221
0.6464894770062528
0.6087642331956886
0.6120285116950981
0.7820823393994942
0.7280588809982873
0.7697655256954021
0.6177824172074906
0.7092022925964556
0.6596833553980105
0.6094952004030347
0.7793678582995198
0.7742557927966118
0.7633645938942208
0.766160985501483
0.8110486546996981
0.7343579745967872
0.7851494428003207
0.77448054139968
0.7796378613100388
0.6673736436991021
0.7166862406069413
0.7947502113995142
0.7921597221051343
0.8189713543048128
0.7741757713025436
0.7288230883073993
0.7771637249970809
0.8035716452053748
0.8618414717027918
0.8199352675001137
0.800713172997348
0.8990300192963332
0.7625164897996001
0.9279307154938579
0.8519453134038486
0.8387019117013551
0.7234993065008893
0.8304486921988428
0.8018568346975371
0.7902650391915813
0.7276352255954407
0.8271656787022948
0.862055963696912
0.8019674230017699
0.8498565337969921
0.7352568838978186
0.7494062638026662
0.6909710190026089
0.7028636123985053
0.7095746007049456
0.6747463073930703
0.7313510535983369
0.6456342090968974
0.7324358021956868
0.6591364086023532
0.6526102616917342
0.7373037651996128
0.8098754597012885
0.706786094198469
0.6960823931032791
0.8051258733961731
0.6817417211947031
0.7526645438047126
0.9217208473011851
0.7323211643029935
0.7945915790973231
0.8259744315058924
0.7068868522066623
0.7709239423973486
0.7400267977034674
0.6631365698995069
0.6614116989076138
0.7969954287051223
0.7033393737045117
0.8092801587074063
0.7524537883000448
0.8209738033008762
0.8817070266930387
0.7948209466063417
0.791102437407244
0.820312850305345
0.8629368892055936
0.8753446991089732
0.7466232913080603
0.7484553335001692
0.8430426912032999
0.7908687946968712
0.7764516839990392
0.758058228099253
0.7280216578976251
0.735486066993326
0.7726533734006807
0.6593045328976587
0.7224713143077679
0.7702565788058564
0.7333994828048163
0.8347969584050589
0.7139673594967462
0.7280519885011018
0.8223675301996991
0.9817463040933945
0.8418117417022586
1.0467327187070623
0.7629646533052437
0.8981041621998884
0.731742973101791
0.7174702864023856
0.7391065991017968
0.7220922512002289
0.8166118682012893
0.7560185189940967
0.7468504476943053
0.6895131821976974
0.7020061190007254
0.7258526548976079
0.7996763534960337
0.8148036875063553
0.7664794050971977
0.8578218145063147
0.8948583526071161
0.7354664758080617
0.8386041718069464
0.7501302346936427
0.7329257582081482
0.791915384598542
0.6692203404963948
0.6803486301098018
0.7546622019959613
0.7529850254068151
0.6665870809927583
0.7559685028973036
0.7623570761061274
0.7730788263957947
0.7604759635985829
0.6355428704060614
0.6526918402058073
0.7408576307003386
0.7977868052083068
0.7596075415029191
0.741244588594418
0.9387351777986623
0.681548951996956
0.8062884447048418
0.749124550097622
0.8039775443961844
0.6840505840955302
0.7858145741047338
0.7050578879076056
0.6777505146106705
0.7387852840009146
0.7221401044051163
0.8656658468069509
0.904466220701579
0.8608918181969785
0.6778148444020189
0.8752984963008202
0.7868090737960302
0.7472380463965237
0.6886960698058828
0.6595652567921206
0.6517331441980787
0.6511829024995677
0.7297507568029686
0.74275397809688
0.7195643277955242
0.7903212275006808
0.8232914946042001
0.7860417751013301
0.7384799169958569
0.7812533327029086
0.7276093675987795
0.7583165156072937
0.7741196164977737
0.7616946943919174
0.8344826498068869
0.7859760383958928
0.8224565573967993
0.6781775687006302
0.8070754759013653
0.7473391636041924
0.6937488502007909
0.8097285437048413
0.6934878997970373
0.6800942148896866
0.6734781890991144
0.7309836220927537
0.6666965571930632
0.751972593809478
0.7995706920046359
0.6733850568998605
0.8254876485909335
0.7081218658015132
0.671634116396308
0.7802666040952317
0.7089448899962008
0.826258527697064
0.6804899532929994
0.7697492599021644
0.6727351595996879
0.6650564692914486
0.7718948154011741
0.7538430604967289
0.8678886545007117
0.8042072845972144
0.7724940176005475
0.8421275945962406
0.7583410331048072
0.7823429560987278
0.7606422277051024
0.7939827776979655
0.8058209678973072
0.7936797766014934
0.7168910210952163
0.7561746363993734
0.7811944806948304
0.7271892181015573
0.831773295509629
0.8584548783022911
0.8573271084111184
0.8756799417897128
0.8232028207043186
0.8941826289985328
0.6879649130976759
0.797142498800531
0.7211858358001336
0.7099840961978771
0.6855806956999004
0.7697851582081057
0.735777928493917
0.6834925069008022
0.6847194370930083
0.6742742820060812
0.6763891852926462
0.7972309275064617
0.9146466788952239
0.782112151000183
0.7336729491013102
0.8773226614925079
0.9105616946937516
0.7791965962969698
0.820935495593585
0.7829765029018745
0.8106612595031037
0.829147102299612
0.8082265686010942
0.7925165207008831
0.7428186039905995
0.7387725332053379
0.7734739072970115
0.6985795467044227
0.7948993589030579
0.7334863602067344
0.9129975441959687
0.9132605279097333
0.7099197285016998
0.844041396502871
0.6852939257049002
0.7579309468041174
0.6654281205032021
0.7060341156902723
0.7264485487015918
0.7728982720058412
0.6411265168921091
0.7426714134053327
0.790117852401454
0.7588773068971932
0.6986467388924211
0.6724495769012719
0.7245640777982771
0.8110457842005416
0.808352654601913
0.8674767543911003
0.6939559040009045
0.7197451223968528
0.6797169773024507
0.8969182585016824
0.7047692892956547
0.6511238401988522
0.7522352535044774
0.6517782098031603
0.7504687533015385
0.6692679129075259
0.7956468435004354
0.7360554938088171
0.7370636612060479
0.7448266688035801
0.6542817621957511
0.6735460115014575
0.922244802606292
0.7270830712979659
0.7289242611965164
0.6906881225993857
0.6850139254005626
0.7827424575923942
0.7016100737033412
0.6704996572923847
0.6825352103915066
0.8622656326973811
0.7260095942998305
0.7251567043014802
0.7228140268009156
0.7811825421988032
0.7534908002940938
0.8104207508964464
0.785744459903799
0.7533365081064403
0.7207580246031284
0.6745059518958442
0.6762972524971701
0.6992588002933189
0.6525629743002355
0.666660898795817
0.7906358183012344
0.6885304957977496
0.7084199993987568
0.6961834197049029
0.7639436588040553
0.7630723226000555
0.8219452679040842
0.6790695404051803
0.8129128517000936
0.8169571361970156
0.655397274706047
0.7404161430080421
0.6567247758968733
0.8150917793042026
0.7180598163977265
0.6890081821009517
0.6750822965987027
0.6553361664991826
0.6585914366994985
0.7565583594026976
0.6835677830968052
0.6642064484884032
0.7232192023075186
0.8064824727014639
0.6686259894981049
0.7361170263029635
0.7666871337103658
0.8099590784986503
0.7535677006933839
0.6823551132925786
0.6946375044994056
0.6791727603063918
0.7894325624918566
0.685453282110393
0.6878679587971419
0.8135419553960673
0.6842734760954045
0.6867722839931958
0.6936065291985869
0.6969016344053671
0.6722459155018441
0.682000866997987
0.7100662742974236
0.7186115827062167
0.7609458593069576
0.6642185891978443
0.6748758047935552
0.6442020523012616
0.7976440742029809
0.8528757488937118
0.7511200567008928
0.6688331429963
0.674067277694121
0.8540781446965411
0.7667254585074261
0.713963219593279
0.7516676231985912
0.9322202545008622
0.6941550652962178
0.6765456510009245
0.7087894733995199
0.8366144470055588
0.6952881078934297
0.7498760908958502
0.6786847217008471
0.6929745027096942
0.7055164824007079
0.8005434880033135
0.6603782463003881
0.6776912806089967
0.6669817414018325
0.6382754217018374
0.6892742361989803
0.7442054733983241
0.7346787658985704
0.6376644312986173
0.6651162432972342
0.8085007062996737
0.8028996215085499
0.749000760295894
0.7260934333084151
0.6367016964009963
0.7522639261907897
0.6436051368014887
0.7204141494003125
0.6486618055030704
0.6456446179072373
0.714900921296794
0.7377870375989005
0.7506729564978741
0.7282519525033422
0.8226294366060756
0.6825872220098972
0.697354829905089
0.7483610736089759
0.780026094103232
0.6868771888897754
0.7595764113008044
0.7910914233070798
0.7839509677956812
0.832853686902672
0.7725379540002905
0.824108493688982
0.7323914981912821
0.6998551153112202
0.7531283925985918
0.7043551606941036
0.6893588706967421
0.7715491882059723
0.8302783193066716
0.7637124177999794
0.7163998762029223
0.9020990938995965
0.7241194801055826
0.7619687888072804
0.7954057422000915
0.7126683149952442
0.8055029879906215
0.734232250007335
0.7208939844975248
0.7101857347995975
0.6664715275052003
0.6904972348012961
0.7302445655921475
0.7778937657945789
0.7643429190036841
0.7728203064994886
0.6828443101025187
0.8049633090966382
0.8137627198011614
0.8280375807080418
0.7545064473059029
0.6961309066042304
0.6878965789102949
0.7515636544092559
0.7766311243991367
0.9012909247074277
0.9328612006036565
0.7528795804013498
0.7391278591006994
0.8705781265976839
0.8407621618942358
0.8207609329954721
0.8748169849044644
0.76018983310787
0.7567446534987539
0.7083805409958586
0.748219347500708
0.7304835857008584
0.6616660751984454
0.7182983632897958
0.7163012000964954
0.7587279052939266
0.6774687689030543
0.6735471472959034
0.7585027744993568
0.6818168981000781
0.7782119007897563
0.8742165528936312
0.7483406182029284
0.7171208710991778
0.7652200859040021
0.7025001724017784
0.7109601554926485
0.7194218209013343
0.7683381558977999
0.709576656005811
0.818346276297234
0.778177839401178
0.7121397246024571
0.6988789589027874
0.7500247177085839
0.7793933536973782
0.8450256793061272
0.6650977204088122
0.7629503851989284
0.6542023237096146
0.666787679202389
0.6408192698960192
0.7620174432988278
0.6935814163065516
0.7366281923023053
0.6573080910020508
0.7482294243993237
0.8378163306042552
0.7792967023910023
0.8593744411016815
0.7958078573923558
0.8214437737944535
0.7401773329009302
0.8199583314941264
0.7229172969935462
0.7103132623014972
0.7211841025040485
0.7344433246995322
0.6920728194992989
0.6848291162052191
0.7353025605087169
0.6487679003970698
0.6804621184011921
0.7143191889976152
0.6872098834952339
0.6862914618919603
0.7545884490944446
0.6738565713982098
0.6740951632033102
0.6843236854998395
0.7590275001013651
0.699948033306282
0.7355201693950221
0.7542786200996489
0.7256593781989068
0.6743291157064959
0.6765086667030118
0.6716293926001526
0.6661344163003378
0.8570954957976937
0.7494493328966201
0.6804277974995785
0.7436881892033853
0.7290613252902404
0.7819086079951376
0.783957792201545
0.8168457232066431
0.6851774359005504
0.7621053520939313
0.8825666713993996
0.6733014306984841
0.7086401719949208
0.6749549911939539
0.7815845843986609
0.8646283770911396
0.680245393293444
0.7469937852001749
0.6366082848981023
0.6566984349046834
0.6463092587073334
0.6751920440001413
0.6708469436969609
0.7133986501954496
0.6812655190005898
0.7452004132908769
0.8104142365977168
0.6749446594971232
0.7358939805999398
0.6604817982995883
0.7569157621939666
0.7515875172917731
0.8042004385963082
0.8569296847097576
0.6896277818013914
0.8115104280994274
0.731425630603917
0.7352282727952115
0.6752540583023802
0.7412057235953398
0.8541718772961758
0.7011001642909832
0.6900224967044778
0.7826020398992114
0.7181919916998595
0.7854060248937458
0.7954959259019233
0.8043522007064894
0.7400064719025977
0.717507023899816
0.6662378848996013
0.6782292246934958
0.6435478630010039
0.7941341858939268
0.6823079649009742
0.729422280495055
0.6491662158980034
0.6597450567991473
0.7151091175968759
0.794266144791618
0.7099084069952368
0.6768032279913314
0.7533082738984376
0.6796792006934993
0.7186255772947334
0.6914317138027399
0.807390114699956
0.8243574526975863
0.7112776327994652
0.6961357626947574
0.7473372122971341
0.6656427489011548
0.7686813163105398
0.7071770209004171
0.7664366620942019
0.8322788288001902
0.748969635902904
0.7291141625028104
0.6860781354946084
0.7649399027926848
0.7061634802957997
0.7848721345886588
0.7096476762089878
0.7417705144966021
0.6800180395017378
0.6909483504947275
0.7244946453021839
0.7741761023062281
0.6832334483973682
0.7494785855058581
0.7714896979974583
0.7939255709992722
0.7881314879050478
0.7449425750062801
0.9210492426995188
0.8515855552977882
0.6728569663013332
0.6899000377976335
0.6911771388025955
0.7353174837073311
0.8061638468061574
0.8545096658985131
0.659117852000054
0.666196045896504
0.7725478857988491
0.7631524513009935
0.7549500339897349
0.762668831506744
0.6815987725974992
0.8619450566009619
0.7099922886001877
0.6709649989963509
0.6741111141978763
0.727277318004053
0.7800958586973138
0.7460270366980695
0.739509232994169
0.6687106336001307
0.6831223484012299
0.660678142006509
0.7063431852962821
0.9428211344988086
0.8211719582090155
0.8104905021958985
0.745225038798526
0.897447744407691
0.780563343304675
0.9516327762044966
0.7728853951906786
0.7851192057947628
0.7177403988898732
0.7208326771040448
0.7056272243033164
0.705484093609266
0.6912166032008826
0.7373152249958366
0.7827685291995294
0.7434289671946317
0.6584318262990564
0.6852515797014348
0.6658311303937807
0.7684891828102991
0.630686724302359
0.7338734773918987
0.6475576375960372
0.6371632030932233
0.633544219203759
0.6231190687045455
0.6429301891941577
0.660390870203264
0.6418543711071834
0.649778962507844
0.6459109682007693
0.8717409171978943
0.7042637640959584
0.7743113122065551
0.7342579568037764
0.798300438397564
0.6542297738953493
0.749958693003282
0.760810452606529
0.6720988056971692
0.7310968564008362
0.7375722359050997
0.6518953583901748
0.7941159284091555
0.6745683458982967
0.6671756239025853
0.6523221698938869
0.6646000304957852
0.6458255834993907
0.6886321495985612
0.6788553774007596
0.7449837520020083
0.8391190907917917
0.9540616359910927
0.7492028735927306
0.6976305313990452
0.7364094404038042
0.7399385537952184
0.6502721385913901
0.7339904188993387
0.7196090887999163
0.6480980159016326
0.6365074348985218
0.6656576417968608
0.859042818006128
0.6860504312906415
0.6850872116046958
0.6266897854977287
0.6848249081987887
0.6303379610995762
0.6673956673010253
0.6700402908027172
0.656326238391921
0.701204353000503
0.6737707118038088
0.9234576584072783
0.7027692046016455
0.7034800151945092
0.7088418181985616
0.6540397121105344
0.7323444155976176
0.738217448303476
0.6720799037022516
0.6617606548941695
0.6209180513047613
0.6226917927968316
0.7142787802964449
0.7282713987980969
0.6957254478009418
0.6439852376002818
0.6526341488002799
0.7621226459974423
0.6699273948092014
0.6795037011965178
0.9156967557035387
0.6728122606989928
0.8238622560049407
0.6589828129974193
0.6591721444041468
0.6814365618978627
0.7252670779940672
0.6290130750043318
0.7310603411053307
0.7422231094911694
0.736444415000733
0.6745972604956478
0.7120229640044272
0.7228776042931713
0.7137870625010692
0.64833855869947
0.6421531676081941
0.7771489506005309
0.7276249210932292
0.7745545317069628
0.7189357392024249
0.7593769668019377
0.7081690842052921
0.6542336856946349
0.6710178924025968
0.679116340901237
0.6744641504948958
0.7250071992981247
0.7678993438952603
0.676320496504195
0.805055709509179
0.7799328604945913
0.7750626565073617
0.8308221172075718
0.772060357593
0.8109130886034108
0.6472110823029652
0.6572802220005542
0.7842701896908693
0.6574420806020498
0.6949146113009192
0.7610829081037082
0.6692753756069578
0.6803728772909381
0.6471062103984877
0.6707731322967447
0.7301010287017562
0.6546206466038711
0.6940524118952454
0.6625872581964358
0.7463169145979919
0.679882985597942
0.8627739614923484
0.7897011967957951
0.6628622767981142
0.738152001099661
0.6630485551897436
0.7232138046063483
0.7506006015930324
0.6320477143977768
0.6333421805989928
0.636578700307291
0.6473387636942789
0.6455110433045774
0.6443306626984849
0.721117281599436
0.7242486555944196
0.7823219971032813
0.7725418236921542
0.8788039509090595
0.7015706600970588
0.8099565951968544
0.7499279255978764
0.7642033647047356
0.7511287068016828
0.9209073918056674
0.8121359160984867
0.6817811601096764
0.6356835993006825
0.6605851557920687
0.6545245570014231
0.7795202248962596
0.639793350500986
0.66495616909815
0.6288147752988152
0.6503532539005391
0.7600402886047959
0.6443868335918523
0.6986159896943718
0.6659340496989898
0.6381004965049215
0.6284382478916086
0.6320065081003122
0.648742990300525
0.6343915431993082
0.641647961200215
0.6635663700988517
0.6449211657047271
0.6405145562952385
0.6500126915052533
0.6665440651006065
0.656626861798577
0.6408195023075678
0.7628325626952573
0.6693235547048971
0.8166906984057277
0.6633597805979662
0.7047107847989537
0.6363926435937174
0.7824261975008995
0.6109658490982838
0.5975363502046094
0.6211995581979863
0.6774368467042222
0.6457306995987893
0.6182509385049343
0.8222247370053083
0.7678052064962685
0.795034364098683
0.7038871314958669
0.6554824308026582
0.6596667052013799
0.7546140781952999
0.6555520882015117
0.6572963289101608
0.639729614101816
0.6603326619020663
0.6605936474050396
0.6532551671960392
0.6880617642076686
0.7088270412990824
0.64471152999904
0.7680446704966016
0.6785800430923701
0.6846958826063201
0.76601436981
0.6662604967015795
0.6391405694070272
0.6765117859002203
0.6963258616044186
0.672216024401132
0.6554495463031345
0.6208331776084378
0.7312606740975752
0.6408916222979315
0.6339735512039624
0.6857543671038002
0.6361163296038285
0.6248100233031437
0.6279936850070953
0.666564052994363
0.6575364068034105
0.7104041619924828
0.7510687480098568
0.6904883470037021
0.8308510286035016
0.6959510283078998
0.7767370583023876
0.6878869507927448
0.6406188432010822
0.7339513444923795
0.732213853194844
0.7071845931001007
0.7622355111059733
0.625922164390795
0.6431819527060725
0.6396911476040259
0.7159795565996319
0.6697425695951097
0.6248273851000704
0.6654939951957204
0.6377009563031606
0.7479073025984689
0.6970665220054798
0.7168060928932392
0.6760144248022698
0.6535061839967966
0.631509349308908
0.6453333540936
0.703713104291819
0.6345671562012285
0.6226509204017929
0.7865727941039949
0.6311176787014119
0.7288868092000484
0.660463445901405
0.6451273586018942
0.7322541240020655
0.6466525846975856
0.6983207144076005
0.6404097347985953
0.6508849992998875
0.7364284670096822
0.6485404310980811
0.6244053203961812
0.6231901359977201
0.6322963597020135
0.702646944008302
0.6910549004096538
0.619303124898579
0.6196485289954581
0.6923866786062718
0.6403081843978725
0.6465297495946288
0.6802058258093894
0.6878783667925745
0.65398120660102
0.630714003497269
0.7084673225996084
0.7145431968034245
0.6403005713014863
0.6375961308018304
0.6417866306030191
0.6256004080991261
0.6447244675015099
0.6981224010000006
0.708881453203503
0.6285487896995618
0.6286340684979222
0.6182425159960985
0.6179640118964016
0.698115287499968
0.6173838885035365
0.6231162652955391
0.6637552423984744
0.6595588049967773
0.6463857003021986
0.6263011117000132
0.7169948306051083
0.710241643700283
0.6502869107061997
0.6077707084012218
0.7064661305979826
0.7272121057962068
0.6369811673997902
0.6626853024004958
0.6707940591033548
0.6283073049038649
0.6500839881016873
0.6401558035984636
0.642872879805509
0.6671627179021016
0.623823254997842
0.6352596099022776
0.6470101695042103
0.640776878898032
0.7191689869971014
0.6034351625014096
0.6241877382970415
0.6097523925011046
0.6193986714002676
0.6959053272032178
0.6057216365006752
0.7009354805923067
0.6376754711964168
0.7072696062037721
0.690000893897377
0.7245234825066291
0.6381505696102977
0.6499421812943182
0.7176052306080237
0.6304440205916763
0.6110247320029885
0.655743064195849
0.6410553835099563
0.7634271593997255
0.6556376304011792
0.7269000454922206
0.7339792681974359
0.628530835499987
0.6181245832005515
0.5959492155932822
0.6195220448076725
0.614691195206251
0.7197126009035856
0.6359083716990426
0.6345442036050372
0.666512297000736
0.6249980723019689
0.6140720691997558
0.6258219021954574
0.6865954153006897
0.6315339708933607
0.6395349522004835
0.6248137566028162
0.6303363206912763
0.6124315658002161
0.6361662873998284
0.6304587335092947
0.6853817436960525
0.6632943139993586
0.6996547547983937
0.623183396901004
0.6430009658099152
0.6413906635018065
0.6413912932970561
0.6858403422054835
0.6405774513958022
0.6148059522965923
0.6286211227998137
0.640625410201028
0.6315953728975728
0.634238947799895
0.7387787671992555
0.6589170216931961
0.710764050995931
0.6483496904023923
0.5930993122979998
0.5974569251062348
0.5965784416999668
0.5832483581034467
0.5995123082073406
0.66131680799881
0.6822232051054016
0.6219844829058274
0.620284250099212
0.6223401436000131
0.6904297485947609
0.7080771313048899
0.6154401127016171
0.6876826790045015
0.7018630694015883
0.6104546718997881
0.6958811881020666
0.703885206906125
0.5975171680911444
0.6265372102032416
0.6063410911941901
0.6221949186990969
0.6310409778030589
0.6215870801010169
0.6328151749912649
0.7036998918047175
0.6101078124949708
0.62205349720316
0.6127116529969499
0.6278151824022643
0.6031617984990589
0.6203312944038771
0.6258159004966728
0.5868152523064054
0.6156288204016164
0.5910921612987294
0.6107322677969933
0.6096644262084737
0.6643945870921015
0.6806307215010747
0.6898670356953517
0.5939705676049926
0.6293177460087463
0.6333542561973445
0.5940165914944373
0.6628390550031327
0.6073686048039235
0.6134593733935617
0.6733861102024093
0.6799140559043735
0.6157156098983251
0.6211547199054621
0.577826360904146
0.7160014349967241
0.715914334403351
0.7024818088975735
0.6225433743093163
0.6518019985989667
0.666189378197305
0.6507454977021553
0.6214132645050995
0.6109892267035321
0.6921765909064561
0.6366116129909642
0.62618967279559
0.6244300481979735
0.6286809835932218
0.7268293850007467
0.6821741355000995
0.6993660412961618
0.6158631550031715
0.6271182044991293
0.5909783898969181
0.6099345461931079
0.6317124278983102
0.6018142894026823
0.6710875320946798
0.6131247398094274
0.6020386865944601
0.6034188507939688
0.6169871959020383
0.5992178626009264
0.6181587605038658
0.6267873874050565
0.6113175478996709
0.6181067191064358
0.6474253245047293
0.6024788456968964
0.6199173676082864
0.6205596187035554
0.6183749514981173
0.6053414384950884
0.7251281650969759
0.6219260049983859
0.5941941238008439
0.615022054000292
0.6255045385099948
0.6143861097982153
0.7156349787022919
0.5917613463010639
0.5847889886936173
0.6828748567961156
0.6050991215975955
0.5885373953962698
0.6048847689060495
0.6881219823961147
0.6016187304048799
0.6046351062017493
0.7228695583995431
0.6400850942940451
0.6885182774043642
0.598379660595674
0.6896368374000303
0.5991325579932891
0.623031486698892
0.6156276313937269
0.5832857698085718
0.5995479193981736
0.6032335855998099
0.6086085526039824
0.6119657246046699
0.7481411509914324
0.6519509458914399
0.6390561243984848
0.6223165976931341
0.6193429995910265
0.7064030601992272
0.6141909867990762
0.6301219539018348
0.7363693056046031
0.6483631487004459
0.6092341660987586
0.6030518810963258
0.5913456048001535
0.6330601038062014
0.6192563118063845
0.6490473547019064
0.7016940996982157
0.6316603549988941
0.6018211822025478
0.6324939237907529
0.5812611149041913
0.6647497035097331
0.6431320576928556
0.6007863439968787
0.5846219499944709
0.678230911900755
0.586397525400389
0.6511248655966483
0.6024118597037159
0.6089140468975529
0.6701112951966934
0.5806759890983813
0.6049077662057243
0.7050666513037868
0.6304982583969831
0.7202060459065251
0.6096225627930835
0.7583076911978424
0.6781866412027739
0.6062186736962758
0.7081554127042182
0.6060561105958187
0.6656011224025861
0.5960114318062552
0.6928363487008028
0.6313308511977084
0.6250089859007858
0.6063390424940736
0.7346507053938695
0.5930902166990564
0.6107062594033777
0.6236198922037147
0.6080142834922299
0.691814558999613
0.6529981093015522
0.5925912781036459
0.6132111996063031
0.6781343117007055
0.6641288512968458
0.6068694190937094
0.5896063939086161
0.5837301813997329
0.601506068801973
0.6773906785994768
0.731688124302309
0.5854561950080097
0.6719295522081665
0.723194761807099
0.6716811296064407
0.572605757904239
0.6586812832974829
0.6028940442949533
0.5786981972050853
0.5609170682029798
0.5798077119980007
0.6910894561908207
0.6025432789931073
0.579110941500403
0.5920198473031633
0.733673162595369
0.6205089929979295
0.6911953660077416
0.6108847224037163
0.6466708133928478
0.5903023410006426
0.5780086461105384
0.5944065765012055
0.5937476984923705
0.5659914943971671
0.6577624650090002
0.6524108571931719
0.5894781894981861
0.5847971578943543
0.5895661276066676
0.5992038461030461
0.5963934038067237
0.6252199836075306
0.6134610982961022
0.60016156390775
0.61275330419885
0.6059355175006204
0.5936311198980547
0.664871243503876
0.6124721299041994
0.570418951800093
0.6160888834041544
0.581831384007819
0.6066826310008764
0.6071548214065843
0.594084377202671
0.5857802338083274
0.6032927307998761
0.5902179950033315
0.5850680937990547
0.6212313470896333
0.5927973461104556
0.5986679270048626
0.6387042189016938
0.6046541998046451
0.6105458983918652
0.6428923015017063
0.6709968066075817
0.6189768858021125
0.6039264454971999
0.7099082595086657
0.6524287631968037
0.5649819896905683
0.5916603120975197
0.587643107608892
0.5939206138020381
0.6515556591912173
0.5790718091069721
0.5949729986023158
0.6975418561021798
0.6455675605917349
0.5971463759080506
0.608518496400211
0.5854498188011348
0.6207751112990081
0.6095061423024163
0.6148231902974658
0.6102159964037128
0.6145234377007001
0.5984968386008405
0.6076268784003332
0.5981180036906153
0.5754640064900741
0.6069359240937047
0.5918329378007912
0.5863860209938139
0.5860193370026536
0.6335017955047079
0.6231504253926687
0.6493923928937875
0.6699313970049843
0.6414822612074204
0.6021266909083351
0.5787043845979497
0.5993281582952477
0.5692320341942831
0.6173311389051378
0.6505703514907509
0.7088753694086336
0.6153017409960739
0.7599734100978821
0.6121404558070935
0.7593773584929295
0.6964287080103532
0.7929082488059066
0.6128834904055112
0.6071256471099332
0.6646657124045305
0.5952620101976208
0.5944837033050134
0.582747343101073
0.5773045121110044
0.6098353775101714
0.5819391580997035
0.5648945470107719
0.5933559439028613
0.5950127001968213
0.5955504792975261
0.6072528777061962
0.6273643769905902
0.6306678778026253
0.6964100240031257
0.6747468232060783
0.6200039440998808
0.6730003966018557
0.5803894615964964
0.571613760991022
0.5723466079914943
0.5855384362977929
0.6098701882991009
0.5937918178969994
0.6102773471968248
0.6328350367955864
0.6064472505007871
0.6573677636100911
0.6109411464072764
0.6188192414934747
0.5883966504014098
0.5623888592934236
0.5781234422931447
0.59291060580872
0.5420210795942694
0.5576385491993279
0.5782841378008016
0.5574674360919744
0.5861162564018741
0.6415494753979146
0.5699264633003622
0.601444065303076
0.6117477816063911
0.5876202240004205
0.6858647306100465
0.615212534100283
0.6119350939057767
0.6812229190021754
0.5914101897040382
0.5899089738028124
0.5912964491988533
0.6135917002917267
0.6219251923030242
0.5840033498941921
0.6188078136998229
0.56583390730666
0.6131249326048419
0.6685263175982982
0.6010698762955144
0.6568052327958867
0.5873458880931139
0.6346695448970422
0.6013115042936988
0.6059882709989324
0.5928931217989885
0.5768528239917942
0.5829855541000143
0.6275162747013383
0.5978222054080107
0.6118648234987631
0.5850514955935069
0.5949775488930754
0.6523899686988444
0.6253185042995029
0.6097325854934752
0.5931764562963509
0.6982841077959165
0.6190066742012277
0.6081755137071013
0.5988152069039643
0.5761201519053429
0.5743396728066728
0.5895782490959391
0.6769853895995765
0.6042546440963633
0.586404894606676
0.5710949336993508
0.5845531543949619
0.5724542176001706
0.6526844732929021
0.5783668264048174
0.6048365084920079
0.605573170108255
0.5791953165084124
0.6461935461033136
0.5555258681997657
0.5499143569963053
0.5975120814982802
0.6852884258958511
0.6670607566018589
0.6775401027989574
0.6818817263003438
0.5854439552989789
0.5836047230986878
0.6138301403028891
0.5817016893066466
0.6463771032984369
0.6854915447998792
0.5845082765910774
0.5645390670979396
0.5678724308963865
0.6011847026995383
0.5740709107951261
0.5537330863066018
0.6041134277940727
0.5634411480044946
0.5756197570008226
0.6833938350086101
0.5954338859999553
0.6002440759912133
0.6156592250103131
0.5934923332068138
0.571554358501453
0.6049346620915458
0.600622609606944
0.5847071354975923
0.5907743035932072
0.5732970510958694
0.5820604033069685
0.5914554771035909
0.5662909495993518
0.586057022807654
0.5859537117998116
0.5599376126076094
0.5688272221945226
0.5642282017040998
0.5676165700075216
0.5935334212961607
0.5713790687033906
0.606831477500964
0.5973273079958744
0.5942829033010639
0.5998160065035336
0.5711678287945687
0.568781127105467
0.5819163128966466
0.5620040648966096
0.5880140793975442
0.575903600093443
0.658366812102031
0.578776999306865
0.5716137462062761
0.589971065800637
0.5721917471033521
0.6194750822032802
0.6050308856996708
0.5801308177993633
0.5892931967973709
0.6506541707087308
0.5775966040091589
0.5707238495000638
0.5876938809058629
0.5958311494905502
0.5598726639989764
0.5497899634065107
0.5640343148959801
0.5870661595021375
0.5624740077066235
0.5623791889986023
0.570162582397461
0.5726991462986917
0.5670597036019899
0.5862594728008844
0.5877817605040037
0.5999231565976515
0.583594716002699
0.6041172697092406
0.6239158090902492
0.6116868252982386
0.6036198980989866
0.6902887810952961
0.6684909196919762
0.6189883184968494
0.6104394685011357
0.5948325737961568
0.5937183631001972
0.5757947291014716
0.6051367647014558
0.5852454203995876
0.585426771605853
0.5762694147997536
0.5922453448991292
0.5899626379017718
0.6445895076030865
0.5761477084015496
0.5788026318070478
0.569917318993248
0.5816229271935299
0.5676637721946463
0.5805958794895559
0.5663727473001927
0.6640241178916767
0.6107021662057377
0.5883250897051766
0.5748434912995435
0.575567303004209
0.6021952336071991
0.5886010144022293
0.5891487642074935
0.5669347029062919
0.5847801647963934
0.5559238463989459
0.6489834359963425
0.5582967699039727
0.5720166053040885
0.5897428685915657
0.5847615969949402
0.6327522707986646
0.5992769563919864
0.7836600471986458
0.5889472787966952
0.5980731072952039
0.5836304387892597
0.5885261536925099
0.5802261481992901
0.5815605342038908
0.5702410920057446
0.5747041271068156
0.5690323739079759
0.5780719715054147
0.5812230779090897
0.6003152947989292
0.596405569196213
0.6199358163052239
0.57354257539846
0.5990663501899689
0.6380184474983253
0.6462787383934483
0.5986062968033365
0.5933798054000363
0.5754852331010625
0.5520807850989513
0.5676931091002189
0.560562528797891
0.5502980374963954
0.5965632478008047
0.5884349329047837
0.5791674686013721
0.5841212735977024
0.5661776331951842
0.5808276092051529
0.5525679486920125
0.5528928416897543
0.6224502115044743
0.5705118624959141
0.582914638496004
0.5813966775080189
0.58222543009324
0.6172933405032381
0.6065663427929394
0.569223168597091
0.5808107247925364
0.5721447242074646
0.5838639219990001
0.5828869711025618
0.589101926004514
0.5665597904939205
0.5816538633080199
0.6205259497044608
0.5918269713991322
0.6610523217939772
0.6898493153043092
0.5915206285077147
0.5972304056980647
0.6747522613964975
0.6012619719025679
0.5926447506994009
0.5837618789984844
0.5878177392063663
0.547035921306815
0.5796042217989452
0.5729125479003414
0.5615342281991615
0.5650057778926566
0.5849763242993504
0.5726946288021282
0.5569117201026529
0.5609612546977587
0.5520037599955685
0.5739370486000552
0.5760725246043876
0.6071966701070778
0.5774976448039524
0.5873020486091264
0.5707140677957796
0.5713329115998931
0.564287991099991
0.551844077091664
0.578956674807705
0.5524299731943756
0.5403581358958036
0.5440673544071615
0.5806059243041091
0.556358310696669
0.5653246921952814
0.5728963347966782
0.540029758401215
0.5660170049057343
0.5597324692993425
0.6592118649976328
0.5698695520986803
0.5775568059063516
0.5714806314907037
0.6589903704007156
0.5877990902983583
0.6009453509002924
0.5846714086947031
0.5927315843990073
0.5832356933970004
0.5646962797967717
0.5679104535025544
0.5524243414052762
0.6358375729992986
0.5337658570962958
0.539831898000557
0.5795039333053864
0.5485029508010484
0.5771107048960402
0.53204596999567
0.5639183280058205
0.5412270058994182
0.5444597953930497
0.6731304035987705
0.6015453250030987
0.5877532657003031
0.6736542508006096
0.5608703002915718
0.5708451577927918
0.576942443405278
0.5670298011042177
0.5678819266031496
0.5393334515043534
0.5871328583918511
0.5459211305016651
0.6489159720018506
0.5843532419996336
0.6011358182993718
0.6500730450963601
0.5867559846956283
0.6212058937060647
0.5799570754985325
0.6569447312038392
0.5576949195005
0.5428282395005226
0.5501424959045835
0.5506152400979772
0.5628352397936396
0.5656754622003064
0.6172609312925488
0.5914219710975885
0.5780730933067388
0.6050956676015631
0.7693435263936408
0.5850582487997599
0.5859312381013296
0.5747032771003433
0.673050519300159
0.6007785037974827
0.579638661199715
0.5692535559996031
0.5655746849020943
0.569311148498673
0.5811043091001921
0.5779846928082406
0.559856002999004
0.585170692706015
0.5952441274072043
0.5755371814011596
0.5725302589009515
0.5861274227965623
0.6316751830978319
0.5729257055907511
0.6734056730987504
0.5747842282988131
0.5642690412933007
0.5567801035940647
0.5588905301992781
0.5539196876925416
0.5371309385984204
0.53010195720708
0.5580090169911273
0.5483273386955261
0.5402889118995517
0.5784452524967492
0.5476093529956415
0.551480151899159
0.5722658624988981
0.601863383303862
0.6148910749936476
0.5799440733972006
0.5837747939047404
0.5895221284008585
0.5396080676000565
0.5784939954988658
0.5601877243025228
0.5760128113091924
0.5796086586080491
0.5731251984019764
0.57879298949847
0.5794321433990263
0.5857852670946159
0.5622657669009641
0.5733239063993096
0.582757506694179
0.589590463694185
0.5791564336977899
0.5756735450937412
0.5746164259966463
0.589380889502354
0.5678610434988514
0.5774088851991109
0.5664611667976714
0.5781846474972554
0.5943962814053521
0.5361545068095438
0.5671033740974962
0.5486376949003897
0.5641285310965032
0.5595421567093581
0.5745474296039902
0.5738428139942698
0.5543501814012416
0.5456490585929714
0.6069566325983032
0.6966190538019873
0.6048598392982967
0.57042245590128
0.5642221950925886
0.6261200345004909
0.582730590493884
0.6553212401107885
0.5725784644950181
0.5631917558028363
0.5879013241967186
0.5762994198943489
0.5674457604065537
0.5517472499981523
0.5527755804010667
0.5366864215000533
0.5453709084074945
0.5487990741967224
0.5475539093953558
0.5736000025062822
0.5607042199932039
0.5853592894040048
0.5971193947945721
0.5647340430063196
0.5766884906101041
0.5539189878036268
0.5689160086913034
0.5827120590955019
0.560628396703396
0.6178472481900826
0.5521208010963164
0.5777702060993761
0.5566413088003174
0.5387618281063624
0.6496599141974002
0.6347785837948322
0.633314491296187
0.572000487393234
0.5774688136065379
0.6034270485979505
0.5466112839989364
0.5768487273016945
0.5873838107916527
0.5422339097945951
0.561463572701905
0.5639030491001904
0.5490674954955466
0.5455113701988011
0.5652362777967938
0.5425946310977452
0.5410333371954039
0.5271888938033953
0.529219862294849
0.6450245679006912
0.5479679233045317
0.5387789494008757
0.5686046354006976
0.549882959597744
0.5607882827054709
0.5425413500051945
0.5375991815002635
0.5765845255926252
0.5412726402981207
0.5379599096020684
0.5411363295977936
0.5469241788028739
0.5446235422044993
0.5312508989940398
0.5259930070023984
0.5376553465961479
0.5398751978063956
0.5112522098002955
0.5400772897992283
0.54157586049987
0.5413013332057744
0.5296467353007757
0.5582925066002644
0.5583386469050311
0.5636865653912537
0.5618427640991286
0.5314837272977456
0.5795650142943487
0.5546706196968444
0.5381057120976038
0.5417189977015369
0.5661014594952576
0.5441040167002938
0.5774535155040212
0.5441814600955694
0.528272169304546
0.6668627836974338
0.6581002034014091
0.5791907274979167
0.5884212623932399
0.5996148523990996
0.6016636520042085
0.5602451842976734
0.5634014962939545
0.5699398386990652
0.5731421338976361
0.5690205138991586
0.5527413688017987
0.5426853454904631
0.5739031584002078
0.5477086120983585
0.5733584768022411
0.568428203894291
0.590949681494385
0.5495174937066623
0.5858162923017517
0.5957858670037239
0.5926826326060108
0.5565286805969663
0.5410324977012351
0.5369095059926622
0.5442654829006642
0.5429601701092907
0.536816357600037
0.5432408991968259
0.5325091397971846
0.5502509523998015
0.5492225560010411
0.5719639058108441
0.5680283050984144
0.5553195193991997
0.5385880388901569
0.5749411587952636
0.5422564701992088
0.5410062578972429
0.5467030589003116
0.5753423805930652
0.5400217554997653
0.5807051612064242
0.5649790408904665
0.5415520658018067
0.5571104040951468
0.6305431212997064
0.545726580300834
0.5381570623954758
0.5465506763081066
0.5666752145974897
0.5871347806998528
0.5513433835934848
0.5517170149018057
0.5817872017039918
0.5744454047060572
0.5568441034061834
0.5890327063039876
0.547169300308451
0.5399012499023229
0.5585674567031674
0.5417758028022945
0.5232125097070821
0.53245586049743
0.5538854795042425
0.5175594595028088
0.5816227263072505
0.5611124320887029
0.5795242207939737
0.5603331660036929
0.5475073911016807
0.617784273903817
0.555365877400618
0.5735511173959822
0.5430617389036343
0.6156862747040577
0.5837498839013279
0.5541683956049382
0.5770703223999589
0.5489866821910254
0.5412216282100417
0.5740202348912135
0.5287766746012494
0.5410163793945685
0.5318904725951142
0.5450348890968598
0.5574337393976748
0.5309894531033933
0.5490051408065483
0.5382069004001095
0.5296274711028672
0.5230653536040336
0.5542068167007528
0.5564451365033165
0.553964656998869
0.5689762196969241
0.5407422842923552
0.5516512167989276
0.5503731344942935
0.6524414759012871
0.5672144364099949
0.5520639461930841
0.5373172670020722
0.5466254282044247
0.5544806970981881
0.5530424528988078
0.5360465659992769
0.5861061732983217
0.5976211328990757
0.5830167759093456
0.561845839896705
0.5590774400974624
0.5590040144044905
0.5375412599998526
0.5357137680985034
0.5533993280027062
0.5366610707947984
0.5397949588950723
0.5371292839059606
0.5648635232006199
0.5338206841959618
0.5515361485886388
0.5494758828077465
0.5900990172987803
0.5552010661922395
0.5525685932952911
0.5573505823966116
0.5616401246050373
0.5742581113008782
0.5483068326953798
0.5469405811047181
0.5561487721977756
0.5494914053939283
0.5366264379932545
0.5644688955042512
0.5171981720020995
0.5029573581065051
0.5452688338933512
0.5470152019988745
0.5457667410955764
0.5389911171980202
0.5766914829961024
0.5262854145956226
0.5754933553980663
0.5772235260927119
0.5438107779016719
0.5281651653931476
0.5570877000922337
0.5123730906983838
0.5378321767901071
0.5710252379998565
0.5307126722065731
0.5356964865000918
0.5265757904038765
0.5522218642989174
0.5594207638991066
0.515264320501592
0.5371256520971656
0.5368892388069071
0.5369826731970534
0.5333683928009123
0.5209579264977947
0.5375175073975698
0.5135292022954673
0.5337043448933401
0.5307925172965042
0.5528708570054732
0.544260213105008
0.5392419724958017
0.5624034043983557
0.532657025300432
0.6243661132990382
0.5596284108934924
0.5233073143986985
0.5278668622951954
0.5480365048046224
0.5259614186012186
0.5229355902061797
0.5046572318067775
0.5480762236053124
0.507831187103875
0.5111876671086065
0.5170959231094457
0.5751803484046831
0.5457591067999601
0.5541264815954492
0.5577277146978303
0.5263743562041782
0.583137446991168
0.5183286980027333
0.522793933399953
0.5613340744050219
0.5451588822994381
0.5656928588985466
0.5538221088936552
0.5330605266033672
0.5390278774080798
0.5472195619018748
0.522263724100776
0.5467711139004677
0.5179555995040573
0.5473698746995069
0.5292033993988298
0.5447511716047302
0.5290733585017733
0.5481413363944739
0.5300055025960319
0.5507922573015094
0.5341153186978772
0.5300319883972406
0.49719334739493204
0.4842614999040961
0.5020698348991572
0.5073486529057846
0.5240254606935195
0.5024658589041792
0.5119357671937905
0.508053433499299
0.5060666326084174
0.5398594108992256
0.5332844965043477
0.5215081783011556
0.545306348905433
0.5101093437988311
0.5315029188990593
0.5164801952079869
0.5348165135015733
0.5395159646985122
0.5350306136999279
0.5325862279976719
0.5439781118999235
0.519432135799434
0.49149149380391466
0.521173625101801
0.5334716908982955
0.5299841969041154
0.5334952219040133
0.5096868938067928
0.5675944437040016
0.5045545783010311
0.5161486963042989
0.518904228694737
0.5412434458965436
0.5272110698977486
0.5179186166031287
0.5381744810962118
0.5080876286025159
0.5229473761981354
0.5122955906088464
0.5407176100998186
0.5130900970078074
0.5030629220069386
0.5185204679961316
0.5393067210912704
0.5138037491007708
0.5323983890004456
0.5171018723049201
0.5073812954011373
0.5447834979975597
0.5555831069941632
0.559942110395059
0.5193579880986363
0.5397305989987217
0.523089763999451
0.49694057860178875
0.5320879712002352
0.5492140694987029
0.5581634577945807
0.5366653133067303
0.5240277056931518
0.561980238603428
0.5310896303970367
0.5088397601968608
0.5345432639936917
0.5272172276978381
0.5789142802939751
0.5494495909078978
0.542945537797641
0.6331950824009255
0.5612301260931417
0.5157989409985021
0.5388191857025959
0.525177997990977
0.5256475253030658
0.5370287586003542
0.5162148137111217
0.5304383134003728
0.5388561813975684
0.5332967685069889
0.5319505234016105
0.5210939315031282
0.5149606105987914
0.5263094135909341
0.5177690097945742
0.5342291292967275
0.5404091333970428
0.5273547056945972
0.5549979471950792
0.5198787653003819
0.525985131401103
0.5335831396980211
0.5261515632970258
0.515359697304666
0.5443265320034698
0.510553408798296
0.5522406784002669
0.5326125413062982
0.5515666641993449
0.5590519590070471
0.5427825919934548
0.5231520593981258
0.5327685685944743
0.5121177194057964
0.6051880548009649
0.6228428601985797
0.5460220537032001
0.568103414401412
0.5483298864099198
0.5252408573986032
0.5574949807953089
0.5441599449957721
0.5366944030974992
0.5303610209957696
0.5571311558946036
0.4975850205053575
0.5453685528947971
0.5337088886997663
0.5537309312028811
0.5108344346983358
0.5262108921073377
0.5004268878954463
0.5253314793924801
0.5247838443960063
0.5214829074102454
0.5155361223965883
0.5240954509936273
0.5336047674994916
0.5234200109960512
0.5234491452923976
0.5152728059096262
0.543770001095254
0.5260086162015796
0.5245470786001534
0.5342841129982844
0.5352654288988561
0.5398596388986334
0.5495570780010894
0.535284720803611
0.5595665076049045
0.5641588812926784
0.49905979399336503
0.5406229488085955
0.5250969746964984
0.520209497702308
0.5084544202079997
0.5105080954032019
0.5438854709966108
0.5865354727953672
0.5259738248074427
0.5241530905012042
0.5253462507971562
0.5368439723039046
0.5482055681059137
0.5438742550904863
0.5051186347031035
0.5085943024954759
0.5483568618888967
0.520234708499629
0.5138746628072113
0.5500963223981671
0.5157916483003646
0.5501382770016789
0.5331286465981975
0.5002266837051138
0.5329814755939879
0.5348581278929487
0.5238837591023184
0.5244408608996309
0.5116299411049112
0.5584011190920137
0.5331077345996164
0.5270452386932447
0.5033101700013504
0.5187550580012612
0.5101181918056682
0.4997857346083038
0.49655493500176817
0.5509788185940124
0.5167932484997436
0.5224713443079964
0.5154165824991651
0.5467361025046558
0.488937467103824
0.5111711630015634
0.5251410707947798
0.5165011864970438
0.530115291592665
0.5075670510996133
0.5084008064935915
0.5444202983984724
0.5322301874984987
0.5567115828976966
0.5256049582967535
0.5374278398929164
0.5331183252041228
0.5233237850945442
0.5065304363961332
0.520801687403582
0.5224772533052601
0.5073755512014031
0.5176710056955927
0.5266242351965047
0.5074340818915516
0.5160666718962602
0.5298212841968052
0.527292811695952
0.4988534601056017
0.5610487808007747
0.5033918025903403
0.5029615325038321
0.4828704700921662
0.5131026315037162
0.5533874177956022
0.5082761976053007
0.5074816621025093
0.4802801701007411
0.5277873512008228
0.4878000186989084
0.5262462081969715
0.4930752475978807
0.5080001788097434
0.5404220168013125
0.4895206836052239
0.5470167963998392
0.5279371610027738
0.5353722339030356
0.5593537225970067
0.5143260566983372
0.5359001751057804
0.4981587639893405
0.5425105265923775
0.5097316020983271
0.5721441489993595
0.5431172325043008
0.5134864715044387
0.5279504696954973
0.5232567336061038
0.5468594645033591
0.4993607050972059
0.5551703745033592
0.5484264157013967
0.5478864624048583
0.5312554889009334
0.5301092453999445
0.5250020462088287
0.5229927559965291
0.5042492208071053
0.528061943501234
0.48663180880248547
0.4824732259963639
0.5506623927969485
0.5230953830992803
0.5211515309056267
0.5207384348963388
0.5018821395933628
0.4900590181001462
0.49351123200031
0.5148019429063424
0.4965803692932241
0.5068559546023608
0.5011581995990128
0.5248561355983838
0.5074922897969373
0.5151038601994514
0.49566986749414355
0.5406370109063573
0.5279356551007368
0.5512178678996861
0.5391235840041191
0.5598387593985535
0.5207829007995315
0.532673298404552
0.48964037669356913
0.5321076319087297
0.5037238782970235
0.5261049119057134
0.5278874043026007
0.5277715357020497
0.5090291614993475
0.5269396879011765
0.5131385624990799
0.5202111911959946
0.5136344145052135
0.5223703807103448
0.5381824842072092
0.5834406174020842
0.5211865394958295
0.5550036548986099
0.5692298223963007
0.5405682004988194
0.5155414266977459
0.5063294391962699
0.5002994718030095
0.5335405078018084
0.515818947495427
0.48595256890403105
0.5139531668974087
0.5147648352081887
0.5678402133984491
0.5124384219991043
0.5292697335011326
0.5370628370903432
0.5579237163998186
0.5860634177923203
0.5220654138014652
0.5479866516077891
0.5710640046978369
0.5252650873968377
0.51392861478962
0.5217126023024321
0.48799667599378155
0.526284265704453
0.5075145609094761
0.5196672091959045
0.5105443421052769
0.4875166063895449
0.5191265664994716
0.5209543911041692
0.532167679304257
0.4948342427029274
0.5053451671032235
0.493974873109255
0.4855278849019669
0.5060260656988248
0.4918314245995134
0.489679436897859
0.505222806497477
0.5091617680038325
0.49926860149716956
0.49053188590332863
0.47682512149913236
0.514576130907517
0.5076624389039353
0.5401970514911227
0.5085062485071831
0.5051955726929009
0.5035464149899781
0.4804636989021674
0.4946849569911137
0.5162140931002795
0.5177943384973333
0.48871650130022315
0.4942685098038055
0.49896944500505924
0.4954939804971218
0.5422607869026251
0.5254767040954903
0.5101536544039845
0.5290899746003561
0.5151007122942246
0.491532308596652
0.497299323999323
0.5025997617049143
0.4989616826991551
0.49781219189753756
0.5219110965030268
0.5079126921016723
0.4794301343965344
0.47919550850056114
0.5288056727033108
0.5234888593084179
0.49384431130019946
0.49174547150032594
0.5149461754015647
0.5233384588966146
0.5100626472034492
0.5195257707033306
0.5163128876010887
0.5473495004931465
0.49737202109536155
0.5163296772050672
0.5455575533094816
0.5066870173905045
0.5110432559042237
0.5348660136922263
0.5249318502028473
0.5249334612046368
0.5021806276985444
0.5322099289973267
0.5033840421005152
0.543352345994208
0.5459838206064888
0.530036274692975
0.4957562954048626
0.5025284826057032
0.5097026983043179
0.4964343355037272
0.4900904010981321
0.491483926505316
0.4942598326015286
0.5029314749059267
0.5098390474915504
0.5133995668962598
0.500644187105354
0.4953760780976154
0.512461370008532
0.5010874931002036
0.5029668525094166
0.5280124882003292
0.5198251577909104
0.48721357760950923
0.539522212301381
0.508936897397507
0.4999745227978565
0.5075386291020549
0.5105070699006319
0.4928265827009454
0.5561800972092896
0.500115894607734
0.5186325751012191
0.5410031963023357
0.5109417236992158
0.5261181397014297
0.49581364160403607
0.48917562649585306
0.5182629905990325
0.4751716586062685
0.47185359880095346
0.53388056170661
0.5394481924013235
0.5510857649031096
0.5055042485008017
0.5067380669992417
0.47548389829462395
0.4815322533948347
0.5071999138919636
0.49019216070882976
0.5062748725991696
0.49183274939423427
0.5014977243030444
0.515276895801071
0.5502133485977538
0.5058111272985115
0.5393222668906674
0.4551574854063801
0.5053592682001181
0.5160323183983564
0.4965463415021077
0.5269779706955887
0.523440922505688
0.47757583619095384
0.4857470331946388
0.5174387310980819
0.5344935836968944
0.5374009669059887
0.5173044949071481
0.48136381700169295
0.5165031951968558
0.5013878067955375
0.5176351791946218
0.48728248750558123
0.4766683802008629
0.4894109999993816
0.4669359275023453
0.4861188740003854
0.5147107422002591
0.4979721307056025
0.521066795499064
0.5150160748977214
0.5161633896990679
0.5140983705059625
0.5193342198967003
0.4995346667943522
0.5040375319076702
0.49424576279707255
0.4783930509001948
0.49373666420578954
0.49505187540780754
0.48779267619829625
0.49636755969841034
0.4934395037940703
0.4919683815911412
0.49782668149564413
0.5372352294973097
0.5185942746000365
0.5295458198990672
0.5610886159003712
0.49565124709624797
0.4858509061043151
0.49305061909835785
0.5028527410002426
0.5264678684063255
0.5320854142075404
0.47257408950245006
0.45878974030492825
0.5140631484915502
0.49166380759561434
0.4985903143999167
0.4853525760001503
0.49599603869719433
0.47045411720173436
0.4830127286957577
0.5222632940043695
0.5019353537005372
0.5283435314078815
0.5013505300041288
0.5288977945921942
0.499236745305825
0.5089279724052176
0.5156735923956148
0.48643843829631805
0.5159529525903054
0.5308713248930872
0.542825159500353
0.5339638945064508
0.5242832820978947
0.49723540120758114
0.5697723816032522
0.5071637020097114
0.5136409591999836
0.4943249998963438
0.508600039104931
0.5181417562998831
0.5235662905965001
0.5127698459080421
0.521968851191923
0.5622724244953133
0.5090159006998874
0.5504779354087077
0.5431881029973737
0.5138457731925883
0.545343657094054
0.4924934144015424
0.5100425515905954
0.49668319820193574
0.5073605354991741
0.5273386184009723
0.5051025363965891
0.5098769070929847
0.5008226988022215
0.5175381284905598
0.5063383852946572
0.5045092902961187
0.5042206546990201
0.5157299312995747
0.5090010719955899
0.5066711319959722
0.48803544010734184
0.5031080015003682
0.501692330208607
0.49118919430766256
0.483340640401002
0.4836346142925322
0.5109983150963672
0.5029943412053399
0.49158200969686733
0.5002839119988494
0.5186270192964002
0.4946834386093542
0.4783839148003608
0.4896510627004318
0.5024859965080395
0.5050787275074982
0.48500772659899666
0.5061084170010872
0.4889301436021924
0.4793440587935038
0.48959846450015904
0.4591700036893599
0.5021528926910832
0.5003203046042473
0.509484200400766
0.48385652609867974
0.4993656808976084
0.500614965998102
0.5004101907019504
0.4960584702086635
0.487048505700659
0.47773078590398654
0.5354260278050788
0.5003811161965132
0.5236839237972163
0.5147937124012969
0.4915381171973422
0.5103479621000588
0.49457665930967776
0.4845225411932915
0.4942453218973242
0.48679976190906016
0.4964262077002786
0.4766612238949165
0.48860662350198253
0.4731476803892292
0.5058321360964328
0.47161674570525064
0.4762946504051797
0.49239120869897307
0.49551388890249654
0.4655123203061521
0.5259008363937028
0.4824973560986109
0.5033660377026535
0.4899368735961616
0.4805784441996366
0.48464183970354496
0.4945395481074229
0.4659239901928231
0.5397340110968798
0.49132707440294326
0.4799092706060037
0.47513978140195834
0.4981466733966954
0.4829402350005694
0.4730853023007512
0.49592358589870855
0.48267429569968956
0.505567679007072
0.5608694190974347
0.47796251779654997
0.4999741081963293
0.5076900801039301
0.5131978549994528
0.48771340909879657
0.4732314866967499
0.5088606468983926
0.5034563414053992
0.45744984260527416
0.47915302409091964
0.5002002359949984
0.5108698210911825
0.4856350538088009
0.48691706469981
0.47645427390234546
0.49183977029751985
0.4811948574031703
0.49581542519154026
0.4772251143003814
0.4857062562019564
0.45793365510180595
0.5083512371988036
0.5034796945052221
0.4832990471972153
0.4965847969986498
0.5134872479946353
0.5468938832054846
0.5347418679972179
0.5073647750075907
0.5219173514051363
0.5039104062947445
0.48118075559614226
0.4997127381968312
0.4855913315084763
0.5302748518995941
0.48515894829761236
0.48618764580460266
0.4721657796995714
0.48951301629422234
0.4745353188016452
0.49182726540602745
0.4835158739006147
0.5320319221937098
0.49946159530663864
0.5210885985987261
0.5026142342947424
0.47560060690157113
0.5239033852005377
0.48889151189941915
0.5148411512025632
0.4643122978042811
0.48399462139932437
0.47797599179903044
0.4690120459999889
0.48659991479944437
0.514546692604199
0.4674210445024073
0.47387028790544716
0.47008300219895316
0.47731075979536397
0.42838900350034237
0.4440145845990628
0.43531647680792956
0.48657299909973517
0.48273993539623916
0.5291278901975602
0.4739424495957792
0.47329713819781316
0.48280961309792475
0.470167358906474
0.4890022501000203
0.49846042119897904
0.5759134361986071
0.5078301970032044
0.4845167858991772
0.48379718090873214
0.4842963451053947
0.5209955742931924
0.4766713822958991
0.4337590110953897
0.4887232317007147
0.4708660798962228
0.46415696759941055
0.45093402119819076
0.468155506090261
0.5000387648004108
0.4745657808030955
0.46674467480042947
0.48081908649764954
0.47102431029779834
0.5017752519925125
0.4514967761002481
0.48245306870667265
0.48411266939947384
0.4759503312991001
0.48324150989064946
0.5475462410016917
0.5171196512994356
0.4758595936000347
0.5101482655969448
0.4874415793106891
0.49101396979531275
0.49199141829740256
0.47683427629526703
0.4766463587991893
0.514803139504511
0.49650103129679335
0.48516513298964126
0.48672955579822885
0.5041292458074167
0.46068467339500785
0.4656190212001093
0.46328542310511694
0.4786111323046498
0.4884225799003616
0.4500716909999028
0.4943224946036935
0.4692925640963949
0.4752651049057022
0.48000701910350474
0.4869767029071227
0.48962792509701103
0.5063838798901997
0.4744514218065888
0.4471577570075169
0.523260860494338
0.4782766878022812
0.47208624219056217
0.4776402418036014
0.4909136611968279
0.4705038195010275
0.48503464279929176
0.48126771840034055
0.5013344050035812
0.45507693929830567
0.4898172891931608
0.4887414625962265
0.4845668673980981
0.4598443858907558
0.509782756306231
0.5354192130034789
0.5433873041067272
0.49626881689764557
0.4813611641060561
0.4828220644965768
0.4790144384955056
0.4673019715002738
0.5180042728083208
0.4626309848972596
0.47084897339809684
0.4540832555969246
0.4766815433977172
0.48395697050727904
0.48827700919937345
0.5588165774010122
0.4829595063929446
0.497426518809516
0.4823862188030034
0.5112751888926141
0.4723511285032146
0.4821039039990865
0.4627231610007584
0.4834126143949106
0.4813179439981468
0.4732190264039673
0.5100219366955571
0.4784760812995955
0.4807878006016836
0.4658832354936749
0.48133882289985197
0.4583715920918621
0.47978604239178824
0.44245468360604717
0.5064859007950873
0.46621286029694603
0.5382002631900832
0.49645101790083573
0.5279538649949245
0.4933258829987608
0.5105627042008564
0.46242279070429504
0.5162669540964998
0.5171348764910363
0.4663604081957601
0.4923057412961498
0.49991467780200766
0.5071883665979839
0.4881501829018816
0.5125677862903103
0.5547932915971614
0.45297526770737023
0.48544423540588466
0.46989520569331944
0.4667938811937347
0.4789727338007651
0.5244922654004768
0.47556756979320197
0.465284299000632
0.507298425200861
0.4914463313063607
0.46817447000648826
0.47690699599916114
0.4867118943016976
0.4655705951037817
0.44540905830217525
0.49666609420673924
0.45676843050168825
0.46111873609479515
0.4910798041964881
0.4568897666991688
0.4655274544027634
0.47209558290196585
0.47295450340025125
0.4643485020962544
0.4865053119021468
0.4454269013018347
0.45548021629219876
0.4579886530060321
0.47897920130053534
0.4739358921069652
0.5259751162026077
0.4649117795052007
0.516585181595292
0.5137037302018144
0.49602752170758324
0.5206406184006482
0.5026400094036945
0.47169153470313174
0.4750677495030686
0.5134271889925003
0.47643372939201073
0.5153954731998965
0.47690204810351133
0.5084166423999704
0.5080972714931704
0.4940778809017502
0.4966157950926572
0.5016206672065892
0.4837438688031398
0.45764835469890386
0.45536666590487584
0.46775139300152657
0.4781817481969483
0.4514000710914843
0.5116509850020521
0.45537620889954267
0.4996034512994811
0.48961365580325944
0.468513700098265
0.46693428050493824
0.5120134130003862
0.44371100940043107
0.46139308909187093
0.49376996610080826
0.45646053190575914
0.4724910311982967
0.46893815450603143
0.48450675229541956
0.4693443997064605
0.4912937959074043
0.5167450569919311
0.4724289998062886
0.4771818154025823
0.47678517140448096
0.4584453042014502
0.5039423799957149
0.4985881245927885
0.5190242153941653
0.47938879310386256
0.49781011421000587
0.5122188974055462
0.4916958212968893
0.49602732160128654
0.5237858136068099
0.5133996444055811
0.4500963129103184
0.47858280829386785
0.5074035985977389
0.501678737194743
0.4441746818018146
0.49931257870048285
0.46600593919865785
0.4849973441916518
0.49050966249778866
0.5035211830982007
0.46969786810223013
0.5010058313026093
0.4774299960932694
0.5148471625987441
0.47815280680079014
0.5193776906933636
0.4932080010999925
0.4721446251031011
0.5113201725995168
0.5264969574054703
0.4775463075027801
0.5272869653999805
0.4936778621049598
0.4986564279999584
0.48276687510078775
0.47515700380317866
0.4843232051003724
0.4890037326957099
0.4746175791020505
0.4805697318050079
0.4644869411014952
0.4574407415930182
0.49797682849457486
0.46415509140351785
0.5320411546970718
0.49791793200420215
0.5391878029098734
0.47677340169902893
0.4740228835027665
0.485650986910332
0.49945230280281977
0.5166453944984823
0.4667027010000311
0.49420270570553837
0.48145655000116677
0.48963563339784744
0.5027832358959131
0.46763768619857726
0.4953765618032776
0.47954606760758905
0.4976347972056828
0.4863122298032977
0.477387804700993
0.5219552253023721
0.4768886585952714
0.4832196959061548
0.47702795270597564
0.5099242958007381
0.4514248986029997
0.45934696299955247
0.45981879709288476
0.46466990950284526
0.4631488653947599
0.44635776239447295
0.452025537006557
0.4598812026088126
0.4871986125013791
0.48468152629211547
0.4722116778953932
0.4690820078016259
0.5248840672895312
0.4746544630965218
0.48552664279704916
0.4854113038978539
0.5052105412003585
0.4521196946967393
0.5106364744948223
0.4765634334995411
0.45333130040671676
0.48360300379572435
0.49958185540745037
0.48111586599843575
0.48652944300556555
0.4840888379025273
0.4756906069000252
0.4478972980985418
0.48875885289162396
0.581097176996991
0.5189493158948608
0.4965242790989578
0.48224338568979874
0.4801328795030713
0.4715531916008331
0.4600048672989942
0.4946855874964967
0.5027874063001946
0.48430006669368597
0.5185884078964591
0.5144821970025077
0.5438010423094966
0.4792090939008631
0.5224504915066064
0.505728252895642
0.5059639506042004
0.48555392880225556
0.5262338375905529
0.5318346296902746
0.5053144547040574
0.47837904719635843
0.48727963559795173
0.5233329238952138
0.5017377431038768
0.4887933740974404
0.4705166407045908
0.4840959146968089
0.4665442452998832
0.4651839700061828
0.4746063790982589
0.4725867467932403
0.4489706741995178
0.500256699405145
0.4794071204960346
0.49986130439210685
0.5009840975981206
0.4556423602043651
0.4693928295047954
0.48280557509278876
0.48127399359364065
0.4768593806074932
0.4815623860922642
0.5101234282017686
0.5126660478999838
0.4777498682960868
0.4837836635997519
0.47881001960486175
0.48138076650211586
0.4682695742929354
0.47725337110459803
0.4825066559948027
0.4654517045011744
0.4742297015967779
0.44593251949409024
0.47666029309621083
0.5333830517018214
0.5216664254898206
0.4829536651959643
0.5349493546993471
0.4820904403924942
0.4534455200075172
0.46165685340529306
0.4941065835999325
0.4661258565960452
0.49703438660362737
0.4730129666975699
0.48073458870640023
0.48279237030074
0.4907700091949664
0.46822493301006035
0.4660558172967285
0.4970472153974697
0.47075048490660265
0.4568677236908115
0.521702904603444
0.5173926268005744
0.4656629578093998
0.4577731024008244
0.5757448657997883
0.4756864397902973
0.48592664119787515
0.4756844890071079
0.5088038712041453
0.46281582190422343
0.44440448640380054
0.46451689130626617
0.459794074005913
0.4744581007049419
0.45282885429915043
0.5267263800953514
0.5270478886901401
0.4909423211007379
0.48955562739865854
0.4560625949990936
0.47210585699649527
0.4560935619985685
0.4801140062045306
0.45981569041032344
0.4780286009074189
0.4629140608943999
0.45074909790419043
0.42243169399444014
0.4615328657091595
0.48771204210352154
0.45140614070696755
0.46038799280067905
0.4683412333019078
0.5002103733015246
0.45424415450543165
0.45309801809489725
0.48641231139190494
0.47029251109343023
0.44916541370330376
0.4621569928014651
0.43909722230164333
0.45863077979302036
0.5490577828953974
0.46730282600037754
0.44923163370694963
0.46110907940892504
0.5014026271994225
0.44790975500363855
0.448848175490275
0.4751226242049597
0.5853468506014906
0.46821625750744716
0.47452327099163083
0.47374707389390097
0.49580953670665623
0.45033411980839444
0.507830583199393
0.48281803249847144
0.4554624665994197
0.4703306754003279
0.5024399074958638
0.5191835797973908
0.5470707230968401
0.47846002990845593
0.5403951001935638
0.46526209079893305
0.4749012327985838
0.46511415279237556
0.4514285270939581
0.47644534149440004
0.49722179480595513
0.4830974237062037
0.47615728080272673
0.5049925483996048
0.45846977989422155
0.47177961049601436
0.4600486253970303
0.4800906684016809
0.45009071480017154
0.4309322289074771
0.5065638321917504
0.4854913761024363
0.46805666270665824
0.47621835899772125
0.4730455331038684
0.4746980936033651
0.49886437359964475
0.46525345689151437
0.4658397872932255
0.461410517198965
0.50512288690079
0.4719662765972316
0.47747734959702937
0.439890789904166
0.4681197652942501
0.4485392678063363
0.5043376039015129
0.4954934154055081
0.47041654019849377
0.4827199534978718
0.4538946947082877
0.45438680390361696
0.44566053280141205
0.4265425508026965
0.455056548002176
0.4960890474962071
0.5158614241983741
0.45529431409668175
0.4618390779942274
0.44220907910494134
0.47404942609136924
0.49160206320229916
0.5194209765992127
0.48202025500359014
0.4751888033002615
0.4516748865018599
0.46364031080156565
0.4613379767979495
0.4646284524933435
0.4984179807011969
0.4567442181985825
0.4805831757024862
0.46310835889307783
0.4663040090003051
0.4634168511023745
0.43961768549634145
0.5183541009086184
0.42724185809493065
0.5004454629961401
0.5049413929926232
0.4707167575950734
0.4526637089904398
0.4236864379956387
0.4592147076968104
0.48068231630604713
0.47787470649927855
0.5183225469081663
0.4903174268081784
0.551597916695755
0.48183220929931847
0.47269970800261946
0.46155078189913185
0.4403279819060117
0.4454534796997905
0.5084057088010013
0.47172377130482346
0.45588392710778863
0.4699614271055907
0.4773229083046317
0.4677588606020436
0.48204449330223725
0.4777331018005498
0.4564776119077578
0.47807965690735726
0.4747660076012835
0.5135160705074668
0.5053480010014028
0.49090695459162814
0.4800704016000964
0.47511553360382097
0.4634520053048618
0.49089364289538934
0.48094993939157576
0.427708715503104
0.42288994420086967
0.46851393599063157
0.44857986490242185
0.4763584161992185
0.487963363097515
0.45894281880464405
0.4954592393012717
0.4580808415077627
0.4658669096999802
0.4975072646979243
0.5356293363962322
0.47753039699746297
0.5357340340968222
0.4671665051952004
0.475993171997834
0.4954480116022751
0.5035840307013132
0.44715231530135496
0.5103297436027787
0.4562442220048979
0.49191882980521767
0.48055408590007576
0.4901692145969719
0.47063138299854473
0.47585142200114205
0.48865889209555463
0.47786228579934686
0.47679095950443295
0.47121138430666176
0.4866185875958763
0.48917437680065634
0.4547818965045735
0.5034236436942592
0.49660765009466556
0.4832740817102604
0.5009770657983609
0.4705781200085767
0.4830801481031813
0.5074199224938638
0.4383810063940473
0.4856016197009012
0.49952436949824913
0.47186753519345076
0.47063372529810293
0.4553466251003556
0.47819783319719134
0.485204498807434
0.4697258028900251
0.4639669960946776
0.4405716328066774
0.4687549271970056
0.4577849042019807
0.49084501280449333
0.4420441602007486
0.4746541865053587
0.47343695600284263
0.47149951859610156
0.464224859199021
0.48090913749765607
0.48757672189967705
0.47320441090269016
0.4402801224961877
0.44012122249696406
0.4919393811025657
0.4637274594977498
0.490325848700013
0.4670039986958727
0.4512926696916111
0.4950872018001974
0.4723309668013826
0.4442232787027024
0.4592827889020555
0.4990931928972714
0.45398650839924815
0.4371489434037358
0.46204849999630826
0.44437834789277986
0.4672126308083534
0.45836084471084176
0.4569476666976698
0.45489616959821433
0.4304825023049489
0.4522560587036423
0.4620622698101215
0.43194217280251906
0.4529147082008421
0.45571091839810834
0.4719852035981603
0.4449206720921211
0.4789336532936431
0.47949948670575393
0.4723284172010608
0.45251710519660265
0.4947740709991194
0.440256712900009
0.4776127347024158
0.48610935879405587
0.493219406506978
0.47814791589044037
0.49891085320850836
0.5175588006037287
0.4495901777059771
0.4811585709103383
0.44181149411015214
0.47608293329831214
0.42849404260050505
0.4308772003045306
0.44177686480106787
0.45732070920057594
0.46850464679300785
0.4937412141938694
0.4633951834053732
0.4631103546009399
0.5164888287079521
0.49115750709315764
0.48259433909552174
0.4704568173037842
0.4717024204088375
0.45420246890280397
0.47368235379690304
0.4548829906969331
0.45704683189978823
0.48136955009540544
0.4726013160077855
0.5033303949981928
0.4520475693047047
0.4711237201001495
0.48101046229712663
0.467320495005697
0.5886975610046647
0.4926934906980023
0.444139615399763
0.46901067489525305
0.5261475152918138
0.44451315089827403
0.45292293179081755
0.463989151106216
0.4625074660987593
0.4625845380942337
0.46277360860258343
0.4723820685991086
0.5038432881003245
0.4577758347033523
0.47340973080135884
0.5069142077001743
0.4660744761000387
0.5087607408990152
0.4794586565927602
0.486393388803117
0.47097570180194454
0.4840879980009049
0.4924728608923033
0.4430314656929113
0.4649393887026235
0.45018647440010684
0.4696799410972744
0.4772430956014432
0.46779458889504894
0.4376184202032164
0.4486756095080636
0.43863322969991714
0.4814369615982287
0.48352543759392574
0.4853292544954456
0.4377002198947594
0.48321156689198685
0.4677306886063889
0.5074608710943721
0.4415897557977587
0.4831184737966396
0.4595001821988262
0.46025560550624506
0.48713582640048114
0.4932200571987778
0.4780518908984959
0.4998106510960497
0.48410821459256115
0.4794321298948489
0.48173441090621055
0.4759448071010411
0.45983305539702996
0.5461608360987157
0.47827070669736715
0.4867739011067897
0.4838933893945068
0.4726950361975469
0.46763098129304126
0.457079077209346
0.49371007869485767
0.47205984879983587
0.5023061985033564
0.5160033717984334
0.45815957239829
0.4571898533962667
0.43646869699005036
0.45870772280031813
0.4521596766076982
0.48921359590021896
0.4246338858036324
0.4414318946073763
0.47428234280087056
0.4566995925968513
0.4561946683097631
0.4706134689040482
0.476751150097698
0.4266157523030415
0.4718880999018438
0.4699004256050102
0.4485694121918641
0.5186915248981677
0.4660549819003791
0.4857314129010774
0.45540807229699565
0.49219176130136477
0.4675380264990963
0.4678284231922589
0.5336379947024398
0.4807374017080292
0.4502602422027849
0.4647212942014448
0.475927238794975
0.49213550789281724
0.4741787057952024
0.500003572308924
0.4716407870990224
0.47158624249277636
0.4344019972952083
0.43544960520230236
0.4421352485078387
0.4804013949004002
0.459262062900234
0.4663180944044143
0.4282272433047183
0.46356983750592917
0.43089872049167754
0.4787768334033899
0.44630447289673614
0.4707974469056353
0.44935705029638484
0.46215296039590614
0.45497404780471695
0.4620045343064703
0.46205562200630085
0.5043454220984132
0.44596275059739127
0.44072939979378134
0.4645657846936956
0.43136502319248393
0.46532981059281153
0.4856932886992581
0.47937903229612855
0.437683038203977
0.4463730909046717
0.4749139760038815
0.4479485068935901
0.4621546737966128
0.4745030396967195
0.4220681318081915
0.4663600638974458
0.4405545097077265
0.4506753407069482
0.4551750062033534
0.45709985099965705
0.47206023150356485
0.5054267892963253
0.47496157269924877
0.48189718381036073
0.4561943977023475
0.47801107430132106
0.4876307002035901
0.45514446910237893
0.4708095479989424
0.44508247539633883
0.4811244006967172
0.45964436570648104
0.4507103262934834
0.45005602630553765
0.44298896900145335
0.45141110019758346
0.4856093190959655
0.4609591966960579
0.43089749360224233
0.44320796040119603
0.4521938561927527
0.4622036264976487
0.4629138042917475
0.5023588431999088
0.46771204689284784
0.43647847820539026
0.41209950459888206
0.4620507788960822
0.44104777469765394
0.4763570577953942
0.46286658899625766
0.46754931958857926
0.437357869790867
0.43902938450919465
0.4515543463989161
0.48075901649426667
0.47202762180240826
0.4444144180044532
0.47215010089566933
0.44288964410079645
0.46479740079957993
0.4575980960042216
0.476602580701001
0.4387054492952302
0.4537157015060075
0.4903506734059192
0.47045931660104545
0.47676335559226574
0.4480606380966492
0.4540331499068998
0.4555394891998731
0.45408325609751043
0.4216986952000298
0.4376883542048745
0.4238175817998126
0.4406114905956201
0.4384531184914522
0.464257792790886
0.45669233179651203
0.4406856416957453
0.4338219397002831
0.43132889369735494
0.46667697679949927
0.4177741150953807
0.430910216702614
0.44742958350107076
0.4173298631096259
0.4553485678974539
0.4299452698905952
0.4467575210961513
0.47089099320583044
0.4577453317004256
0.4711650051991455
0.467363089194987
0.45375728569924834
0.48000688120955604
0.4255703906994313
0.40013745819451285
0.4282533255056478
0.4677220426965505
0.49548672400414945
0.4215920468908735
0.46571185629582035
0.44168015440227465
0.40098025409970434
0.47298474840354177
0.4767901109065861
0.4479446590994485
0.4664709488977678
0.44842289390508083
0.4872991117066704
0.46234791490715
0.45747742321109397
0.4627902646898292
0.46053339110221714
0.4605561290984042
0.4608137493021786
0.4555884659988806
0.4667501030024141
0.5038864906993694
0.46435959240188823
0.4618845302029513
0.46642949209781365
0.4856700844014995
0.4502118191914633
0.44923059090506284
0.48380435889121143
0.48968064240179954
0.4888411218067631
0.47879822009708733
0.43974479330936445
0.4546092596021481
0.4386004013940692
0.46567958160303535
0.4264873099979013
0.4777808315004222
0.48943074949784204
0.421548555791378
0.4859636212000623
0.4660360796027817
0.4615255810902454
0.45605064540868623
0.4493813793058507
0.4394277208019048
0.44669000629801303
0.46700998010346667
0.46470292389858514
0.4732091936981305
0.4454671157989651
0.41753921180497855
0.5055938433972187
0.4713320131995715
0.46156295159598815
0.46413123719394206
0.46903008039807903
0.4611504182917997
0.4641322513110936
0.4502675245050341
0.48767885790439325
0.47966718790121377
0.42467204040149226
0.44984794430201874
0.45776751490775497
0.4461701016058214
0.45969690210185943
0.43121210469398646
0.43824522660579535
0.4599590727011673
0.42754137110896406
0.4186587058007717
0.4364733233000152
0.4529857504996471
0.43490975219756367
0.44224520940333606
0.45035116899525746
0.46485291100107134
0.4629214799031615
0.44519921840401366
0.45877675919327887
0.4387256857007742
0.4385964518995024
0.47469071520026773
0.4043693135958165
0.4587432009051554
0.47273849609773605
0.49268230160232634
0.45651909260777757
0.4670010501984507
0.4770524276071228
0.4828271302045323
0.47338313929503784
0.49506965789478274
0.4350855660974048
0.4395799868972972
0.4604931991081685
0.4284802759997547
0.44649322649929674
0.4754614286008291
0.4343829676974565
0.4779199281008914
0.4874586135963909
0.4589882338070311
0.4703739315969869
0.44622401599772277
0.4546448098961264
0.45014929230092093
0.4367244741995819
0.45888350090244784
0.4521723113022745
0.44669416450196875
0.43879538889741526
0.42597973860101773
0.4418461624998599
0.4482298852992244
0.4518628022982739
0.44462168419267983
0.5082849789992906
0.41960130089428277
0.429827764199581
0.44108058150159196
0.45077826189808545
0.49296782340388745
0.4374614918953739
0.4992717947927304
0.4836350553086959
0.4565227181999944
0.4987115200958215
0.4346682740957476
0.4876042052987032
0.4427883813972585
0.42356098869349806
0.4691339869052172
0.4397079383023083
0.4629297267063521
0.4374072717037052
0.42044807779602705
0.45529495700029654
0.4381793631007895
0.4478958192979917
0.4383734354982153
0.4402962945983745
0.4132978450041264
0.40976056120125576
0.4359263622085564
0.4566606886917725
0.3999892728053965
0.4495919382898137
0.4308805007021874
0.47400104330154136
0.5306803066050634
0.4463505589985289
0.43896937869722025
0.4288162795943208
0.4524209060939029
0.42720453899819405
0.4535265106940642
0.44369143689982593
0.4516129983006977
0.43218427170068024
0.4701448332052678
0.47590105968993157
0.42644385009771213
0.4374596814974211
0.4429810223984532
0.4862585095921531
0.4736674475017935
0.4306572798988782
0.4658969887997955
0.4180702205048874
0.47941369470208883
0.4140688781975769
0.4683018569019623
0.4674833338940516
0.44359801079845057
0.45378742889733986
0.4547201227978803
0.43582695950753986
0.45718481549993156
0.4336074813967571
0.43740778269711883
0.46989069439005104
0.4509638373972848
0.4302338916924782
0.4114696298027411
0.45434479049872606
0.44137755120173094
0.4943281899089925
0.4772501350962557
0.4401591878035106
0.4493490490014665
0.44141500249970705
0.4580359291983768
0.44321452470030637
0.4412631897022948
0.47972384029999376
0.4774043828016147
0.4333672318025492
0.455363949900493
0.4248412540066056
0.4662622621050104
0.4772827557986602
0.4623169846017845
0.44509870420442893
0.4813554227934219
0.431684119196143
0.46571044829906894
0.4461422184947878
0.4321189907961525
0.4506189082050696
0.4352342345984653
0.4407239578082226
0.44383503880817443
0.4691508764983155
0.4231297472026199
0.44242421350209044
0.45350102700758727
0.47718440879834817
0.43559122750302776
0.4768129053991288
0.42834937340812757
0.4536638548015617
0.4744048243039288
0.488636286102701
0.4921734207076952
0.44013041600119324
0.4635988279012963
0.4115524756954983
0.4146271572099067
0.4374368314980529
0.4452245261985809
0.4482155751087703
0.4219594386056997
0.455598960199859
0.40474324360257014
0.43253223159117626
0.42970188390463593
0.446615508699324
0.4099588569020852
0.47561426149914043
0.4194461793988012
0.43052528930129486
0.4362863138085231
0.43229559019673613
0.42327438269276174
0.4541290248045698
0.44145254420582203
0.46719413429964335
0.4136943063000217
0.43744130920385943
0.5108664686093107
0.467599426000379
0.41666464649606494
0.432174299901817
0.45296333350706847
0.4650895370054059
0.45529831330059095
0.44380004999693484
0.4349894383922219
0.44419778530718756
0.43565671279793605
0.442020151601173
0.4406346686067991
0.44049463479314
0.42604367289459333
0.44468044040258975
0.43007425549440087
0.4532796977087855
0.4343492471030913
0.41665582860587164
0.48894136239541697
0.41334145719883963
0.4518297155038454
0.4172190375975333
0.41724401379469783
0.43170055910013616
0.4333791663055308
0.42604278089711445
0.40972135480260474
0.4079928205930628
0.4450062963995151
0.4448265709914267
0.43835748940473424
0.4465421739034355
0.44720372470328584
0.4673675416968763
0.449747143604327
0.43975899410434066
0.46593175070593135
0.4435329197905958
0.45772643079981207
0.4695973991998471
0.455068059603218
0.456885479495395
0.45672824250068517
0.4556798366946168
0.45193825659807774
0.44049029879970475
0.4551881015999243
0.47089772410690783
0.4758626343100332
0.4603320559021086
0.4619967464008369
0.42494816370308397
0.42781502440338953
0.4497593692969531
0.4191568643087521
0.4736968287965283
0.4383245842065662
0.49452355280518534
0.46391984209185466
0.45198025449644774
0.4871107590966858
0.46780721030663697
0.470746250601951
0.47110013329656797
0.4317342155030929
0.43186466429615394
0.4704496406018734
0.41224908400326965
0.42781304839299994
0.4177503087092191
0.44546675439924
0.44820225490257143
0.4203830581041984
0.43540937659563494
0.42252800629939885
0.43269248319556936
0.4596046171966009
0.43849985199049113
0.44301468320190907
0.47347312880447134
0.4545432492042892
0.42653815689263863
0.4350129825994372
0.4244641459081322
0.4338929346995428
0.4362190006999299
0.4521506425109692
0.4450540323043242
0.4303745411103591
0.45029096710495653
0.44254290889948605
0.4531738515011966
0.43992149429395794
0.42885104309534655
0.4238076670910232
0.4373742775991559
0.45796208010287953
0.44493740550242367
0.4416192044969648
0.47216796689899637
0.4303819127031602
0.4058609705069102
0.41898621500004085
0.4228419727063738
0.4453552657971159
0.41542282270966097
0.46794646109919996
0.4597204554942437
0.4134336207993329
0.4504151299013756
0.4486150357988663
0.4599168167100288
0.4444447685033083
0.4651902085985057
0.45588409949559716
0.45163873230339957
0.45953565740492197
0.443404449603986
0.45159545419737696
0.43701079689199107
0.4501234127907082
0.43824141909135506
0.43825035439804194
0.4467698241001926
0.4226236288086511
0.4421895819948986
0.46216020160354676
0.4372321672970429
0.43961222550133244
0.44858508489560334
0.4956056440947577
0.46437207619892434
0.45988672979874534
0.45188473029993476
0.47525238229427486
0.477627475198824
0.4775219516013749
0.4636681037954986
0.43814007280161604
0.5005077801994048
0.46585786240175364
0.46067263089353216
0.47944100700551645
0.4660662372945808
0.48431498700520026
0.4880063939956017
0.4398978327983059
0.4525251483079046
0.516840334108565
0.4657480189925991
0.46612725500017405
0.49393743990221994
0.4754463254008442
0.49595526170451193
0.5342505660024471
0.4862774640088901
0.47999767410801725
0.4897376938024536
0.4782290267990902
0.45434966780012476
0.4634727134020068
0.48549671629443764
0.47193698479095475
0.4574818948982283
0.48133628380019217
0.4653683636104688
0.45250484690768644
0.46168529939604924
0.459639150404837
0.45759552110685037
0.4929320518043824
0.458691124105826
0.4496483989059925
0.4636225878959522
0.4848350864020176
0.4309725353028625
0.444094297895208
0.4335778907989152
0.4594259795965627
0.48121468650642785
0.46438602498965337
0.49145109630189837
0.4687511075055227
0.4681448076968081
0.5307080994010903
0.48297842469764873
0.5065541803021916
0.47787399200024083
0.5130143612041138
0.5137770083965734
0.5212905140011571
0.5004122779937461
0.49337883670814336
0.4881729149026796
0.42960778820561246
0.4525841856957413
0.5399927764898166
0.48522904869169
0.44170586789259686
0.4435091400984675
0.41551268099574373
0.4729657249059528
0.4634228267008439
0.44481902280822394
0.4609448874020018
0.4502538600005209
0.44583235509926455
0.45821397049585355
0.448813482595142
0.4622562958044
0.44823038650210945
0.4737424310995266
0.4456532216980122
0.46779774780152367
0.4913408322026953
0.41867114169290287
0.468251632200554
0.45326358879683537
0.4375448083039373
0.4808505392051302
0.46640002919593826
0.442849229706917
0.4872531483997591
0.46332094449317085
0.4479415468988009
0.45154838130110875
0.4715244067949243
0.4259340313961729
0.43852826920337973
0.46548367800423873
0.421046979597304
0.448526689899154
0.4317014653934166
0.43524761180160565
0.4323544870945625
0.4440831208019517
0.4833736042957753
0.45078324479982257
0.4613250449998304
0.45994412880390884
0.4765610906062648
0.46528092889348044
0.4245053634978831
0.4416302178055048
0.45894557239953426
0.45822589279850945
0.43537000799551606
0.46058039399795236
0.45603167450753973
0.4544820660026744
0.4553009085939266
0.4444891139981337
0.4618663943023421
0.4446249378030188
0.4732378975953907
0.513851890899241
0.4354227715055458
0.4386651973007247
0.45892969850683585
0.4978845295030624
0.4750097026932053
0.47683598679723216
0.480562979192473
0.45795156160602346
0.4545943384990096
0.42627628239570187
0.4559989436995238
0.42665916320402175
0.464320155302994
0.4432068777969107
0.4365134933963418
0.4598382417927496
0.4685407581040636
0.4825251247035339
0.4283180461032316
0.4474159957957454
0.4891168390982784
0.47723540229490025
0.44416752230608836
0.46685702810063956
0.42870807509170844
0.4347447482985444
0.501855701894965
0.48147934620501476
0.4658816634910181
0.4743531805928797
0.47255578960757705
0.47475868810433897
0.47754953970434144
0.4888644183985889
0.4630328162922524
0.46427424330031497
0.4754025295027532
0.4214335737982765
0.4419541922979988
0.4396817478002049
0.4271309252013452
0.463240014296025
0.46438670849893243
0.4468722007004544
0.43896778649650514
0.4444710183073767
0.43301652510417626
0.4162177850026637
0.4573291792999953
0.4212140174000524
0.4238321030046791
0.45689948298968375
0.4667716370080598
0.4260316852014512
0.4582467606058344
0.4440790846012533
0.4649877062998712
0.4269114573020488
0.4455711555900052
0.46352132469182833
0.44091439789626746
0.4338726263958961
0.4572261439054273
0.4570985209895298
0.45493363139685244
0.4418537022080272
0.48130081919953227
0.486408173001837
0.48772690040059385
0.4673207149025984
0.46886518750106915
0.49535221359692516
0.4551625730004162
0.45233979910844935
0.49433311630273236
0.5051693195011466
0.4752827406045981
0.4357359601999633
0.4445217089029029
0.4789723917027004
0.44571943540358916
0.4783210803056136
0.4583777962019667
0.45357404289534314
0.49248355280142275
0.515815245907288
0.4502454333007336
0.4929061231901869
0.4674925664905459
0.46079057240858673
0.516647464397829
0.43370488750515507
0.4325529933907092
0.49854828310199084
0.4627783083007671
0.4600269353017211
0.5045126298093237
0.4729587884969078
0.4436339234001935
0.5200379100977444
0.5013968658051453
0.4872842419077642
0.502005543303676
0.4715910361963324
0.48815962340449914
0.4766573811066337
0.4893464987981133
0.5116427412023767
0.4898984800092876
0.49344881480792535
0.46755693620070815
0.47310458599822597
0.44934418799821285
0.5080213938956148
0.49474691490177064
0.4600983400014229
0.4615447837044485
0.4716829645098187
0.42668940520379695
0.4833577041979879
0.5156755890930071
0.47270430049393325
0.4625878724036738
0.4341490381979384
0.4500406617997214
0.4360854195081629
0.47346303389640526
0.4484971837955527
0.4448455106001347
0.44565904629416764
0.4412301084026694
0.4236199842067435
0.4519844349939376
0.45576188949635255
0.48571735839359464
0.4773788167978637
0.4630068502970971
0.47888265469809993
0.46552925870055334
0.4410598268965259
0.4698873211047612
0.44416523770196364
0.3969572850968689
0.4210925186984241
0.4418659855960868
0.4077188072027639
0.40507742029149085
0.43870322660077365
0.41150357249425723
0.4145403616013937
0.42425373969599606
0.3854646502994001
0.440558779600542
0.4435831684968434
0.45479500780347737
0.4325910327024758
0.4523213791078888
0.4904358768020757
0.44298429320333527
0.4632185428985395
0.4598003219929524
0.45827288590371607
0.46676205219700934
0.4724503768025897
0.4733148887054995
0.46834176359698176
0.42263420900562776
0.43666636970592665
0.44489756859838964
0.44695595720550046
0.453454653499648
0.44408315010368826
0.471443052100949
0.4365753125050105
0.44741017690394075
0.44188059739535673
0.4552528180065565
0.4555310153984465
0.46347808770369736
0.4563523593940772
0.47088831739965825
0.43975267469650137
0.47358570999931543
0.4281416712910868
0.4497884402051568
0.4064162930939347
0.4556062288000248
0.46175570599734783
0.4412976552033797
0.4671298954985105
0.41177399719599633
0.43011128089856354
0.4643374594976194
0.429539016506169
0.4555811373051256
0.44847277270164343
0.42596984569681806
0.5083485913928598
0.4470020905020647
0.422131510800682
0.42541728829965
0.4489826155011542
0.43476194629911336
0.47805723280180246
0.46143424570327624
0.44700974760344253
0.47930568009614943
0.4298440783051774
0.42656491888919845
0.43986160840140653
0.4197011073003523
0.42912299419986083
0.43928676130017263
0.4151987271034159
0.4426414051093161
0.43208975209854544
0.42982794319977985
0.43857270090375094
0.4488200164050795
0.4006003016023897
0.4698064584983513
0.43091787609737364
0.4587283698027022
0.46847766869468616
0.4198833802016452
0.4231099574943073
0.40902548669837413
0.45497782379388807
0.44137809560634195
0.4497316170949489
0.4555737187038176
0.43263421569718047
0.4382081786985509
0.43472196139628067
0.4213770627975464
0.46332924920134244
0.4326302969944663
0.4527086382964626
0.46540768700651824
0.48883955139899626
0.44552360830130056
0.45867444499162957
0.4402907982002944
0.43435316869290547
0.4436561865964904
0.4083745536976494
0.41916878330521284
0.41426821870263664
0.46358115450711923
0.4621970723965205
0.44393475889228284
0.4611384207964875
0.4513470328063704
0.4142220817040652
0.4369381542084739
0.437979361298494
0.45568761411122977
0.4933123263996094
0.4279925246955827
0.4338235944043845
0.41987775490852075
0.436451153899543
0.4112016238970682
0.4582790178945288
0.4559169274987653
0.48202701800037173
0.4199767137062736
0.44195351109374315
0.43025898389751094
0.45473339679883795
0.44545816159807144
0.45677032599924133
0.4230981669039465
0.427755223098211
0.44487039709929377
0.43470315259182823
0.444357103400398
0.46137225000420584
0.4508602799032815
0.46861003959784286
0.4635849117999896
0.4428695193026215
0.4090999152045697
0.4371238035033457
0.4126148542040028
0.4237843496957794
0.41239153390051797
0.43597426859196275
0.4214420837000944
0.4160229368018918
0.41855231890222055
0.43460155309876425
0.397773852897808
0.4034105070051737
0.42271627150475977
0.4482457709033042
0.44005542889935895
0.4275043229921721
0.4515086886007339
0.4396482374984771
0.4292823144001886
0.4815682741929777
0.47297780549852175
0.488455745507963
0.42400374930584805
0.5357427673996427
0.4444570288993418
0.4070115379057825
0.41159297269769013
0.4284594465047121
0.47377157079754395
0.4333185220020823
0.4314448073040694
0.4575003153993748
0.45086004250915723
0.4348190055927262
0.4312214872916229
0.43183951401151716
0.44341704619582745
0.43612166090169924
0.442157894698903
0.46016076889354735
0.4646296830964275
0.4608821292058565
0.44747816800372675
0.4816106232930906
0.4513018255936913
0.4761752671911381
0.4649226828943938
0.48965639669913796
0.45148988739820195
0.435673381597735
0.4378187919035554
0.4261361412005499
0.44085906819673254
0.4677113509969786
0.434481312497519
0.419681265600957
0.43982754099415616
0.4338053024024703
0.4135836442932487
0.43856341019272804
0.4324259883025661
0.4188854658044875
0.42813760589342564
0.4110417664051056
0.4336244818056002
0.4411480637965724
0.43633857580134644
0.431288573902566
0.40975473639555277
0.43070411529624836
0.414481581794098
0.4595826590899378
0.4734502309001982
0.47371406060410665
0.46524810160044583
0.4370724851964042
0.44294088979950175
0.41720380950719116
0.4091301948064938
0.3998718295013532
0.4237611379940063
0.40162665080279114
0.4102560412022285
0.39697994649177415
0.4487968191038817
0.38337807609932495
0.46156259439885616
0.41440009929938243
0.4111784555017948
0.394436633202713
0.4137219157069921
0.42795853059506045
0.3880718199070543
0.4164498495985754
0.40083907610969616
0.4252638984937221
0.4124789725057781
0.4032541545922868
0.39607191289542243
0.42255638419883323
0.40203537279739976
0.4596522900974378
0.46469239980215205
0.4532635875977576
0.4133021643036045
0.4584737100987695
0.44399947799975054
0.4993353990954347
0.47672957229660823
0.45145766420755534
0.46419430420501157
0.4129111516987905
0.44280854510143397
0.46006411709822714
0.4373838305938989
0.41108493560459464
0.4319105720962398
0.4646930451039225
0.44719516519689934
0.43972536840010434
0.45719623389886693
0.4241321000969037
0.4360438524046913
0.44620978030143305
0.4208077020943165
0.45216504179406913
0.4578585139010102
0.4257864899933338
0.43361763779539614
0.4528492037090473
0.48085469970246775
0.4632470246986486
0.4337688372004777
0.44594335310393945
0.46800311279948803
0.42949765860103073
0.4518060367088765
0.4448468292946927
0.462113301595673
0.46431125020608305
0.44507251229370015
0.42904648269759493
0.4596914876019582
0.4601072299061343
0.42532575180521237
0.43328017499297855
0.4211622796021402
0.4305565358023159
0.41729400149779394
0.450775045203045
0.4724952745018527
0.42872155000222845
0.46362292029662056
0.43110951749840754
0.4072967419982888
0.4601980505976826
0.4542807501973584
0.4405472757993266
0.5082331496989354
0.4365093855070882
0.46855636370601134
0.4226380075910129
0.41735043850494546
0.47080093320691957
0.44472275930456817
0.4368638580082916
0.4433963938965462
0.4513556401012465
0.43938871650025246
0.3980813128990121
0.42124847589293496
0.4263721797033213
0.45674142179777844
0.4157146347919479
0.43595074029872194
0.4250321657047607
0.43278105119243265
0.469988220394589
0.41877067369641735
0.4194097673986107
0.41131644550478086
0.4770390800898895
0.3911904594046064
0.4769279370084405
0.45334988889517264
0.4571016765083186
0.4152515918947756
0.4035911843995564
0.46590537410229443
0.43560700919479134
0.42964006409747524
0.42031063500326127
0.4752155094058253
0.4209933359990828
0.4568249641917646
0.4355471312999725
0.4134141120011918
0.42288947000633925
0.45471109109930696
0.4219145454932004
0.4316728601930663
0.40674148639664054
0.4664490696042776
0.3922398939030245
0.4195091411005706
0.4019888608949259
0.3828587919007987
0.43224124209955334
0.4306329812970944
0.39608399040298536
0.42421456309966743
0.4273497724090703
0.42162916699890046
0.4116702681989409
0.3750633078976534
0.43357391479657964
0.4088373629958369
0.4136301556020044
0.41139610060490667
0.41129388579865916
0.43909475530963393
0.41821703359019013
0.4273042918997817
0.4117505135945976
0.3931430291966535
0.44771394149865956
0.42917037280276416
0.4109875492984429
0.4146638368954882
0.3770856227027252
0.44758070110110565
0.4497690925956704
0.4186197389964946
0.42793383030220866
0.42618649259675295
0.4429650529054925
0.42828926648944615
0.41565928210038694
0.4491905889939517
0.41569797170814127
0.4618236189940944
0.45546155639458447
0.44596987989498305
0.39518776659388094
0.43875168800586833
0.44620549969840795
0.42823659249115736
0.454017140599899
0.43258637599647043
0.44796695170225576
0.38195454119704664
0.3911728014005348
0.42043258469784633
0.44204317120602354
0.39038436150876804
0.43449478700058536
0.43839012139942496
0.46880356860347094
0.4174372070003301
0.41064944480312987
0.39522950060199946
0.4274175419937819
0.41709362280089407
0.3952552580973133
0.43327435429673644
0.4133738507051021
0.39026115000015127
0.432732898904942
0.4227357500931248
0.4190563997020945
0.4469456463935785
0.44814875760348516
0.4476703633903526
0.5028014941024594
0.5024013357935473
0.46213190789567304
0.47459322089562195
0.4510938331950456
0.4617820839048363
0.4307205021032132
0.4465738743892871
0.4307720018085092
0.43539769370108844
0.45930075520882385
0.40001708359923216
0.4088313044048846
0.39652364619541913
0.4167769804014824
0.4192232175031677
0.4628613129956648
0.4212491992977448
0.37517636300763113
0.4332573069958016
0.43163564630085605
0.39000941659323873
0.41747714310185985
0.40399346080375836
0.43032328529516234
0.43101876620203255
0.41421659109182657
0.46004446590086445
0.417671782290563
0.38014921540161595
0.39378935819258915
0.4477380292955786
0.39394452340202407
0.40588188290130345
0.4280511762946844
0.4321474567055702
0.41618255790090186
0.4033534579910338
0.41801947000203654
0.42117768510943276
0.4550875714980066
0.4382958004949614
0.3991657542996109
0.43462956820148974
0.4489892475074157
0.4267465593991801
0.41202112078899517
0.43371058030752463
0.44882162029389294
0.4330134624964558
0.45574610780458896
0.44572597559308635
0.4078306337934919
0.43905144550371916
0.435706998500973
0.4500382964964956
0.4407751986058429
0.4548064768081531
0.41423909809673204
0.4760961313964799
0.407260082103312
0.423774378397502
0.4045581328915432
0.41005573930451644
0.3841878250008449
0.44092789040878416
0.4416599064017646
0.4317464238032699
0.46433341889642177
0.42594126450130715
0.4424561036983505
0.4518849649000913
0.4989866307005286
0.42706987040583044
0.4371144052944146
0.4565775227034464
0.43280755219748246
0.4202500270912424
0.4886632832000032
0.4452709428966045
0.3894581987056881
0.44245823280652985
0.40165145229548216
0.41152250140439717
0.42653876810800284
0.36734076009597627
0.40679128889460114
0.4000340061960742
0.4176877822028473
0.39773361990228295
0.45795654989778994
0.41526721670525146
0.44502794459694994
0.4258324667927809
0.4609883217024617
0.4506595361046493
0.4098454814986326
0.40003154359292237
0.46605663259979335
0.4402894968981855
0.4418760166037828
0.4840924186981283
0.42064345139078796
0.43538233209401367
0.43066841310355813
0.4166239134967327
0.4211548750987276
0.3984193262993358
0.43203494750196114
0.40358653240837156
0.4490780221996829
0.3795869261026382
0.40042689399560916
0.38082094069104644
0.399012113106437
0.4254940022015944
0.42795626529259606
0.42453604079782964
0.45796687869587915
0.4836516111041419
0.45374237790238114
0.4420628204010427
0.4246595756034367
0.4222097415011376
0.4173420539009385
0.3956375000998378
0.3814480892033316
0.4019737871014513
0.42932013870449737
0.433301488799043
0.4087349895038642
0.3946479853009805
0.42154632940655573
0.45099225640296936
0.40661448339233175
0.4047861270955764
0.4020445310976356
0.44934206049656494
0.4111767753958702
0.40403607009211556
0.4034193122992292
0.4011109911021776
0.38482247639913114
0.457761115708854
0.4263647553045303
0.3709010355058126
0.4106500021996908
0.43756117930170146
0.4267267446964979
0.44384229499846695
0.4412531698937528
0.4553292015916668
0.4000063095940277
0.4556326715974137
0.4025525795063004
0.4222353406017646
0.42041885959915815
0.44111375919310375
0.3872082569054328
0.4123430654057302
0.43758045240538196
0.40400905460119246
0.4237296552979387
0.4280567833106034
0.4512830007006414
0.4411510064033791
0.44844805119792
0.41026692640734835
0.41889266120269897
0.4145225160056725
0.43009865609928966
0.41401800389867277
0.4293249007081613
0.4350928292958997
0.4265507219010033
0.35609662419883537
0.41653549011098223
0.42637969530187547
0.43223576720338314
0.39766438459046183
0.42379333860008045
0.42349759419448674
0.4286635359050706
0.39938022919232025
0.4065803945995867
0.4267331202980131
0.4278224432026036
0.4200200670980848
0.42249417189741506
0.42115044869715346
0.4374144466011785
0.42710719190072266
0.4795193939935416
0.4486276631942019
0.43413147730752827
0.43357687720563265
0.4593233608058654
0.4422856010030955
0.435632489004638
0.4259622809011489
0.4635204988066107
0.39563561729155483
0.4059809949947521
0.41977942569646987
0.46277619269676507
0.38549473820021374
0.44237171720014884
0.41243857449153437
0.4043595894007012
0.4249766345019452
0.3946593589964323
0.48239251140039413
0.4172051125089638
0.41839128020219507
0.41669487840263175
0.40653699840186164
0.3977149780956097
0.4515167786041275
0.4278846353990957
0.41763292289106174
0.4087099125026725
0.4329355995985679
0.3887947697076015
0.43360288749681786
0.4071143222041428
0.4070346761960536
0.44853973189601676
0.4305041793966666
0.427639347105287
0.4252737486036494
0.40066409230930733
0.42487286860123274
0.44051011619158087
0.4298918025102466
0.39235526929842307
0.42478894590167326
0.3956515304045752
0.42902207889128474
0.4095651195035316
0.40633842039387674
0.4126960080000572
0.4008388648973778
0.44818177559645844
0.3773102417006157
0.40430177199887113
0.49568382910219955
0.3933418166008778
0.44236236870056017
0.3943332222057506
0.3804614591994323
0.44863414770225063
0.40239446590421724
0.37185213590273636
0.4144787862082012
0.3870398983010091
0.38255105280550195
0.37855065499898044
0.43583902990212664
0.4173964282963425
0.38075573309324684
0.4008215948939323
0.380623059195932
0.4261227761977352
0.4170340541983023
0.43466499270871284
0.477068913099356
0.41045046820072456
0.4410145014990121
0.4454010893008672
0.44516267109429464
0.4312123288982548
0.4000000352971256
0.4253821934107691
0.3963978426065296
0.3971335915033706
0.4243028157972731
0.4234924218035303
0.44215028299950065
0.41852097199298444
0.3940754642011598
0.43554441320011394
0.46252613390097397
0.4069213227950968
0.4249277519993484
0.40299589339410885
0.4377552098943852
0.42310209759743883
0.43545473710400984
0.3871914470917545
0.42242426140001044
0.3770782173029147
0.4045337190036662
0.44827731790719555
0.43775620779488233
0.3961455842014402
0.3996882042963989
0.42288500190479683
0.4159214637009427
0.4002237741020508
0.3969241339014843
0.3788349280017428
0.411966534901876
0.4104583082953468
0.4157347264001146
0.3950626324978657
0.4095280613051727
0.41115685369586574
0.3870899604051374
0.39769721060292795
0.4267969817970879
0.3719227764988318
0.40950520130572843
0.4279052931000479
0.47011503770481794
0.39406871020328255
0.4255853792070411
0.43908566229511053
0.4108990338048898
0.38873923840001223
0.38309762850403783
0.4251240759971552
0.44395859820069744
0.4000546743976884
0.3643105754046701
0.396365580894053
0.4415587625931948
0.38910879580071195
0.4408908087993041
0.3956398668000475
0.4220564567949623
0.4087512105004862
0.40435990410624073
0.41209148140624163
0.404712125309743
0.41695821679895745
0.3825636256951839
0.3921528302947991
0.41993649170035496
0.3588746424065903
0.3743317923974246
0.4009847725974396
0.41637027949327604
0.39549648520769554
0.4162998387007974
0.40803821190493184
0.38602355408947914
0.3979371577966958
0.42095583360642197
0.3858761450042948
0.39075972359860317
0.413183604797814
0.3860423448961228
0.4614021088927984
0.41617665740195664
0.4021576120052487
0.4162879723007791
0.3966528193093836
0.4370992096024565
0.44875513380393384
0.408251371094957
0.41936630429700017
0.37788317470112814
0.40403293499257414
0.3986220533028245
0.3932355210999958
0.3837953574024141
0.3907540490967222
0.38795072740176695
0.39435375939356165
0.3927865969017148
0.4359181064995937
0.3982119000982493
0.4197835520957597
0.4421920560998842
0.39165163079742343
0.4044135937932879
0.42496579939033835
0.39663779149996115
0.3919971036957577
0.4161073334049433
0.3718227837001905
0.3657687076018192
0.41687595860566945
0.37373551609925926
0.3784766023978591
0.3602113157045096
0.3962391235982068
0.4146868615061976
0.3978808785090223
0.4256566100055352
0.41523922940250485
0.4551850322051905
0.3932228053919971
0.4311503812088631
0.36652843749616293
0.3755963183008134
0.3962517430074513
0.4346117643988691
0.4179030795930885
0.40002158749848604
0.36224472809117286
0.42083226040704175
0.4307121569989249
0.36583404600387437
0.36651560000609607
0.40711555680027234
0.42580539039336146
0.37998997309478
0.4264730544993654
0.43227976630441844
0.405662286200095
0.3850507732015103
0.4145656693028286
0.4233511733007617
0.40070068460190666
0.38323821950471026
0.38965754109667616
0.40700968450400976
0.34152665820438416
0.44066358769778163
0.39350256309844556
0.4156987384078093
0.4256526262033731
0.3845354867982678
0.3919213556917384
0.4227598876110278
0.3965329022030346
0.37112342279870064
0.4023305714945309
0.40647705120500177
0.38343810400692746
0.3608287698007189
0.3533660985995084
0.3631816421984695
0.452710795099847
0.38806195500073953
0.36427005400182677
0.3542502833064646
0.36162677439861
0.4211775055970065
0.4068604064988904
0.40908396349987014
0.38674349249340595
0.3931566976942122
0.42731545789865777
0.4109824560931884
0.3984760720981285
0.373819668404758
0.3760339337051846
0.4010538593051024
0.4479413515073247
0.3649544243933633
0.41414376320317386
0.3764050991972908
0.39011792520759625
0.3905908179935068
0.3945215320098214
0.35876559029566124
0.39753258459968493
0.44483582510147246
0.41680449900450184
0.37125795290339736
0.3866699090925977
0.41525207191007213
0.41519088599598036
0.3984195649973117
0.40678646580781785
0.3837391093024053
0.41829215829493477
0.3903681811061688
0.3570835795020685
0.43200503590051087
0.4007464827038348
0.4091593910008669
0.4097436228999868
0.40515530089614915
0.3757858515018597
0.3862862788955681
0.3924227640032768
0.40219378150068225
0.42012945520691575
0.38729053719434886
0.3988209211966023
0.40033693000441417
0.4209152660914697
0.417769323696848
0.4329239609069191
0.40494442799827085
0.4460421588970348
0.402390314405784
0.3924529846059158
0.42546026839409024
0.41852321369806306
0.41088877060683443
0.4115351691027172
0.38043684340082107
0.33732812490779907
0.3612677069962956
0.36822085198946297
0.38621586820809173
0.4155671491054818
0.36757517700316383
0.45740505229914563
0.38859919250244274
0.3843680312973447
0.387487840896938
0.375238714995794
0.42996925469487907
0.4086894348962232
0.377208715910092
0.3692742515937425
0.4047202768968418
0.4206516532925889
0.4631897964980453
0.4007168135023676
0.40319950180128217
0.44996445180149747
0.5110427702078596
0.41906972819706423
0.3988026363076642
0.35251250530127437
0.3975882999016903
0.3758242464973591
0.41650197460548954
0.4161458467016928
0.39778598700650036
0.4201056395075284
0.37636747929500414
0.41770968929631636
0.3836078332969919
0.4227530373958871
0.3852028856985271
0.4435512590105645
0.41839192440966144
0.4056370052043349
0.39942571009742095
0.40776403839699926
0.3945021955063567
0.3962493213941343
0.3932925218017772
0.39851072799647225
0.38853626649361106
0.3592447224073112
0.42148559669731184
0.42882058329414574
0.3913456856040284
0.39454759650398047
0.4115429087076336
0.3607613492989913
0.3910940486006439
0.40624332540901376
0.4376064304029569
0.3900649752933532
0.3726532481028698
0.4445882488973439
0.42037495169788597
0.40008817589841783
0.3724856128101237
0.4356815676903352
0.3963593486929312
0.39921716490061954
0.4375553619931452
0.41700215949676933
0.3735614320030436
0.3832699524005875
0.37768958079395815
0.38595974710769954
0.34553987690014765
0.40578869309974835
0.3433229065965861
0.40481254680780693
0.3668394750915468
0.3692175335017964
0.3925921382033266
0.4115023674909025
0.37650050269439816
0.36449959019664674
0.37896113459719344
0.41911232329439374
0.37730325809679927
0.373089679190889
0.3582309185992926
0.40533075769199056
0.3880200599087402
0.4244408572092652
0.4045289234025404
0.38911011000163853
0.40990675559733064
0.3789754763012752
0.3819357726024464
0.40990047719096767
0.4011814114986919
0.4486433687969111
0.3825503357918933
0.37667261449387296
0.37656479470897464
0.3989354739082046
0.38362587640294804
0.3732455416000448
0.4299413911998272
0.4022043443983421
0.39557094289921224
0.3950155467959121
0.3716769863036461
0.4261252894997597
0.3921769049949944
0.36050012160558254
0.41033669719472526
0.40157173410989344
0.3647712792037055
0.3885524734039791
0.3775606379960664
0.3815253149019554
0.4067307919031009
0.41015855099540205
0.39448379459790883
0.3878762418986298
0.43475553690223023
0.3959424376953393
0.3778938153060153
0.40585569880204275
0.3906139541999437
0.3883273802930489
0.3888226362993009
0.3778240134939551
0.3918688550009392
0.3914945116033778
0.37142941320780665
0.38241102090105417
0.38194595240056517
0.39256942180218174
0.4176026909030043
0.3862306825933047
0.38506462329532953
0.3729084170074202
0.42376552739879114
0.4035367395030335
0.3599881500005722
0.4171811570995487
0.3822253715945408
0.38628779909340666
0.4268017197959125
0.41776092660147696
0.4322647671098821
0.35698653450235723
0.3778345715953037
0.35273709079483523
0.41222254080930726
0.42559232000494374
0.4326437888084911
0.37002243610331786
0.4012973134056665
0.39898392769973723
0.41419554689200594
0.3982856087037362
0.40502909299684686
0.4083706314908341
0.41809799800394104
0.42217326289974155
0.42808141869027166
0.3779806307982653
0.39817336139967663
0.3849554037908092
0.39525281710084526
0.37673691639211027
0.3970015202998184
0.4247257482027635
0.3861177328042686
0.3923404154018499
0.39890378749696537
0.3549610871006735
0.39713744129985573
0.423137669893913
0.43956339749274775
0.38427966919261963
0.3487587251001969
0.38316418930189683
0.4269676675088704
0.42279187799431384
0.39522018510615453
0.3878714048070833
0.3895659752073698
0.40544866980053484
0.3940115088946186
0.4723530404968187
0.41374534589704126
0.36188809289596974
0.434561736008618
0.3921193204005249
0.3965290360036306
0.4202404884970747
0.3701019881060347
0.42883560130139814
0.41756717909593133
0.38616895059822126
0.3543774346006103
0.3985995448078029
0.3991418007994071
0.3872215102077462
0.452830826502759
0.4070285256020725
0.38765507499920204
0.40867571320850404
0.3961721115047112
0.41592469370225443
0.44463302040239794
0.3882704379968345
0.37052147029899063
0.39796766330255195
0.3721247895970009
0.43487803420284765
0.39951897020218896
0.36377143289428204
0.36825754719320686
0.4216737192007713
0.3870286087039858
0.40222814729204404
0.3873977632960305
0.38935566779691727
0.36040897329803556
0.38461858249502257
0.38451395391020926
0.3587229568976909
0.4092763964086771
0.4130552251008339
0.38595120729878546
0.381229995097965
0.3987137697986327
0.40584432929754255
0.38958056120900436
0.3980884097982198
0.40990668019512666
0.37714065649779516
0.3835189342033118
0.4201696406933479
0.39350322460522874
0.4122381940949708
0.39897169020259754
0.3884840743034147
0.38980883799958976
0.3960184819996357
0.4047101293108426
0.34558290200075137
0.4036561986082233
0.379490658803843
0.4281850563012995
0.39943259420106186
0.4099631659919396
0.3879124138969928
0.3587917392025702
0.3799470436992124
0.38444082729984075
0.37168672429397703
0.38270747950300577
0.41781293030362576
0.369195252796635
0.3964104737038724
0.40308031999738886
0.36159857210004703
0.4429571517044678
0.41706452269572764
0.4201325237983838
0.37592328150058163
0.38066785000264647
0.3579605430015363
0.37933607139857484
0.38347021139925347
0.38801623210310937
0.3683645513956435
0.3849763534031808
0.3778297852026299
0.3725590668967925
0.3569885586039163
0.38039009349886327
0.36651965900091454
0.3790971122914925
0.3898517664987594
0.36731941850157457
0.3863078816095367
0.39467392599908635
0.40869598389836026
0.4085676483926363
0.34115839769365264
0.40380846199113873
0.40383971519768236
0.435174992098473
0.41037246260093524
0.3963683772017248
0.39120469929184765
0.3808880351949483
0.4128538627992384
0.40173417050391436
0.416975545801688
0.387718503002543
0.39734937869943676
0.39607406269060447
0.4239383853040636
0.384443212102633
0.3843154051923193
0.4053361815051176
0.39044079700252043
0.35762127839261665
0.3814798285951838
0.4216148365987465
0.44651593929156663
0.3830674716969952
0.38853884499985725
0.4787798144039698
0.4232832356006838
0.4087072427966632
0.38430865668924524
0.40960963469697165
0.39295493019744754
0.3714987293933518
0.4031985408975743
0.3642744972021319
0.3754009630996734
0.41048983129439875
0.3611826492007822
0.3641269650892355
0.4154692213051021
0.3794217057991773
0.37575102110859004
0.39511630069464443
0.36332516859984026
0.3927907892037183
0.40331166590331124
0.37376951780170203
0.3771440777927637
0.375558626500424
0.4139326628064737
0.3724570602993481
0.39226200489792973
0.39431183870183306
0.3548927695956081
0.45359600890660656
0.41191519459243864
0.39290420230245215
0.38650408770190553
0.38117401479976254
0.35851518069393934
0.39243458249839025
0.3722731622052379
0.3920435972046107
0.37208451790502295
0.39608714119531213
0.36974508670391515
0.422253140702378
0.3804173393989913
0.4152482936042361
0.39315038080094383
0.36983876299345864
0.42017750459490344
0.3715276342001744
0.3972687090979889
0.34258282389491795
0.3768833240028471
0.38585559399798514
0.35875186539487913
0.3666456846985966
0.36048407779308034
0.4062291904934682
0.3883725587045774
0.3929804882034659
0.3417282719979994
0.4044210128020495
0.45082045400049536
0.39829747170442714
0.3451926695997827

==> figures/timing_data/mosin_times.csv <==
mosin_time
0.25171363480003495
0.2516024836000724
0.26018177320001995
0.25323234450006565
0.2584222293999119
0.261987081100051
0.2580869185998381
0.26114267159991866
0.259611717900043
0.255516696199993
0.26194569869985573
0.2650754741000128
0.264006062199951
0.26644677389995197
0.26355524209993747
0.2570461346000229
0.2597262024999509
0.2568668132000312
0.2573129928998242
0.2640719437998996
0.27043207279984927
0.277197648100082
0.2780132904999846
0.2719106352000381
0.2659462761001123
0.25687231219999374
0.25827380909995556
0.2564575832999253
0.26000892430001843
0.26203628389994266
0.26079534349992173
0.2604354998000417
0.2587585678000323
0.2664407014000972
0.2605184312998972
0.2590903301999788
0.2614912521001315
0.2581561145001615
0.26121652540005014
0.2584859754000718
0.2598096510000687
0.2700086777000251
0.2666344844999912
0.2595807563000562
0.26216906360004943
0.2611833360999299
0.26152762329984397
0.258112091500152
0.26314545580007687
0.2629559393999443
0.2613422121999974
0.2580139304000113
0.26425545739984957
0.272529693099932
0.26537207550009045
0.2660200517000703
0.27519453810000416
0.27429184470001927
0.26496737209999993
0.26996054600003844
0.2651488612000321
0.2843499730999611
0.2635342201001549
0.25850804900001095
0.2679386629000874
0.2634693257001345
0.2619681611999113
0.2642007767000905
0.26174764139996115
0.2635114094000528
0.2646448502999192
0.2599807710001187
0.26072133429988753
0.26038321949999954
0.2629834322000534
0.25789589870000784
0.2624331864999476
0.2598633637000603
0.26783708940001816
0.2609745747999114
0.2620348341000863
0.26153594100014743
0.2696471572000519
0.26743879200002996
0.2650283189001129
0.2632458504000169
0.25881409910016373
0.2622724390999792
0.2609413403999497
0.26716480730010517
0.2678640679001546
0.26017121000004406
0.27143397470008496
0.26481483959996693
0.2610904662000394
0.26316277330006416
0.26229102720008085
0.2651910014999885
0.2602525694999713
0.26703119819994753
0.27011641270000836
0.26389421000003493
0.26150694450006995
0.2615077038000891
0.2625067371000114
0.26117827119996945
0.2600246120999145
0.26594532769995566
0.26714127020004524
0.26398103139999873
0.26370711540002956
0.26152799530009363
0.2637036956999509
0.2629533178000202
0.26010932070003034
0.2595118200999423
0.260622144700028
0.26091474179993385
0.2691878292000183
0.26602880469999945
0.2614641113001198
0.27291366089993974
0.27352817930004675
0.2705823516000237
0.26003562420009985
0.2736791497998638
0.26038841429999593
0.26461218259992164
0.2647991179999735
0.26166553509992807
0.26133017369993466
0.2626963553999303
0.26284910060003314
0.261107224800071
0.2609204930000487
0.2610051495999869
0.26138287510002556
0.2608500725998965
0.26095716420004467
0.26063108669986834
0.2606334902999151
0.26839259950011185
0.2675236455999766
0.2686668579999605
0.2693314821999593
0.26936236089986776
0.26685336379996444
0.2651696327000536
0.2744633555001201
0.2733867012999326
0.2758148118000463
0.2753806766000707
0.2708111514999473
0.27300128750011937
0.272448116600026
0.26286216329990564
0.2646219283999017
0.26699997689993327
0.2686699032999968
0.2660476726001434
0.2687929499999882
0.26770813789989917
0.26654953670004033
0.2709751837999647
0.26521553689999566
0.26231389949989536
0.26640621589995134
0.26527963030002866
0.2604851301999588
0.25827483119992395
0.26433437889991185
0.26420456149990057
0.25718705330000374
0.27078111980008546
0.2642295309999099
0.2698283935998916
0.2585833982999247
0.25606917479999536
0.2633912732999306
0.25835898209988956
0.2688551715998983
0.259964625000066
0.2676847885000825
0.267390083600003
0.265758293899853
0.2637348096999631
0.25842694900002244
0.2636644023001281
0.26431709290009164
0.26229584619995877
0.2728663169000356
0.25762321629990764
0.26576515579999976
0.2595919892999518
0.26626354880008873
0.2584209356999054
0.2543698727999072
0.2672638881000239
0.26968458629999076
0.2587830098000268
0.2616311850000784
0.2536839198999587
0.26006662660001895
0.25814480440003534
0.2576824821000628
0.25975927359995693
0.27527298469995004
0.2733017464001023
0.2612219108001227
0.26918180649990975
0.2560248207999393
0.2633564633000788
0.260292123399995
0.2607329304000814
0.2658155093999085
0.25758226880006985
0.26336318150006266
0.25737858739994407
0.26522192860011273
0.26399256929998954
0.26560824579992187
0.2587603265001235
0.2643252216999826
0.27023873350008215
0.2725071716000457
0.2718177434999234
0.256646776100024
0.2609911731999091
0.26077090140006476
0.2607655636000345
0.2638856923998901
0.25503990540000815
0.25481103010006334
0.263859070000035
0.26395769370010386
0.2640825847000087
0.2644929857000534
0.26149625979996927
0.26430707010003973
0.2537202052999419
0.2510220557000139
0.2511538496000867
0.25232398320003996
0.2520948293000401
0.25068293489985083
0.2510483428999578
0.2508947696000178
0.25121423510008756
0.25104295580003966
0.2509186238999973
0.2509001705999253
0.25217327400005163
0.2538165366000612
0.25879105029998756
0.25701825549986096
0.2591096849999303
0.2640834103998714
0.2638838425000358
0.2636464918999991
0.26328862179998397
0.2443053801000133
0.2389198361999661
0.24206229259998507
0.2325686042000598
0.23564835670003959
0.23773692260001553
0.23607555360013066
0.23539650279999477
0.23710949630003597
0.2372365778999665
0.23787172030006332
0.2310352108999723
0.23670997839999472
0.23514885740005412
0.23363499869992665
0.24543968149991996
0.24473635309987002
0.24411302619992056
0.23599396779991366
0.24659278090002773
0.2635898316000748
0.26404050319997624
0.24401702280010795
0.24436939530005475
0.2554787089000456
0.2626716142998703
0.2553271194999979
0.24697270769993337
0.25468397289987477
0.24517015809997247
0.24128439910000452
0.26512249480001626
0.24240546420005557
0.254481523800132
0.25902319980014
0.2646810619000462
0.25177148430011587
0.23680196269997394
0.23570583919990895
0.24285033460000705
0.26342544309991356
0.2509241146000932
0.2632832449999114
0.2626590734000274
0.2582296964999841
0.23834482379988914
0.24314144759991904
0.2665385914000581
0.25812233920005384
0.2538286502000119
0.24446823769994808
0.2327951301000212
0.24413537140007974
0.23493854379994444
0.2499478657999134
0.25818345850002516
0.24504658460009524
0.2492270847000327
0.2520065893000719
0.2634614042000976
0.26339900530001614
0.244628584199927
0.23571346439985064
0.24250285179987258
0.24229350389996399
0.23601553459993738
0.23666443490001257
0.23454237380010454
0.23215731170002982
0.2436953413000083
0.24025272929993663
0.2374411949000205
0.26157747819997895
0.2610238011000547
0.23614245879998635
0.2424344030001521
0.23563492869998298
0.2509576626998751
0.2630767216000095
0.25735320370004044
0.25673160400001505
0.25350871959999494
0.23615122219998738
0.24784406029993988
0.24854734580003424
0.2630975910999041
0.24512668560000747
0.25931835520004826
0.24383463199992547
0.23411417749994143
0.23349946529997395
0.23743140010010394
0.23193522880010278
0.23880631440006256
0.25403057139992596
0.24420171799993112
0.2515524237000136
0.25645022059998157
0.26440614059993095
0.2647415508999984
0.24010003059993323
0.23360209760012368
0.24593924719993082
0.2536631491999287
0.2529723420000664
0.23593029550011124
0.23501501949995146
0.2308730523000122
0.23021331430009012
0.23018556690003605
0.23046030980003707
0.2302905565000401
0.23017720009993353
0.23025572829992597
0.2306593293998958
0.23031348810000055
0.23048177500004385
0.23024714370003493
0.24116592039990792
0.23555249020009797
0.23205959749993782
0.23544264109987126
0.25159124609999706
0.24219406090014672
0.23449529509998684
0.23256235959997867
0.23354757039996912
0.23497912109996832
0.23267910979993758
0.2429932215000008
0.2400993692999691
0.23609790390000854
0.2418727518999731
0.24382735939998385
0.23875200299989957
0.2342295145001117
0.23194395920017996
0.23521609760009596
0.23464608690010208
0.23980618289988342
0.2374334939999244
0.2367505190999509
0.2509633071998906
0.25307204549990275
0.2309177474000535
0.23591936960001475
0.2413053491000028
0.23263718800008065
0.2337985509999271
0.22958707359994152
0.2296289756999613
0.229519295099999
0.22966761330008012
0.2294138899000245
0.22948747469999944
0.22944608339985278
0.22947407949995977
0.2295303867000257
0.2294787381999413
0.2295416960001603
0.22950255390005622
0.22970972650000476
0.22948820879992127
0.22940410420014815
0.22941217079987836
0.22939969279996147
0.22954973920004704
0.22951406860011048
0.22956614489994537
0.22945626180007822
0.22956568890003837
0.22960504230013612
0.2294424251000237
0.2295580316998894
0.2295663697999771
0.2294835796999905
0.22948493370004144
0.2295657018001293
0.22961170060007136
0.22944098120005946
0.22963598410005942
0.22982211519993143
0.22970869849996234
0.22952745929997037
0.22952308240001001
0.22947496239994508
0.2295966886000315
0.229618969799958
0.22947722779990726
0.22957132800002
0.22929922610001086
0.2294299311000941
0.22939601779999066
0.22936733930000627
0.2294904750000569
0.22942809010000928
0.2294341639999402
0.2294309681999948
0.22936493760007579
0.22938025769999512
0.2295796087000781
0.22954176389994246
0.2294412322999051
0.22940777380008512
0.22937094080007228
0.22934291760011546
0.22946971619985562
0.2294767948000299
0.22949212699986674
0.2294493938999949
0.22948015199999644
0.22948960020003142
0.2294188646001203
0.22942754319992673
0.22941736339998897
0.22939466610005183
0.2294519950999529
0.22949019730003783
0.22946959780001636
0.22949930889990355
0.22963486000007832
0.22964223920007498
0.22932485900000757
0.22938895379993482
0.2294229519999135
0.2296130335000271
0.2294426435000787
0.22944392830013385
0.22964730080002482
0.22956541019993892
0.2295148914001402
0.22962211720005143
0.2294744789998731
0.22954094529995928
0.2295750297000268
0.22952085100005207
0.229517893800039
0.2293522929001483
0.22947950620000485
0.22944929979985318
0.22957971510004427
0.2297181655998429
0.22960688170005597
0.22948496879998856
0.22945137900005647
0.22950507420009672
0.22949876550010231
0.2295787802000632
0.22954681139999594
0.22954850290007017
0.22952438379998058
0.22955593830010912
0.22960084690002985
0.22947966939991601
0.22943621300000813
0.22942889660007496
0.2293459590000566
0.22941295609998633
0.22942122589993233
0.22947616040000868
0.22945141800009877
0.2295177189998867
0.2297284451999076
0.229439959299998
0.22944921879989125
0.22937978959998873
0.23298054979986774
0.2293413679000878
0.2293966189999992
0.22956787399998574
0.22945332389990652
0.229589476000001
0.22945602250001684
0.22950887810002313
0.22939808399987668
0.22946096340001532
0.22956130620004842
0.22947080330013706
0.22944866699999694
0.22953049700008704
0.22922112079995713
0.22944595760000083
0.2294050741000319
0.22937686120003492
0.22937026100007643
0.22937504220008123
0.22924436480006988
0.229427392999969
0.22939056690011056
0.2293220453999311
0.22935701030000927
0.2293422668999483
0.22934736759998486
0.2302047250999749
0.22939317199998185
0.22932145849990776
0.22943141430005198
0.22926407209997707
0.2293736882000303
0.229419284100004
0.22943964549995144
0.22951613440000074
0.2296769829999903
0.22942543940007454
0.22946134909998364
0.22940097379996588
0.2294361251000737
0.22941960419993848
0.2293782705999547
0.2295091317000697
0.22946632650000537
0.22933185500005493
0.22945587920003163
0.22939503210000112
0.22950747670001875
0.2294586439998966
0.229476384499867
0.2293760941000073
0.22945137679998878
0.22938823229997068
0.2294025674000295
0.2294469119000496
0.22978905310010306
0.22949505579999824
0.22937984139989567
0.22944904860014503
0.2295638223999049
0.22940968800012343
0.22946691359993565
0.22949744519992238
0.2313165941999614
0.2293896950999624
0.22951334959998348
0.2294295592000708
0.2294531718000144
0.2295243857000969
0.2295247346000906
0.22960366509996674
0.2294535511000504
0.2295092599999407
0.2295176158000686
0.22947774300009768
0.22953797239988488
0.22962358840013622
0.22955863139995927
0.2296050949000346
0.22947806540014426
0.22949939360005372
0.22949742199998582
0.2295874814999479
0.22949106539999775
0.22963545490001708
0.22953315770009794
0.22949482200001511
0.22956490370015672
0.22952634939993005
0.22944946699990396
0.22949615380002797
0.22944628429995645
0.22948685869996552
0.22955685639990406
0.22950868000007177
0.22952204720004374
0.22958375529997282
0.22961835749993043
0.2295611851001013
0.2295309343999179
0.22961020559996542
0.22950756080008433
0.229517241099893
0.22923712379997596
0.22932778539998253
0.22931072629999108
0.22941138169990155
0.22944088429994736
0.22939302350005164
0.22945383079986642
0.22944223720005538
0.2293200235000768
0.22937186409999413
0.22940132359999552
0.2293103287998747
0.22928046569995786
0.22942828260001988
0.2295613518999744
0.22942377839990513
0.2294734357999914
0.22935192860004464
0.2294661072999588
0.22940549260001716
0.2295221037000374
0.2292730737999591
0.2295119901000362
0.2293416538999736
0.2295269673999428
0.22939241759995638
0.22942637449996256
0.22998239759999706
0.22965018340000826
0.22970671269995363
0.2295004172001427
0.22940559489998122
0.22939568050005618
0.22945558720002737
0.22951517319997947
0.22967193500007851
0.22957728619985573
0.22947676639996645
0.2295161054000346
0.22941064420010662
0.22943869209993864
0.22937315500003025
0.2295006767000814
0.22949157879993437
0.22950117999989744
0.22949166419984976
0.229352879399994
0.22947438279989002
0.22940316109998093
0.22954075090001425
0.2293735817000197
0.22947281329998076
0.22955024389993922
0.22935773809986132
0.22942648349999217
0.22945792869995785
0.22951505719993293
0.2295853443998567
0.2294927404000191
0.22932944759995735
0.22942941149995022
0.22933946369994374
0.22983571730001132
0.22954342410012032
0.2295772007000778
0.22948310789997778
0.22929355570013285
0.22947177780006314
0.22935380110011466
0.22948313430006237
0.22949929869992047
0.22943167370012815
0.2295307980999496
0.2295624977001353
0.22943740480004635
0.22946833390014945
0.22941732819999744
0.22954071920012212
0.22955126910001128
0.22938913150010193
0.22954062529988734
0.22945018129994424
0.2297428044001208
0.2294707761000609
0.22936278930010304
0.22948297620023367
0.22936105219996533
0.22928401450008096
0.22953652030009836
0.22929525999970793
0.22954774379977608
0.22941351310000754
0.22929330660008418
0.22939260720013407
0.22942291239996848
0.22933134649974818
0.2293019356999139
0.22934134120005184
0.2293742284000473
0.22940190660010557
0.22930398940006852
0.22921549589991627
0.22947227990007377
0.2293321917000867
0.22936848979989008
0.2293710337999073
0.22936690300011833
0.2293139056997461
0.22938616819992602
0.22934959260019241
0.22935609870000917
0.22935572789974684
0.22944681739973022
0.22947406610001053
0.22937694190004548
0.22944213090013363
0.22937989009988086
0.22941116710026108
0.22942157510005928
0.22962191110018465
0.22966418890027854
0.22951031320008042
0.229484481399777
0.2293126790002134
0.22936962700005098
0.22950480759973288
0.2293462700999953
0.22928291569987777
0.22936680909988355
0.2293525254997803
0.22948515719981516
0.22947644289997698
0.2294068655999581
0.22941748060002282
0.22939227739989293
0.2294675182998617
0.22943414969995501
0.22942267010002979
0.2296369876999961
0.22956012260001443
0.22968398129996787
0.22945893930009334
0.22946682990004774
0.22954751280012714
0.22940261879994067
0.22939675039997381
0.229507706199729
0.22956629879990942
0.22949728490020788
0.22968072119983846
0.2298709251001128
0.2295141930997488
0.2294275000000198
0.2295452803002263
0.22939073079978697
0.22947430070016708
0.22938746820000233
0.22944897090019367
0.2295928098999866
0.22939582079998216
0.22944764999992912
0.2294249086000491
0.22974821269999665
0.2296062286997767
0.22942261549978865
0.2294810700997914
0.2294758615000319
0.22936887989999377
0.2294371696996677
0.22961394209996797
0.22948418769992712
0.2295531709001807
0.22947415570015436
0.22942218899988803
0.2294635233000008
0.22945629050009303
0.2295472730002075
0.2294538124002429
0.22945154869994439
0.22953732319983827
0.22919035240011
0.22931599450021167
0.2295824889002688
0.22948014350004087
0.22947375599978842
0.22922013900024468
0.2293292393002048
0.2291481541000394
0.2292552393002552
0.22919761459997973
0.22942292150000868
0.2293470836997585
0.2293646328998875
0.22934852199978195
0.22947381419980956
0.22946957450003538
0.2293326391001756
0.22932916880017729
0.22931687780001084
0.22943714549983268
0.22931937989997095
0.22932718060001206
0.22957591919985135
0.22936921549990075
0.2294280838999839
0.22969445159978932
0.22962179420028406
0.2294033856000169
0.22940838799986524
0.229547241399996
0.22943244210000557
0.22954149449979014
0.22946728120004992
0.22946889200029547
0.22935847789995023
0.2294342406999931
0.2294495703001303
0.22936790409985405
0.22945916690005105
0.22942978560022312
0.22954075840025326
0.22948756129990217
0.2293526559999009
0.22948608589977085
0.22938594070001272
0.2294227693000721
0.22955228989994794
0.2296691916999407
0.22939972800013492
0.22935636610018265
0.2294152671998745
0.22941222299996297
0.22944866289981292
0.2293658418002451
0.22947825510018446
0.22945410419997642
0.22938796449998336
0.22941420520000974
0.22945358130018575
0.2293744593000156
0.22950995879982655
0.22935878450007294
0.22949492409970845
0.22954032460002055
0.2294117677000031
0.22947239960012666
0.229558918100156
0.2295018393000646
0.22966011640019132
0.22955574580009852
0.22940408419999586
0.2294507930000691
0.22944786890002433
0.22938835009990727
0.22955456099989532
0.2294780535998143
0.22952226970010087
0.2294909751999512
0.22942167420005716
0.2295184677001089
0.22947342010011199
0.22956684450000467
0.22952707080003165
0.22946774830015784
0.22950694790015405
0.2294537730002048
0.22944273419998354
0.22935915219968592
0.22949666319982498
0.2297005183998408
0.22942820349999238
0.2294172369001899
0.22931165850022808
0.2293204617999436
0.22924800569999207
0.22934670860013284
0.22935476349994133
0.2292916899001284
0.22947377630007396
0.2293309117998433
0.22930043039996234
0.2293094939999719
0.22925613549996343
0.22931604049990711
0.22940044150018365
0.22939359720003266
0.22934505689991055
0.2294587636999495
0.22930178770002385
0.2293547135999688
0.2294236825000553
0.22942977549973875
0.22948775080003542
0.22935946859979595
0.22942713119991823
0.2294519881997985
0.2294002113998431
0.22948164270019333
0.22950240319987641
0.22958390559979308
0.22946775599994
0.22942435490003846
0.22941477429994847
0.22941409650011338
0.22934859090019016
0.22938530309984345
0.2294719621000695
0.2293516074998479
0.22933950900005584
0.22936811500003387
0.2294907453997439
0.22950860210003157
0.22955908520016238
0.2295697415000177
0.22949414280010388
0.22944581219999235
0.22950119950000952
0.22952850490000856
0.23099935589998494
0.22934102540020831
0.22941520269996546
0.22953226570025437
0.22943537089995517
0.229453458900025
0.22945011670017265
0.22944583680000505
0.22941199939996296
0.22938571410013536
0.22947081189995516
0.22932378590012376
0.22941715929991915
0.22948410290009633
0.22941551920011988
0.22942340390000027
0.22947784120005962
0.22943653459988128
0.22932487389989548
0.22940692590018444
0.22945564539986663
0.22931112389996997
0.22937843420004356
0.2294177249998029
0.22946058930028812
0.2295654931000172
0.22936738110001897
0.22938289910016466
0.2294815690998803
0.22935595929993724
0.22944975110003724
0.22949816889995417
0.22958563790016343
0.22954241459992772
0.22944881670009637
0.2295155137002439
0.22940058880012656
0.2293665957000485
0.22958846999972593
0.2294734246999724
0.22941737029977957
0.22946063320014218
0.2292032304998429
0.22940112270007376
0.2293884065002203
0.22928089939996427
0.22946420520020183
0.2291926672001864
0.22919243539981835
0.2313603149003029
0.22953107839966833
0.22932458840004982
0.2292665439999837
0.22933850980007264
0.2293169108001166
0.2292683323001256
0.2293397620000178
0.22927797449992796
0.2292543558000034
0.22952693309998723
0.2294763216999854
0.22929238290016657
0.2293393897001806
0.22935023960017134
0.22943250060016
0.2293323721998604
0.22933664960000896
0.2294477907998953
0.22932373639996512
0.22945845680005733
0.22942941969995445
0.2293467480001709
0.22955598730004567
0.22945863510030903
0.22957482559977507
0.22943743010000617
0.22942757609998807
0.2294826669000031
0.22938531460022205
0.22948935230015194
0.22948423799971351
0.22948299310010042
0.22947723480028798
0.22936200769981951
0.2294161558002088
0.22931334519998928
0.22942101360022207
0.2294105592998676
0.22943188980025297
0.22942832339977032
0.22939003579995187
0.22943714149987499
0.22944729490009194
0.22933369990023494
0.22946960640001635
0.22939354800000727
0.22951143450009112
0.22936921779983094
0.22956646940001518
0.22950635779998266
0.22950416099993162
0.22954717510001502
0.22997972429984656
0.22998009030015965
0.22971714080013045
0.2295221448999655
0.22949502210030914
0.22956631919987558
0.2294374555000104
0.22943483680028293
0.22936140509991673
0.22948775260010734
0.2294515927998873
0.2294542700998136
0.22947997939991183
0.2293446486000903
0.22945734829991124
0.22945787150019897
0.22942000440016272
0.2295313367001654
0.22930195209992235
0.2293780150997918
0.22949409320026462
0.22943335919990204
0.22966006200003902
0.22951667580018692
0.2294410168997274
0.2294821581999713
0.22940385729998525
0.22953368019989284
0.22949655449992862
0.22946709530006046
0.22931386000018392
0.22934827270000824
0.22928976789989974
0.22926579679988207
0.22939772859972435
0.22920190099976026
0.22927772940020077
0.22930667680011538
0.2293669669998053
0.22932283000009193
0.22929159939994861
0.22920758969994495
0.22939033779985038
0.2294711617003486
0.22952534830001242
0.22940507639978022
0.2292439048000233
0.22935001300029398
0.22946278269992035
0.22937324749982507
0.22943145979988913
0.2293697257999156
0.22946387150004738
0.2294713844999933
0.229359693600054
0.2294873402999656
0.22936045800015564
0.2293484172998433
0.22946762300016416
0.2294576632000826
0.22938605359995562
0.229369878199941
0.22942564669974672
0.2294341586999508
0.22936699540005065
0.2295428074998199
0.2296621484998468
0.2293940339000983
0.22939600530007737
0.22935329410029226
0.22938384740009496
0.22934548310004174
0.2293665785000485
0.22940312600003382
0.22942812180008332
0.22930725969999913
0.22949927609988663
0.22943870410017553
0.2294535397999425
0.2294492906999949
0.22941772810008842
0.22954150549994665
0.22945045129999925
0.2294812317999458
0.22953723690006883
0.2293765287999122
0.229432166100014
0.2294875609000883
0.22959843079988787
0.22942524040008722
0.22951725700004316
0.22940152529990882
0.22946243160004087
0.229519776899906
0.22946690839999065
0.2293916086997342
0.22956228910006757
0.22897926869991353
0.22950588460007565
0.22938413260017115
0.22940598739987764
0.22947129489984947
0.22942392759978247
0.22969177630002377
0.229605878700022
0.2294042157001968
0.22954187889990862
0.2294211959997483
0.2294400210997992
0.22957655419995718
0.22952838630008046
0.2293679778002115
0.2296305226002005
0.22949524809992
0.22936304850009037
0.22989233629996306
0.2294231738000235
0.22949508860001516
0.22950738429972262
0.22941822140019213
0.22933251639988156
0.2292524896998657
0.22929675250015863
0.22925235170005182
0.22932516609980666
0.2292902352000965
0.22929700550012058
0.22927418930012208
0.22963740800005325
0.22972289829995135
0.22965695409984618
0.2292771303000336
0.22933356889989226
0.2294203055000253
0.2293604125003185
0.2293292164999002
0.2293893982001464
0.22938506659993435
0.22939283880004951
0.2293812154999614
0.22931350999970163
0.22939538020000327
0.2294201102999068
0.22947913169991807
0.22940570549981204
0.22942343739996432
0.22944429500021216
0.2294114880001871
0.2294275005999225
0.22947599729996
0.2294553019997693
0.22947796909975296
0.22964925930027674
0.22958550119983556
0.22946742100029952
0.22950175199985096
0.22949208130012266
0.22948160320011085
0.2294221750998986
0.22949316390004243
0.22946793410010285
0.22943288979986393
0.22946917539993592
0.22946388099990145
0.22952853900023912
0.22953507069978513
0.22946601959993132
0.22929044920019806
0.22939528570022957
0.22945638100027282
0.22940800260003016
0.2293905853999604
0.2294492821998574
0.22951477560018246
0.2295377462000033
0.2295886382999015
0.22942780969970045
0.22955606809991877
0.22947178520007583
0.22937239909988422
0.22939929899985145
0.22950709389988333
0.22961136730009457
0.22942295180000655
0.22956858690013177
0.2295423400999425
0.22944117139995795
0.229464508700039
0.22943062459999056
0.22948175410019758
0.22945142940006918
0.22951333020027959
0.2296027085998503
0.22942050479978207
0.2294011608999426
0.22968829860001277
0.22942419899991365
0.22945737580012066
0.2294730134999554
0.22935639600000285
0.22940644640002575
0.22941788930002077
0.22943108950021268
0.22946159020029883
0.22949600819993066
0.22954336360016897
0.22950985509996827
0.22945689499974833
0.22948842559999322
0.22954845579988614
0.22926235790000646
0.22928557089981041
0.2293379296999774
0.22938729769994098
0.22931614150002133
0.22934033330020612
0.2294387955997081
0.22937486600021656
0.22939550510018308
0.229397049399995
0.22947294129990042
0.2294602969999687
0.2294906021998031
0.2293489485000464
0.22950950760023262
0.22952753379977367
0.22944302240030084
0.22931016920010733
0.22951738679985284
0.22953266789991175
0.2294630814998527
0.22933330709965957
0.22945046050008386
0.2293603185000393
0.22949290500000644
0.22936049249983625
0.22948232569979155
0.22934897159975662
0.22946802659971582
0.2293922725999437
0.22948540590004995
0.22938461090016063
0.22944934379993356
0.229435768699841
0.22943890489987098
0.22932832049991703
0.22946277230003034
0.2295679842998652
0.22992453140032013
0.22972661890016752
0.22957013029990775
0.2294589047000045
0.22941876959994262
0.22950330380008382
0.2294114364998677
0.2295300836001843
0.2294999503999861
0.2295264814998518
0.22938643080015025
0.2294474356000137
0.22956603070015263
0.22941632389993175
0.22949903949993314
0.229432749300031
0.22935615569986112
0.22942911110003478
0.22937308510008733
0.2294784873000026
0.22948260140001367
0.2296521381002094
0.2294626454000536
0.22933279589997255
0.22944254819994966
0.2294691294999211
0.22938078789993596
0.22951373390023946
0.22951728779989936
0.22930179329996464
0.22940428410001915
0.22931980169996677
0.2293821299997944
0.2294366647998686
0.2294771901997592
0.22938826639983745
0.2294712195001921
0.2293665029999829
0.22950011620014266
0.22942567270001746
0.22936806970028556
0.22937863289989763
0.22947325489985815
0.2297665911999502
0.2295436336000421
0.22935650030012766
0.22948348710015126
0.22953902670014942
0.22954016209987457
0.23000450559993624
0.2293518328002392
0.2293842749997566
0.22928655569994588
0.22923442809988046
0.22924885339998582
0.22935214060016734
0.22935134340004878
0.2293265379998047
0.22934119790006663
0.2293600785000308
0.2293263133000437
0.22935846789987407
0.22927771850008866
0.2292615313999704
0.23114277560016488
0.22942568019971077
0.22931518190016503
0.22936156309988293
0.22945065980020446
0.22938955120007448
0.22937974300002678
0.22928400830023749
0.2293215120000241
0.22930234510022274
0.22932801759998256
0.22931865530008508
0.22936791499996617
0.2294136262000393
0.2294893645997945
0.22948317320006026
0.2294443956001487
0.22939658499999496
0.22943806409966783
0.2293749456999649
0.22944383340000057
0.22937445619973004
0.22954879199969583
0.22947973440022906
0.22933553980001306
0.22936769830012055
0.2294939046001673
0.22940132699986862
0.22936460919991078
0.22940845270022692
0.22948978069980513
0.22946780359998228
0.2294569132998731
0.22945225590010523
0.2294765845999791
0.2293701107999368
0.22941457460001402
0.22936179060016001
0.22945918770019488
0.22941191010031617
0.22944911519989547
0.22939863649990003
0.22933109590012463
0.22944493790018897
0.229701600199769
0.22950941739982228
0.2294421901999158
0.22946748599970307
0.2294243379998079
0.22945445789991936
0.22935986230004346
0.22942653160025656
0.22934452789995702
0.2293256715998723
0.22941679600007775
0.22943931549998525
0.2295104082000762
0.22947830599987357
0.2294254889999138
0.22942473769981006
0.2294551530998433
0.22942873550018703
0.22939492519981286
0.22946145530004286
0.22945735290013544
0.22947530070014183
0.22956460060013342
0.2295233222997922
0.2293714560000808
0.22937290800000482
0.22954801810010395
0.22937894860006053
0.22942775849987812
0.22949519930007228
0.22943213709986593
0.22948210699978516
0.2294255799999519
0.22943034519994399
0.22930123180012743
0.22942431609990308
0.22935012799971446
0.22931010780012
0.22930110910019721
0.22931635189997907
0.2293796048998047
0.2292796793000889
0.22941797530002078
0.22948419580025076
0.22944786780026333
0.22924864859996888
0.2294393099997251
0.2294087235997722
0.22932988700013085
0.22944120970023504
0.22939918379997834
0.2293267103999824
0.22932095159994786
0.22935095229986474
0.22933315180016506
0.22934655429999112
0.22936635459991522
0.2294242559997656
0.22936078469974747
0.22943526620001647
0.22944081880013983
0.2294977523997659
0.22943072550006036
0.2293917655999394
0.22955864089999523
0.22958665210026083
0.22943529170006513
0.2294498414001282
0.22952360460003546
0.2293281581998599
0.22952508220005258
0.22947696420014835
0.22945184029995289
0.22952008939973895
0.22947476059998734
0.22948317590016815
0.22948846239996784
0.2293675113000063
0.22949685140010842
0.2294761811001081
0.2295187548003014
0.22951578989996052
0.22948717279978154
0.2293267074997857
0.2310874976999912
0.2295911745997728
0.22944333819978055
0.2295502351000323
0.22952510559989606
0.22940081739980087
0.22941279590013436
0.22937214730009145
0.22942460079975718
0.2294222191998415
0.2293571105998126
0.22933583750018444
0.22948845559985784
0.2294075271998736
0.22951462179989904
0.22943719210015842
0.2294359497002006
0.22941389930019795
0.2294735113999195
0.2293994051997288
0.22939617709998855
0.22947524590017565
0.22941249200011954
0.22941916569980095
0.22954274940020697
0.22954240380022384
0.22943638450014986
0.22942590300008306
0.22950400400004584
0.22939988329999322
0.2294553209998412
0.22937326979990758
0.22932671339985972
0.22934614620025967
0.22943441169991274
0.22939212040000712
0.22937853109979187
0.22936686640023254
0.22939551060007943
0.2293547552999371
0.22927691919976495
0.22928381240017187
0.22917749489970446
0.22933143700029177
0.22921217000002797
0.2293701606002287
0.22949090219990467
0.22926589050002805
0.22936690099995757
0.22929587469989202
0.2292953280997608
0.22925709690025542
0.2293202482000197
0.22929138149993378
0.22938790359985434
0.2293141325000761
0.22936383449996356
0.22939916359973722
0.22937821579980663
0.22936231849998875
0.22929344570002286
0.22936405919972458
0.22928194730011456
0.2294047638999473
0.2294135380998341
0.22935606080027354
0.22936511049992986
0.22940731669987144
0.22962448190010037
0.229382846000226
0.22945028180001828
0.22946575179994397
0.22945444420001876
0.22952161530010926
0.2294585655999981
0.22933881710014248
0.22950356479996117
0.22936048150004354
0.22946454410011938
0.22942725190005148
0.22939301340011298
0.22947765650023938
0.22944295910019719
0.22945477630019012
0.22952542310013085
0.22940205899976718
0.22941944759986654
0.22946935549989575
0.2294996093001828
0.22957973500015214
0.22972314980033842
0.22944230749999406
0.22957394009972631
0.22949728189996677
0.22941263980028453
0.22960981750002246
0.2294407916997443
0.22950612169988743
0.22942985330009832
0.22939532840027824
0.22949445899976126
0.22935590760025662
0.2294720049998432
0.22935678539979562
0.22959786299979895
0.22948380360030568
0.22940610160003416
0.22946764449989132
0.22957055609986127
0.22938371199998073
0.22948169849987607
0.22958759080029267
0.22956555050004682
0.22942884059993957
0.22934314879967133
0.22945085450010083
0.22942877630011935
0.22938613330006774
0.22940232709988778
0.2293071153002529
0.22935161719979077
0.22941584330001205
0.2293316491999576
0.22931963310002174
0.22935147019998112
0.22928575900004944
0.22938114169992332
0.22938032560014107
0.22926376979994528
0.22933344209995993
0.2292132959002629
0.22926125360027072
0.22939731379992737
0.23049992449996354
0.22954133540006297
0.22939347070023358
0.22933766630012542
0.22924348750020726
0.22932919509985367
0.22931910760016763
0.2293734853999922
0.2293668513000739
0.22932639569989988
0.2293081940002594
0.2293630526000925
0.22927091880010267
0.22944430139978067
0.2293761146000179
0.22931381310008875
0.2294072722997953
0.22922641579971242
0.22935541490005562
0.2293448487002024
0.22936818199996195
0.22947031169969706
0.22935552749986526
0.22929103980022775
0.2293665062999935
0.2293586771000264
0.22940591460028373
0.22924559980019693
0.22933508879978035
0.22936136470016208
0.22917917180020594
0.22939065600003233
0.22934026700022514
0.22944923249997373
0.22942795809976815
0.22933383089985
0.22943587749978178
0.22945210469988525
0.2293239254002401
0.22930453160006437
0.22929812330003188
0.22936395070028084
0.22947378200005913
0.22962717219998013
0.22948983569986012
0.2293384206997871
0.22945758050009318
0.2294169217999297
0.2294631836000917
0.2294020225002896
0.2294072619999497
0.22942473069997504
0.2294202470999153
0.22936386190012853
0.2293266697000945
0.2293758589999925
0.2295100019997335
0.2293933326000115
0.22947982190016775
0.22932265029994597
0.22944272290005757
0.22938770140026463
0.2293758017000073
0.22941093679983168
0.2293627299997752
0.22941460039983214
0.2294999898000242
0.22933168740019028
0.22926221969973995
0.22935470939992228
0.22934621929998683
0.22948971600017104
0.22935006939987942
0.22935356390007655
0.22939754159997391
0.2293799704999401
0.2293828277997818
0.22931555329996628
0.22930300449988864
0.22934665259999748
0.22934058610007924
0.2292391343999043
0.22925556029986183
0.22940797570008725
0.22934519479968002
0.22939975829976902
0.2296437999997579
0.2293379595997976
0.2292806990000827
0.22918936230016698
0.22920592939990456
0.22936413700008415
0.22923154570016777
0.22930498490022727
0.22924804790018244
0.22924553720004043
0.2293520184000954
0.22934516360000998
0.22932440959993983
0.22934670360009476
0.22925169599984657
0.22926291420008055
0.22940335130006134
0.22929106439987662
0.22941914820003148
0.22928321679974034
0.22930993409972872
0.22932596440005
0.22942431139999825
0.2295137306002289
0.22931202059990027
0.22942415340003208
0.22937005890016735
0.22942234330002975
0.22938687380010378
0.22944596400011505
0.22937814370015985
0.22943793519989414
0.22946584390010685
0.2293805777000671
0.2294642422002653
0.22946606870027608
0.22949936659970263
0.22941504230002466
0.22950003320001996
0.22946503050006867
0.22946859849980683
0.22937195699996665
0.22949471499996435
0.22951366980014426
0.2296152079001331
0.2296082069999102
0.22939534110009846
0.2294283543000347
0.22939669600018534
0.2294924122001248
0.22946408619973227
0.22935244959990086
0.22950917140005914
0.22941027069973643
0.22949327909991551
0.2295599797002069
0.22954121270013275
0.2295820155999536
0.22942853339991415
0.22947523540024123
0.229430824299925
0.22957729480003763
0.2294358953000483
0.2295183736998297
0.22947974230010004
0.22939441919988895
0.22944113730009122
0.22958092840017344
0.22947689720022027
0.2295172573001764
0.22941733690022376
0.2293630010000925
0.22937103649965138
0.22951282729991362
0.22948982839989185
0.2295109403999959
0.22951022240013116
0.2295602477999637
0.22958631410001545
0.22960947999999917
0.22950144130008993
0.22952213549979206
0.22940517900024132
0.22954301040008432
0.22946538489995874
0.2293691654002032
0.22939440219997778
0.22955704330015578
0.2295191053999588
0.22957619099979637
0.22943661709978186
0.2292690111000411
0.22927027989971976
0.22943964369987951
0.22936356010031886
0.2293114495001646
0.2294216480000614
0.2294235902001674
0.22941019340032653
0.22949315480000224
0.22931196259996794
0.22937532600008126
0.22936843350034905
0.2293994372997986
0.22939305670006432
0.2294021822999639
0.22938698920006573
0.23069116590013436
0.22942784180013404
0.2296613482001703
0.22934305739981936
0.22938852730003417
0.22942864100004953
0.22947903430031147
0.22942169790003392
0.22936877600004663
0.22936628669995116
0.2293449672000861
0.22935689309997542
0.22939720020003734
0.22941624660015805
0.23037155349993554
0.22943652569992992
0.22941536530015583
0.22933072680025363
0.22940502790006576
0.22946127710019937
0.22942329619982046
0.22948063440016994
0.22939111670020793
0.22938689229995363
0.22944526749997748
0.22943331349997606
0.22946060440008295
0.22941119500028434
0.22949692260008306
0.22946401830013202
0.22941422519979823
0.2294467438998254
0.22943697509981575
0.22948027689999434
0.22944516649986327
0.229450674400141
0.22952688219993433
0.2294537563000631
0.22959614350002083
0.22943051969996303
0.22939511669974308
0.22949771610001335
0.22943982379983935
0.2294579684999917
0.2294862271002785
0.22951944699998422
0.22955938479972246
0.22949985740015108
0.22941542230000778
0.22945601620012895
0.22952454450023652
0.22945197569970333
0.22950543179977104
0.22954364209981576
0.22953691100010473
0.22936163220001618
0.22942012269995757
0.22942719150014454
0.22946104889997515
0.2295283819999895
0.22946483609994175
0.22943292670024676
0.229464971500056
0.22939239669976813
0.2295121053000912
0.22944674619975558
0.22943273130003944
0.22953747480023595
0.22950373589992523
0.22934386410015578
0.22941410079984054
0.22934553750019404
0.22940614500002993
0.2295004379000602
0.2291669776001072
0.22922535799989419
0.22926448289981635
0.22923210690023552
0.2292852003000007
0.22922756660009327
0.22934117680015334
0.2292594056998496
0.22932027469978494
0.22930630009977904
0.22933841420017415
0.22935407619988837
0.22937615340015327
0.2293614764999802
0.22942631400001118
0.2295254840002599
0.2294407143999706
0.22943683969970152
0.2293969283997285
0.22930270199976804
0.22928234539976983
0.2295027021998976
0.22941534660021717
0.22936019570006466
0.22937415960004728
0.22944595810004104
0.22938335520011605
0.2294202362998476
0.22951461829979963
0.22948430190008368
0.22949493759988399
0.22946838440002465
0.22942141579987946
0.2294746355000825
0.22951599789994362
0.22937962739997603
0.2294450108998717
0.22962950229994022
0.22952720779976515
0.22949679830016975
0.22948806360000162
0.22944648410011723
0.22947655340030906
0.22942887149984018
0.22942677220016777
0.22948729769996135
0.2294369037001161
0.22942006769990259
0.22935759110005166
0.22939045749990328
0.2294556005999766
0.22932734529968002
0.22947518690016294
0.22930741330019372
0.22935713849983586
0.22941962769982638
0.2294071188000089
0.22938858769994114
0.2295329607997701
0.22964113770030964
0.2296480774999509
0.22951684670006217
0.22939885259984294
0.2293799458999274
0.22937137949993486
0.22942349719996855
0.22947613889991772
0.22940071880002505
0.22940354900019883
0.22937376769987167
0.2294689523998386
0.22933526580018224
0.22941396249989338
0.22938745229985216
0.22936448090003977
0.2294363388002239
0.22940478419986904
0.22934736709976278
0.22937034099995798
0.22941122749980422
0.22958357909992627
0.2295810593001079
0.22934495729969057
0.2293355023000913
0.22937461660003464
0.22932176799986337
0.2294155048999528
0.22947407270003167
0.22943505410003126
0.22945470490012668
0.22917385079999802
0.22923084159992868
0.22926704950004934
0.22927109279989963
0.2292685447002441
0.22926815880018694
0.22930929499998456
0.2292537793997326
0.22927112270008365
0.22936275770007342
0.22931761459985864
0.22945222449998254
0.22942288400008692
0.2293412454000645
0.2293004806000681
0.22935065169986046
0.2293793304997962
0.22935817739999037
0.22929350770027668
0.22943732870007807
0.2294624356996792
0.22942337109998334
0.22946658809996734
0.22940111790012452
0.2294352427998092
0.22934951360002742
0.22938095540012
0.2293998487002682
0.2293741402998421
0.2294518391001475
0.22945724700002756
0.229489683799693
0.2293726104999223
0.2295424705000187
0.22966741310010547
0.22952568770015205
0.22929429059986434
0.22951475070003652
0.22960438490008528
0.22938179330012645
0.22957419980011765
0.22949481950017797
0.22945031870003732
0.22961830720014403
0.23052820690027148
0.22954854069976136
0.2297797309998714
0.22950215919991024
0.22940718550016753
0.22938786609993259
0.22946316039997328
0.22937606550003692
0.229397419399902
0.229356774900225
0.22933817170014664
0.2294712126000377
0.22957920740009286
0.2294376812002156
0.2292961530998582
0.2294376026999089
0.22940120329985803
0.22939397750014906
0.22938330229990242
0.2293748031002906
0.22942540399999417
0.2293750272001489
0.2293419048000942
0.22932092519986327
0.22948473190008373
0.22944392499994137
0.22949913360025676
0.2294380987998011
0.22949823859999013
0.22939568680012598
0.22944420370004082
0.22940503289974004
0.22949875899976177
0.229584914699808
0.2295377409998764
0.22943957130009948
0.22959366569994016
0.2294000808000419
0.22948964800016255
0.2294101724997745
0.229358744700221
0.2295575871998153
0.22943522010027664
0.22950258560013026
0.22942194580027717
0.22942394749989034
0.22917724569997516
0.22918066189995442
0.2293562628001382
0.22936397720004606
0.2292631224998331
0.2294477832998382
0.22936036089995468
0.2293507647002116
0.2294463102000009
0.22944269420004276
0.22940650609998556
0.22939427300007081
0.22949194639986673
0.22932974040013504
0.2293558353998378
0.22932815519998256
0.22955859920002694
0.22928359130019088
0.22949060299979465
0.22935748990021237
0.22937057720009763
0.22948129920005159
0.22941578289974132
0.22945804919982038
0.22927887750010995
0.2294138760000351
0.22940933040008532
0.22937319630000275
0.22947525000017777
0.22951182759970834
0.2295235114001116
0.22960816140002863
0.2295477186999051
0.22939923159974568
0.22945126919985342
0.22947639229969355
0.22941021580008963
0.22945711579995987
0.22935735319988454
0.229356512600134
0.22938936110003852
0.22947686850020546
0.22940307569988364
0.22947807560012734
0.22939768440010083
0.22935933909975575
0.22941657560004386
0.22951609539995843
0.2293797050999274
0.2294160863999423
0.22939297490011085
0.2294152785998449
0.22966769990016472
0.2295559186997707
0.22945473850013515
0.22940361430009942
0.229336638300083
0.22941863539999757
0.2294951249001315
0.22950136349973035
0.2294850136997411
0.22940589290010394
0.22944032660016092
0.22942716170000493
0.22944118100022023
0.22943969499974629
0.22941296480021264
0.22934199330011323
0.22935074160013755
0.22941469270008383
0.22940826160011057
0.22945488499972272
0.23230873180000344
0.2294362769000145
0.22963856300011684
0.22960578720012564
0.22939674029985327
0.22945279759987897
0.22939583039988065
0.22945371410023654
0.2295269215999724
0.2295775937000144
0.22942359119988395
0.22945041749990197
0.22953747199971986
0.22949613529999624
0.22950905539983069
0.2294485636997706
0.22943571639989385
0.22966746780002723
0.22549351260022377
0.22603561129981245
0.22581096399990203
0.22627648880006745
0.22638900310012106
0.22663310770003592
0.22708445790012774
0.2274490727999364
0.2275962373998482
0.22805614060016524
0.22818942590020014
0.22815373180019377
0.22842864429985638
0.22846411789978446
0.228787115799787
0.2288215795000724
0.22891025710014218
0.2290762298998743
0.22912931669998216
0.2292869761997281
0.22929027030004362
0.22930071990012948
0.22939415110013214
0.22953728070024226
0.22957031170008121
0.22953485890029696
0.22955885990013486
0.2296827062000375
0.22953848229990398
0.22969394009996905
0.22959807990009723
0.22974023969982227
0.2296807909002382
0.2295868202996644
0.22956590779976976
0.2296177488999092
0.22953381599982095
0.2294998230998317
0.22960486489973847
0.2295209250998596
0.2296018468001421
0.2295762244000798
0.22963668369993684
0.2295607468000526
0.22960587720008335
0.2296378551000089
0.2295157835000282
0.22955414210009623
0.22959104909969028
0.22953294069993718
0.22950653070001864
0.22943124800003717
0.2296344861999387
0.2296688835001987
0.2297541921998345
0.22949018010003783
0.22958725989992673
0.2295066021997627
0.229564393200053
0.2294910450000316
0.22957237320006244
0.22954609549997257
0.2296316937998199
0.22954147269992972
0.22954022600024473
0.2295235703000799
0.229537664199961
0.22955979539983673
0.22945968869971695
0.2295781557000737
0.22946154919991385
0.22947052249983244
0.22952691800019237
0.22951675219992468
0.2295041699999274
0.2295207917002699
0.22960589200010872
0.22951314319980157
0.2294326123999781
0.22945468920006534
0.22945681269993656
0.2295718321001914
0.22945461419985805
0.22941364279977278
0.2293299780001689
0.22944385520022478
0.2294900533001055
0.22952448840005674
0.22943179260000762
0.22948817779979436
0.22917436649986483
0.22926130199994077
0.22924337959993862
0.22928477870009373
0.22921169779983758
0.2294490907999716
0.23035425880007096
0.2297886771000776
0.22933593109992217
0.22939301149999664
0.22928457019988854
0.22925921189998916
0.22925873410022177
0.22934881970031712
0.22925166840032035
0.2293139596000401
0.2292549409001367
0.2293100244998641
0.22932191209984013
0.22935822239996922
0.2293489102001331
0.22927089280019572
0.22938501329990685
0.22929067030017905
0.2293887446001463
0.22936648489994696
0.2292940319999616
0.22939130890008527
0.2296272310999484
0.229581208899981
0.22935001170008035
0.22938186969986418
0.2293539342997974
0.22944743000007292
0.2294088226997701
0.22943216460007534
0.22937450540011922
0.22940161929982422
0.2294089172002714
0.22934213590015134
0.22944546799990348
0.22926986729980853
0.22952273320006497
0.22930300459993305
0.22936022699977912
0.22936347720024058
0.2293287139000313
0.2294968637997954
0.22931954179985042
0.22931352049999987
0.2294263364001381
0.22930438030016376
0.22926968320025481
0.22931016620023
0.2293601319001027
0.22936946659974639
0.22931910179977422
0.2293356328002119
0.22934094410011313
0.22935862699996507
0.22936783420009305
0.2294460451001214
0.22938002509981742
0.22925550420004584
0.22939342219979153
0.2293786893998913
0.2293106766002893
0.22933587779989467
0.22924988720005784
0.2292785167999682
0.22926126339989422
0.22946298019996902
0.22945170889979635
0.22944531379980618
0.2293333433997759
0.22969814030002453
0.22930491160004748
0.22936282029986615
0.22930489840000517
0.22930818749991885
0.22942123659995559
0.2294867404998513
0.2294345312002406
0.22943952750028984
0.22939899290031462
0.22922375599991937
0.22926342419996218
0.22931119770000805
0.22930038329977834
0.2292475218000618
0.22909475810010918
0.22909917420001874
0.22918943660006336
0.22920330029992328
0.2295583639999677
0.22930452820000938
0.2291995907002274
0.22930421409982954
0.22932246399977885
0.22926891229981267
0.22931827380016329
0.22930214929983778
0.22923280780014466
0.22932623100023192
0.22925560920011775
0.2293115560001752
0.22939824950008186
0.2292459340998903
0.22926045519998298
0.22926553649995185
0.22928671610025048
0.2294009694000124
0.22928423779994772
0.22932581469976868
0.2293448640997667
0.22959043310002017
0.22944467310007893
0.229292451800211
0.22921365949987377
0.22935643339988018
0.22928530249992035
0.229279701699852
0.2293879716999072
0.2293569801000558
0.2293217688002187
0.22927167029993142
0.2293435237999802
0.22939384009987407
0.22932675960000778
0.22940179139986866
0.2293837371002155
0.22931447160008248
0.2293723980001232
0.22954633439985628
0.22939111849991606
0.22943441749994237
0.22937259799982712
0.22970606399976531
0.22969110849990101
0.2293755554001109
0.229358438899726
0.22939879740006291
0.22939714989988716
0.2293890573000681
0.22933468269984586
0.22937300929988852
0.229440065900053
0.22950691709993407
0.2294777007999073
0.22939873299983446
0.22948968049968244
0.2294370011000865
0.2293187666000449
0.22944443720007257
0.22937674170025274
0.22935256079981628
0.2293877504998818
0.22930976759998883
0.22938622769979702
0.22953045120011667
0.2294617527997616
0.22935483450019092
0.2294216393998795
0.22940581729999393
0.2293438504999358
0.22940927890012972
0.22937076720008917
0.22931778009988193
0.2293639382998663
0.2294423942999856
0.2296505428999808
0.22945450810002513
0.22942234210022433
0.2294265816999541
0.22946039970011042
0.2294493434001197
0.22946059710011468
0.2295461363002687
0.22957538170012412
0.22954097559995718
0.22923215619994153
0.2295278691999556
0.2294415955999284
0.2293498577997525
0.2293341959000827
0.2293884162001632
0.22939627150008163
0.22940653120022034
0.2293323373000021
0.22940111499992782
0.22932083870000497
0.22933080889997653
0.22938779549986066
0.22934637910002492
0.22928071720016305
0.22930328399997962
0.22927423790024476
0.2293760717002442
0.22933743659996253
0.22933849800028838
0.23070305000001098
0.22933832259986958
0.229642208900259
0.2294230305997189
0.2294148127999506
0.22950796010009072
0.2294244365002669
0.22949161819997244
0.22939995340020686
0.2295077905000653
0.22941811150012653
0.22935418169981858
0.22934599779982817
0.22942374129997917
0.2293579339999269
0.2294150277000881
0.22931974610000908
0.22940727589993912
0.2294133518000308
0.22942722820007475
0.22939004180007033
0.22937868690023605
0.22937369789979128
0.2294381613999576
0.2294816143999924
0.22960028679990502
0.2293298901997332
0.22934587660020042
0.229426529400007
0.22934605570007988
0.22943805390023045
0.22951303929985442
0.22936426710002705
0.22938104800014117
0.22926874140030123
0.22934949649970804
0.22929530300025364
0.22942561819982074
0.2293742801000917
0.22947401589990477
0.2293963584001176
0.22944334499989055
0.22938851519975287
0.22933276200019465
0.2293513372002053
0.22936248839978363
0.22945958820018858
0.2294486719998531
0.22937036830007856
0.22948468050017254
0.22954327490006107
0.2293843896000908
0.229505820200211
0.22930785160024242
0.22945698220028135
0.22935730909994162
0.22930367570006638
0.2293938294002146
0.22932821460017294
0.22944655620012783
0.229402376500002
0.22930822199996329
0.22936300809997193
0.22924380349977583
0.22931980559988005
0.22933019240008434
0.22930989070009672
0.22953107350003848
0.22947364690007815
0.22933602670018444
0.2290929535000032
0.2291631297001004
0.22918537369987463
0.22930543949987622
0.22929015020017687
0.2292497716000071
0.22928924599982564
0.22937254380012745
0.22931687750024138
0.22946800779973273
0.22928761419971125
0.22929421689987067
0.22934919640028967
0.2293421063997812
0.22941797229977964
0.2293500870000571
0.22932930719980504
0.22935604869999224
0.2293718107001041
0.229468880299828
0.22945267309987685
0.22935466020026068
0.22934278819993778
0.2294794843001
0.2294051238000975
0.22935739050008125
0.22944215199968312
0.22938297410000813
0.2293433068000013
0.2294063654997444
0.22941595880001842
0.22935734300008334
0.22941425319986591
0.22938121929983027
0.22939024660008728
0.22939909739980066
0.22945512689984754
0.22944176820019493
0.22949202679992595
0.22952680140006124
0.22943238219995693
0.22956718580026064
0.22941668130006293
0.22936597230000189
0.22945315429969923
0.22940481979967445
0.22947225870011606
0.2293364017001295
0.22938326289986435
0.22943859410006553
0.22939572879986372
0.2293687964000128
0.22939862169987463
0.22941631419998884
0.2293789111001388
0.22943224049995478
0.22929951639998764
0.22935741440014681
0.22936061559994414
0.22941056769996065
0.2293432214999484
0.2295112733998394
0.22939197849991616
0.2307627169000625
0.22977083369987666
0.22956271889997878
0.2295012095997663
0.2294495727001049
0.22936795960013115
0.2293524005999643
0.22931282649988133
0.2294375941000908
0.22938753229973372
0.22934638420010742
0.2294386746998498
0.22940037709995523
0.2294598098997085
0.22940073720019427
0.22942714300006628
0.22935041399978218
0.22939349209991633
0.2294850704001874
0.22949391019974427
0.22940298860012262
0.2295362061002379
0.2295504059002269
0.2294492580000224
0.22942143000000215
0.22950392719976662
0.22933951749982953
0.22916623420023824
0.2291698451997945
0.22927748160000191
0.22926893859985284
0.22921873650011548
0.22919255259985222
0.22931368119971013
0.22925025030017424
0.2292428225002368
0.22920517090024078
0.22918276309974317
0.22925725819986836
0.22930637059980655
0.22928021879997687
0.22928067579996422
0.2292360479998024
0.22938255250010114
0.22937372610031162
0.22935399109992433
0.22930470789979154
0.22925427519985533
0.22933977190004953
0.22994673860011972
0.22943661930003145
0.22935814100019342
0.22933600149990524
0.22935988360004558
0.22943329570007337
0.22927297659989562
0.229376405199946
0.22932859749998896
0.22930769929989764
0.22933859449985902
0.22936660529994696
0.22940578409979934
0.22938011510013895
0.22933048599988978
0.2303668231001211
0.22957302299982985
0.22941893360002724
0.22942965789989103
0.22942613740015078
0.22944688759998827
0.22932735930007767
0.22940426170025602
0.2294571383001312
0.22936415069998475
0.22943354029994226
0.22937876140022126
0.22936066959991877
0.22939860900005443
0.2293941157997324
0.2294193604000611
0.22957289799996944
0.229323363200092
0.22941676880000159
0.22937984260024677
0.22933742409986735
0.22936447309984942
0.2294483757999842
0.2295996462002222
0.22944968349984265
0.2293830665999849
0.2294048526997358
0.22940431470015027
0.22940165479994903
0.22944057210006577
0.22936675460005063
0.22940629089971482
0.22939690349994635
0.2295237067999551
0.2295325405000767
0.22927287379970948
0.22936176290022559
0.22932922699983466
0.22947558310006572
0.22934268749995682
0.2293734785002016
0.22942325499971047
0.2293434070998046
0.22925452529998439
0.22940423680011007
0.22956711900005758
0.2293630516000121
0.2293310206001479
0.22935581120000278
0.22938148749999526
0.22942966720002006
0.22938971129988203
0.22941346199986584
0.2291445590002695
0.22934061649975773
0.22924645169987343
0.22925464020008804
0.22932325229994605
0.22935482159991807
0.22925571050000143
0.22925236529990797
0.22928899430007732
0.22934751329994468
0.2293167607000214
0.22935098300004028
0.2294743419999577
0.22950240579993988
0.22937010429996008
0.22933742399982293
0.2291802978998021
0.22927152129996103
0.22923283689997334
0.22935250679984165
0.2292511725001532
0.2291903673998604
0.22936969029979082
0.2294494683999801
0.2294887653002661
0.22940654689991788
0.22926277589976962
0.2293214060999162
0.2294445456001995
0.22935314900023512
0.22938738649972948
0.22944318640002165
0.22932602330001828
0.22943458139998257
0.2296331173998624
0.2295526574998803
0.22944102080000447
0.2293901963999815
0.22936681249993854
0.2294651904998318
0.22935374720000254
0.2294026562001818
0.22952620340001886
0.2293998711000313
0.22935811079987617
0.229347505899932
0.22935322970006383
0.2294140450998384
0.2294636624999839
0.22943719390023035
0.22940884070012543
0.22948548269996535
0.22937798780003504
0.22937844779989974
0.2293508770999324
0.22935963859999903
0.22935726229989087
0.22960538350016577
0.22940855580018252
0.22927907160010363
0.22931579759970191
0.22935102500014182
0.22929235890005656
0.22935064140001488
0.22940341260000424
0.22935258319994317
0.22934740359996794
0.22940759569974034
0.22935206049987755
0.23121532940022008
0.22948725960013688
0.22940842360003444
0.22935426900003222
0.22935303679987556
0.2293162016001588
0.22934045219990368
0.2308136182000453
0.2296839317001286
0.22967222579973168
0.22947407059982652
0.22941391860003932
0.22939745980002044
0.2293558507000853
0.2293631855001877
0.22934532910003327
0.22944975840000553
0.2293488046998391
0.2294397988000128
0.22940263800010144
0.22931318299997655
0.22929075899992313
0.22930685030005407
0.22926774190018478
0.22920937129965752
0.22923786899991683
0.22928867950031417
0.2292741532000946
0.22927353129998665
0.22932274470003905
0.22929433030003565
0.22948837299991282
0.2293859656998393
0.22929369640005462
0.22945969930005958
0.22925973769997654
0.2293858476998139
0.22935427440024797
0.2292993953997211
0.22934165779988688
0.22930667219989118
0.22935887439998623
0.22937424320007266
0.22930228510012968
0.2293188112002099
0.22925577189998875
0.22921132139999828
0.22930098189972342
0.2293248408001091
0.22943391589979
0.2292472381999687
0.22926649330001964
0.22944015470020532
0.22945225959992968
0.22941545249996126
0.22930852559984488
0.22927170750008372
0.22928297279977414
0.22934786469995744
0.22934765240024718
0.2293743494999944
0.22922252850003133
0.22942989000002853
0.2293408207002358
0.2292697232001956
0.22936768930012477
0.22933452910001506
0.22930300789994362
0.22947567539995362
0.22926291170006152
0.22932080149985268
0.22937710830010474
0.2292586088002281
0.22937481930021023
0.22950525939995714
0.22941694039982394
0.22934768029990665
0.2293205955000303
0.2294544700998813
0.22942975070000102
0.22931359959984549
0.22938281760034443
0.22945698900002753
0.22938451290028752
0.22938139610014333
0.22941056999989087
0.2293770370000857
0.2292970939000952
0.22935167949981405
0.2292726109997602
0.22939188609998382
0.22949723419988005
0.229316612799812
0.22943443820004178
0.22935778829996706
0.22936733419992378
0.22960718600006658
0.22967889569990801
0.22945246339986625
0.22944564360004732
0.22928330860013374
0.2294125434000307
0.22943851529998938
0.22943194510007742
0.22943548879993614
0.22940818140014016
0.22942465050000466
0.22950421399982587
0.22940982269974483
0.22948312350017658
0.22945317919984518
0.22917918750026728
0.22919877839995023
0.22914574679998623
0.2292766196998855
0.22920088350001605
0.22913895110032173
0.22926427259990306
0.229460348000066
0.2294035735001671
0.22923774190021504
0.22923913250015177
0.22924322319995555
0.2292770608997671
0.22927395610022358
0.2292443094000191
0.22930801520014937
0.22929476730023451
0.22933485670000664
0.22937589989996923
0.22929924889976974
0.22931721869972535
0.2294482788998721
0.2293732269998145
0.22938041550005436
0.22933548020009767
0.22939534960023594
0.22931958340013808
0.22942042989998299
0.2307872679997672
0.2297764509003173
0.2295271695998963
0.2293313615999068
0.22952620679971006
0.22936697369987086
0.22934151790032048
0.22938319120003142
0.22940031540019845
0.22948616979992947
0.22940256980000412
0.22938595339983295
0.22935054709996622
0.22929792590002762
0.22932977470009064
0.22935498730003018
0.22936112390016206
0.22930843329995695
0.22933894369998598
0.22942144539993023
0.22937439140005153
0.2294968449001317
0.22959114359982777
0.22929176469988305
0.22935619349991612
0.22937645240017446
0.22929720170031942
0.22939983299984307
0.22938524460005283
0.22945007000016632
0.229296433899799
0.2292502839998633
0.22944449790011276
0.22927131709984677
0.22927981770008046
0.229263936499774
0.22942186119980762
0.22941797059975216
0.22935599299999013
0.2293450839999423
0.22943710109975654
0.22934662909974576
0.22932327480011735
0.22934461730001204
0.2294506903999718
0.22937305240011482
0.22932441670018305
0.22935144270013552
0.22931774089993268
0.22925593039981323
0.22936613029996805
0.22945525560025998
0.22939369160012574
0.22938574489999156
0.229275592599879
0.22927851819986245
0.22928909420006677
0.2292763103996549
0.2292962247996911
0.22927572340013286
0.22935039850017347
0.22938700230006362
0.2292156077000982
0.2292099017999135
0.22914513729992905
0.22928521200010438
0.22933334530025604
0.22915382430001047
0.22924026340006093
0.22920789169984346
0.22914874960006273
0.22922778550018846
0.22912472120005986
0.2292910979998851
0.22921529470004315
0.22921564699972805
0.22927074610015552
0.22923723500025517
0.229306152099889
0.22930693620000966
0.2292282634000003
0.22939802229993803
0.2294089265000366
0.2292248488000041
0.22932015120022697
0.22932933589981985
0.22938546879995556
0.2294484994999948
0.22938901940033246
0.22929512490009074
0.2292733636997582
0.2293462356999953
0.2293076696998469
0.22926378500014835
0.22932579859989347
0.2292871525998635
0.22934833970030014
0.22935196880025616
0.2292486013000598
0.22931114890016033
0.22938396069985173
0.22932488419974106
0.22933390039979712
0.2293134112002008
0.22928919599980874
0.22926711079999224
0.22932547950003937
0.22930457039983593
0.22936251729988727
0.22963795800023945
0.2293044585003372
0.2292875069000729
0.22937350129977857
0.22933721330009577
0.22945033260002673
0.22934381279992522
0.2293047977000242
0.2293402611001511
0.22931574119975268
0.22926816510007483
0.2292972085000656
0.22933923130003678
0.2293599248998362
0.22928120430005947
0.22928030570001284
0.2294686608001939
0.22938796720009122
0.22938613569967856
0.2292979440000636
0.22931437080005707
0.2294568558001629
0.22950267839987645
0.22935248959984164
0.22937740620000113
0.22936638510000193
0.22926363510014197
0.22933480739993684
0.22921618269974714
0.22941437219997168
0.22928005979993032
0.22930961289966945
0.22937456639992887
0.22926794119994157
0.22931012980006926
0.22922343570025988
0.22926984539990372
0.22929799179983093
0.22929885189987545
0.22927048910023587
0.2292655945999286
0.22925396840000759
0.22939821350009879
0.2292030929998873
0.22926700839998376
0.22910900940005377
0.22922177740001642
0.22917698890014435
0.22919104759967013
0.22923568269980024
0.22915661980005098
0.22915365759981796
0.22927483929997833
0.22918617430004815
0.22920196119994216
0.2292724769002234
0.229253879099997
0.2293559149002249
0.22927149790011753
0.22931477729980543
0.22932003349997104
0.229324150499815
0.22930604680004762
0.22941887570013933
0.22939992630017514
0.22954324050006109
0.22934774090026622
0.22928284240006178
0.2292008447999251
0.22925373110010697
0.22938515180030664
0.2293663717002346
0.2293793763001304
0.2293864515999303
0.22938653599994724
0.22939381070027592
0.22934198139992076
0.22933099399997445
0.22935553300012543
0.22931793950010615
0.22922079039999516
0.22932892030003132
0.22936499899988122
0.22929747329981182
0.23076901159984117
0.22942218630014394
0.2294800908999605
0.22934433409973282
0.22929357280008844
0.22935775119985918
0.22932494140004564
0.22934662910010956
0.2293452915000671
0.22925895039988972
0.2294147016000352
0.22926008329995967
0.22946841109987873
0.22931276980016263
0.22936051329998008
0.22935219869978027
0.22938028410026162
0.22933741140004713
0.2293932811000559
0.22925279020018935
0.22928964820021064
0.22938222459997631
0.22938727099972311
0.22942587309989904
0.22965176580000843
0.22947519709996414
0.22935139460023493
0.22924144200005686
0.22920859090008888
0.2293032392997702
0.22933121149981162
0.22936263419978786
0.22929764979999162
0.22943267690025096
0.22943263540000772
0.2294185907998326
0.22940445089989225
0.2295900809000159
0.22931032149972452
0.22935512910007674
0.22932787959980488
0.22947808210010406
0.2292802413998288
0.22929928680023295
0.22929638289970172
0.22943210609992093
0.22946638799985522
0.22938333169986436
0.2292311855002481
0.2290348862999963
0.2291998455002613
0.2292373904001579
0.22917712070011476
0.22917543910007226
0.22925243799982126
0.2291640887997346
0.22930404189974068
0.22919453479989899
0.2292611533001036
0.22929073619998236
0.22933123760012677
0.22932803399999102
0.22940345009992597
0.22924348519991328
0.22926538869978685
0.2293142837999767
0.2293919340001594
0.22952530770016893
0.22928654390016162
0.2294036541999958
0.22920400469993182
0.22920553889998702
0.22937140859976352
0.22917985950007277
0.2291984917999798
0.22924602429993685
0.22937606259984022
0.22935084259988797
0.22930331289971945
0.22930689280001387
0.22936956269986694
0.22930264930000704
0.22938688980029837
0.22926680770033273
0.22940925920011068
0.2293421827002021
0.22936791020001693
0.22930082349994335
0.2294082303000323
0.22948033590000705
0.22934329390009225
0.2293255357999442
0.22937569709974923
0.22938182390025758
0.22934434179987875
0.22935320059987135
0.22931611009989866
0.22935928130027605
0.2295581307000248
0.2293479694002599
0.22932268910008133
0.22945506870019017
0.2293333994999557
0.2294524270000693
0.22940679759994964
0.22933043530028954
0.22943469920028292
0.22934097830002428
0.22935364930017385
0.22936256499997398
0.22949120869998296
0.22942942770023364
0.22938771760018425
0.22929383139999118
0.22941091220018278
0.22932038940016355
0.22926400560027105
0.229413051499796
0.22930339060003463
0.22937283899991598
0.22940657839972117
0.22929851349981617
0.22930208030011273
0.22927209389999917
0.22945147179998457
0.22926911549984652
0.22928774649990374
0.2294306356998277
0.22935882289966686
0.2294403058000171
0.2293014471000788
0.22932395140014705
0.23067785900020682
0.22976548110018485
0.22967122919981192
0.2292765641999722
0.22935944569981076
0.22933343080003396
0.22933381750008267
0.22912279369993485
0.22922876660013572
0.22929644159994494
0.22932087830013187
0.22925940880013512
0.22925142789972597
0.2292268785997294
0.2291497576999973
0.22926828599993315
0.22931940210000903
0.22922972650012524
0.22926483529990946
0.22923482980004337
0.2293192932000238
0.22933545240011882
0.22939450109988685
0.22936189780011773
0.22929397510015406
0.22938914070000466
0.22934713780014135
0.22928018989987323
0.229411908000111
0.22928258609972546
0.22932536119988073
0.22930290789990976
0.2293331393997505
0.22940691380026693
0.22932358010002646
0.22939560820013866
0.2293245675002254
0.22928957160002028
0.22931509139998524
0.22931145829970773
0.22927544649974152
0.22933247239998308
0.22929840100005094
0.22959673719997226
0.22955021650013804
0.22936598320011398
0.22941503020010715
0.22936506810001447
0.22937892289992307
0.22928962590012816
0.22927113299992924
0.22930753509972418
0.22933051599975443
0.22930775089989766
0.22948376319982344
0.22942886269993323
0.22936432530004822
0.22940936459999647
0.22932288190022518
0.2293569325000135
0.22928682570018283
0.2294561071001226
0.22939833649979846
0.22936487929982832
0.229311602999951
0.2295101945001079
0.22944544679994577
0.22938435369978832
0.22938855120009977
0.2292563187002088
0.22920962859971042
0.22921005610005524
0.22929873230023076
0.22936766419989
0.22929088569981104
0.22931948919977002
0.22925249899999472
0.2292506833000516
0.2292698618999566
0.22929395680002926
0.2293427538999822
0.2292887031999271
0.22923332279970055
0.2293816549001349
0.22926887680005165
0.22928705449994596
0.22933752089993503
0.22948504550004145
0.22930567629991855
0.2292153182999755
0.22935414359999412
0.2292788618000486
0.2292543352999928
0.2293034311001975
0.2292690420999861
0.2292561876001855
0.22934980589998305
0.22901997750013833
0.22918150529985723
0.22920529040020482
0.2292558018998534
0.2292113771000004
0.22923750570007542
0.22929120799999508
0.22939405870019983
0.22925270779996937
0.22934516489985982
0.22925926620009704
0.2295335176997469
0.22943261079999502
0.22937314460032213
0.22928661269979783
0.22951349129980372
0.22939099179966432
0.22926551069976994
0.2292409459998453
0.22932893789984518
0.2292004070000985
0.2293300659999659
0.22929375620005885
0.22920381100011583
0.22921643419977045
0.2294157438002003
0.22928748749982333
0.22934722719983255
0.22938683510001284
0.2293893884998397
0.22921713040013855
0.22925620019996132
0.22944309369995608
0.22951514039996254
0.22939270110000506
0.22938746960026038
0.2293407753997599
0.22919943659981074
0.22928503679977438
0.22930006440001308
0.22927184580003085
0.2294582945000002
0.22934283419999701
0.22931299049996595
0.2293364831002691
0.22939531199990598
0.22933073720014363
0.2293599926000752
0.22939488750016607
0.22924389149993657
0.22936807899968698
0.22944833319997998
0.22947288770010346
0.22939219170002617
0.22945521750007175
0.2295183704998635
0.2293834345000505
0.2293131981001352
0.22943406150006923
0.2293241465002211
0.22926066670006548
0.229519903000255
0.22931215720018372
0.22935843340019346
0.22934116550022737
0.2293434300998342
0.22942978869978106
0.2293594809998467
0.229334241199831
0.22936321790002695
0.22927218040022126
0.22935662730014883
0.2292399807000038
0.22938575080006557
0.2293888099000469
0.22934306140014088
0.22941064570004527
0.2295451136000338
0.2292263854000339
0.22944224210004904
0.22931026969999949
0.22946651660022327
0.22932413950002228
0.22938710510024976
0.22935487989998365
0.22945719650015234
0.22938148659995933
0.22932069889975537
0.22943637139978817
0.22942670470001758
0.22916233069990993
0.22926967159983178
0.22925512370020443
0.2293171154000447
0.2292447768999409
0.2292285717998311
0.23082599389999814
0.22938628869997046
0.22934762639997644
0.22937855880009012
0.22920406550001643
0.2292644871999073
0.22933784640008525
0.22931118560009053
0.2294511138003145
0.22934318840016205
0.22930949940018763
0.2292713211001683
0.22940075949991295
0.2293947484002274
0.22935572150017833
0.2293596963001619
0.22940645540002153
0.22947596730009537
0.2293475533999299
0.22935719190027157
0.2293084043998533
0.2294203600999026
0.22936133059993152
0.229464962399652
0.22949851980010863
0.22943402499986404
0.22940454380004666
0.22939231419986755
0.229418981499839
0.22927918530003807
0.22924114420020486
0.22938205520003976
0.2294666011002846
0.22940417919999162
0.22944910789992717
0.22944708729992272
0.2293942625001364
0.22939285700012987
0.22932538770000974
0.22944081770001504
0.22934284299990396
0.22941698850008835
0.229399280400321
0.2293952793999779
0.2293202275999647
0.2296030661000259
0.22964446389996737
0.22940610959994956
0.22935098039997684
0.22928499480003667
0.22936313870013691
0.2293549627996981
0.22934273399987432
0.22947108219996154
0.229430486199999
0.22940182970014575
0.2293935434001469
0.22938178260010317
0.2294441628997447
0.2293660003997502
0.22948494400006894
0.22941518329971586
0.22939892300018982
0.2294084211000154
0.2294869027999084
0.22941720100025123
0.22943907730004867
0.22949279240019677
0.22953324670015718
0.229343003699978
0.22937046439983533
0.22936902799992823
0.22926911559989094
0.2294343151002977
0.2293559161000303
0.22930417509996914
0.2293598578999081
0.2293086369998491
0.2292674898999394
0.2294007133001287
0.22932340240004123
0.22932543940005418
0.22933063950003998
0.22937316749994352
0.22917533629988612
0.22913475740024297
0.22921137939993058
0.22925382430003083
0.23885840439979802
0.2300758064000547
0.23203091620016494
0.24368695089979156
0.2569049228000949
0.24961222870006167
0.2563471948997176
0.2573381981997954
0.2581436881999252
0.23334594330008257
0.23852763949980726
0.230130495299818
0.23480622339993715
0.24787867000013647
0.23419274959996983
0.23026104720011062
0.23867200380009307
0.23685024689984857
0.23015567389993521
0.24116688380017876
0.23016153640019182
0.24757289640001545
0.23952631350002776
0.23845148120017257
0.23838092690020857
0.2339783281000564
0.23022198110011233
0.24094450179982232
0.23022282100027952
0.23555933300012838
0.23805190720013342
0.23843053450000298
0.25062822760010023
0.24473813330005215
0.2501757051999448
0.25250108140025984
0.23276840899998205
0.240397147800104
0.23680726940001479
0.2323779744001513
0.23019297710015962
0.23268749999988358
0.23610101269987355
0.24887127719994168
0.2479863435997686
0.24441506290022516
0.23539685899995674
0.23692528149986175
0.24752873489997002
0.2531798367999727
0.24064461090019904
0.23215378940003575
0.23650735759983946
0.23842936620021646
0.24582983549989876
0.23970656609999424
0.23707780559998354
0.23340469559989288
0.25023556500018457
0.24653094899986172
0.24537003700024798
0.24169638399980614
0.24184610440024698
0.23826464659978228
0.24004205769997497
0.24421789910011285
0.23743731539980217
0.23988548820016148
0.2401541538998572
0.23231774319974646
0.24212552639983187
0.24126814439987357
0.2358977870000672
0.23143498309982533
0.24182197490008547
0.23709152429983077
0.23610616100013432
0.23277726140004235
0.24096839349986113
0.23796215289985412
0.24051576380006737
0.23654318139997485
0.23342809540008602
0.23396698359974835
0.2362842806000117
0.2369543591998081
0.23987560850000592
0.24135407720023067
0.2383980509999674
0.2355590002996905
0.23637887810000394
0.24523262069997145
0.23300439010017726
0.24226148720008495
0.2407818635001604
0.2420801369000401
0.23531877200002782
0.23901242390020344
0.23764191920017766
0.23816095710026275
0.24018603939985042
0.23370003969976097
0.2431956046999403
0.24837331460003043
0.2363506238998525
0.23817155469987483
0.23217441810011225
0.24037274119982613
0.24094948709971503
0.23713490739974077
0.23693271490010376
0.24126045960001646
0.23757078839989845
0.23691793639991374
0.24131519680013297
0.2379186842001218
0.23724992819988983
0.23733833449987288
0.23966237009990438
0.23303618310019375
0.2331829728998855
0.23279677370010177
0.2364928281000175
0.23256456579983933
0.23650340419990243
0.23322206680022645
0.2378770652001549
0.23066432349987737
0.23066784129987356
0.23067226269995444
0.23062663109994902
0.23055061550003303
0.2302215695999621
0.2447129019001295
0.24206920509968768
0.24048464829975275
0.2489467916002468
0.23433196959995256
0.23502057890000289
0.24056858039984946
0.23988468350034964
0.2528735069001414
0.23837089299995567
0.2339449158000207
0.23492062520017498
0.2449636098001065
0.2321136602000479
0.2368254393000825
0.23494967779988657
0.2346477884999331
0.23812827289984853
0.24687517429993022
0.2356638289998955
0.23134721989990795
0.2306173895001848
0.2357360828002129
0.23777400459985074
0.24227963800003635
0.23898898330007795
0.23926482279966876
0.23456541550003748
0.23731322069979796
0.24837056569995183
0.23067060060020594
0.23790878190011427
0.2326343631997588
0.2326276080999378
0.23245572470004844
0.24089721529999225
0.237846005299798
0.24087698879993696
0.2537832712998352
0.23255913680004597
0.2425536020000436
0.23067453410003508
0.23816458399996918
0.23033246340019103
0.23035091920028208
0.23902157150005224
0.2426323463998415
0.23615417879991582
0.2352895490002993
0.2420836565997888
0.2508264803000202
0.23470600969994848
0.24295347450024565
0.2419338207000692
0.24137518130009994
0.24500423399986176
0.23395904969984258
0.23689102689968422
0.2465583944998798
0.24516942749978626
0.23360159719995863
0.23905999779999548
0.2334485675997712
0.23283045110001693
0.23440853039974172
0.23843098249999456
0.24256542130024172
0.24480653159989743
0.23428953449983964
0.23310461979999672
0.24494477049993293
0.23547846180008492
0.2394549440999981
0.23262491210007283
0.2453891688001022
0.23636487949988805
0.2432604325000284
0.23560132820020954
0.23522215289995074
0.23709473170019918
0.24169211739972524
0.24085417239984963
0.24118321560017647
0.23093354609991365
0.23062062009994405
0.23379132800000663
0.24138441030008834
0.24489180809978278
0.2351620142999309
0.23377584390000267
0.2395302411998273
0.2409498977001931
0.236156276699694
0.2409349056000792
0.23848327650011925
0.25598509709998324
0.24407584319997114
0.24831961970012345
0.23651289349982108
0.23219335180001507
0.23491593720027595
0.24924069890003012
0.24119272290008667
0.23980294529974344
0.24020486320005147
0.2450728395000624
0.23789108780001697
0.24242725029980647
0.23993808559971513
0.23359040149989596
0.23617806770016614
0.23919185889972142
0.24094301529985387
0.2354733002001012
0.24108978189979097
0.23614487659979205
0.24355635940009962
0.23287061910014017
0.23831192280013055
0.23713596820016392
0.23825363460018706
0.2434911470998486
0.239847478700176
0.2340341641996929
0.2359545674997207
0.233966490000239
0.23487638830010837
0.23347002579976106
0.23093811129983804
0.23488529450005444
0.23302812080000876
0.24854936599986105
0.23387507679981354
0.2303329426998971
0.2366885277999245
0.23256033979996574
0.23645943110022927
0.2400563836999936
0.23942530739986978
0.23194089639982848
0.2529174013998272
0.24165194850029365
0.2394929232999857
0.24088239900011105
0.24333182599984865
0.24710773280021386
0.24068681159988045
0.26411114780021305
0.26697592660020747
0.26430003460009177
0.2518900389000919
0.24393078879984387
0.24632777799997713
0.24952742230016156
0.2436955722001585
0.25186104439999324
0.23697427150000294
0.23146269370008668
0.23543498779981747
0.2404950784999528
0.23243046269999468
0.24691047519991116
0.23719126480027625
0.24428340410013333
0.23409858089980845
0.23782958070005406
0.23207311799997116
0.24755469159972562
0.24174817179991806
0.23334507750005287
0.23059362239982875
0.2301674786998774
0.23742123060001177
0.24230561980002677
0.23990969769984077
0.24065174049974303
0.24217871770015337
0.2463190851998661
0.24515164490003372
0.2391795876999822
0.23738316239978302
0.2360014552999928
0.23912909269965893
0.23682415219991526
0.23967613899985735
0.23536627009998484
0.23353860739989613
0.23804799479985378
0.23220236850029324
0.23717434900027
0.231924250800148
0.2376826716001233
0.23100920340002631
0.24097729810018792
0.232860432200323
0.2357841228000325
0.24410746860012295
0.24221060890013177
0.23772780259969295
0.24236095030028082
0.23997404410001763
0.24250576110025576
0.23046775900002103
0.23596293990012782
0.23779569239995907
0.2437071811000351
0.23634530139970594
0.23567854989996703
0.2303842801000428
0.2367675642002723
0.23735780370006979
0.23763307589979377
0.23989545139993423
0.23036477860005106
0.23629838859997107
0.231888524399983
0.2345985069001472
0.23789253050017578
0.2338020522001898
0.23639769549990888
0.2409502900001826
0.2441385835998517
0.23318978160023107
0.2343378304001817
0.2421327754000231
0.24865170750017568
0.23782820959968376
0.23756892370001878
0.23248226670002622
0.2406669260999479
0.24552592940017348
0.2311983356001292
0.24352255660014635
0.2348328580999805
0.23381112959978054
0.2328639020997798
0.2329954953998822
0.23056491159986764
0.23191344560000288
0.23949102990009125
0.23114488430001073
0.24104286479996517
0.23385629080003129
0.24685506399982843
0.2371200970002974
0.23330284389994632
0.24154117139987646
0.2307102959999611
0.23573222820014053
0.23190757740012485
0.24008907269999327
0.23043192379991523
0.2419203863002622
0.23158416459991712
0.23355729689974397
0.2423509449003177
0.24071735729994542
0.2342357057001209
0.23248031120019733
0.23597373599986896
0.24705690669979957
0.2324483295000391
0.23414367030018185
0.23419624050002313
0.23357123140012845
0.23508600580025812
0.24243808969986275
0.23839808359989548
0.23773096049990272
0.23554648339995765
0.2327102890001697
0.23074383880011737
0.2328177063998737
0.2396774032000394
0.24673071389988763
0.23793288439992466
0.2332545527999173
0.23497984089990495
0.23923011619990575
0.2339882160002162
0.24000698650015692
0.24239205499980016
0.24347882849979213
0.2350268080001115
0.24078845500007445
0.24127079110003252
0.24224858779998612
0.23340145770016535
0.2331557862999034
0.2355716828002187
0.2380278130000079
0.239181151700177
0.24514517879979394
0.24411633189993154
0.23795803030006937
0.24144449140003416
0.23965866830003507
0.2397374578999006
0.23304359590001694
0.23532631999987644
0.2311559951998788
0.24142578190003405
0.24429631589991913
0.24176154209999368
0.2360594666999532
0.2362877905001369
0.23628696060004586
0.24745406490001187
0.23549073079993832
0.24466893290009467
0.23414469950002967
0.23619754940009444
0.2306871337001212
0.2308914528999594
0.23128169320007147
0.24852418210030008
0.24128494859978672
0.2424887564000528
0.24486752770026216
0.2401322584999434
0.23092108130003908
0.23576117579978018
0.23616981560007844
0.23082789020008931
0.23045068190003803
0.23877119989992934
0.24657511260011233
0.24786579860010532
0.2407880340997508
0.23574304409994512
0.23804780450009275
0.24491827330020896
0.24238956150002194
0.2352173909002886
0.24480959510001413
0.23718260059977184
0.24198016170012124
0.24110614450000867
0.23986288319974847
0.2469433845999447
0.23454526780005835
0.24132242500018036
0.23077172009980132
0.2519577635001042
0.24320061090002126
0.24206364439996833
0.2481763323998166
0.23808739470005094
0.24021243799979858
0.2344027322000329
0.23309661890016287
0.256197864600108
0.2512266337002075
0.2522301837998384
0.23408966089991737
0.23020576830022038
0.2302657549997093
0.23015605679975124
0.23011181749971002
0.23016265309997835
0.23011671770000247
0.2353558355000132
0.23397308240018902
0.23373963549965993
0.23324879790015984
0.23188089680006668
0.2349242581996805
0.23286677680007414
0.23292985940024663
0.23440522659984708
0.23068462230003206
0.2418855588999577
0.24459449770001812
0.2455887513999187
0.2354773456998373
0.23446228180000617
0.23766861639996933
0.2434227189001831
0.2445613340001728
0.25670007090011493
0.25694125720001465
0.2561194632999104
0.25936118940007874
0.259048895199885
0.24517304550026892
0.24584770869987552
0.24699850960023467
0.2491470910001226
0.24361048259997914
0.23394329360016855
0.24091807219992917
0.2484265368002525
0.23917544100004307
0.2399935227000242
0.24844420810004522
0.23272312600020087
0.23745031489997928
0.24875835979983094
0.2430518453998957
0.2490024786999129
0.24737242909977794
0.2457713069001329
0.250459067599877
0.24865903220015753
0.24365383899967127
0.2350574482999946
0.24104720219984302
0.23619518199993764
0.24122727800022403
0.24440474910006743
0.24648917380000057
0.23887866320001194
0.23771324709996405
0.23715475360004348
0.23949056689998544
0.2469876284001657
0.23741541010022046
0.23060706240030412
0.23159814739992726
0.24147465490023023
0.24242388010025023
0.2374649714001862
0.23461415080018924
0.24193345610001415
0.2374383210000815
0.23792326670009062
0.2525677369998448
0.24574056220008061
0.23894466909987386
0.25356399709999095
0.24716259240012733
0.24217570119981247
0.2530311731999973
0.24690316550004354
0.23683386359989528
0.2467923387997871
0.252370130700001
0.2451643806998618
0.24304975670020212
0.23448168329996405
0.2453856412997993
0.23977205749979474
0.24628805979991739
0.24163628869973763
0.23327017109986628
0.2323783743999229
0.24799464539973998
0.24667746109989822
0.23985175060006442
0.23579563909988793
0.2447166150999692
0.23946115559992903
0.2394508315999701
0.23392669610002487
0.2353191453999898
0.23113660030030586
0.23544467899992014
0.2402459175998956
0.23859740890002284
0.23761813589990197
0.23812826889989083
0.25490433190025213
0.2515308744001231
0.239445955300107
0.24177150119976432
0.24716148500010604
0.2360882524000772
0.25617370849977306
0.23742279819998657
0.24795561099999758
0.23160341580005478
0.24504454999987502
0.24917981779981346
0.24845011479992535
0.23756106060027377
0.24928991789965949
0.24872896599990782
0.24697529769982793
0.2537647212997399
0.25100465180003084
0.2525883073998557
0.23783097569976236
0.2535683930000232
0.24326380740021705
0.23738056570000482
0.251042479500029
0.23541095219989075
0.24281371429970022
0.24447747649974189
0.23648821509996196
0.25729202709990207
0.23211291970001185
0.2495618490000197
0.23869510700023966
0.25272779539991463
0.24017096739989938
0.251764873600041
0.2429686870000296
0.2515097802002856
0.24684483310011274
0.24500892750002096
0.24971321939992777
0.24269121200013616
0.24528330759967504
0.2330346632999863
0.24349137019999034
0.233451983499981
0.2429064460000518
0.23680525810013933
0.2376425382000889
0.2469106702999852
0.2435340604002704
0.2473194596997928
0.2551791490001051
0.24784687780011155
0.25633719629986446
0.24301447470024867
0.25728314489970217
0.24504069750000781
0.24864254259991866
0.24851835379995463
0.23055971870016947
0.23221119770023507
0.24295533350014012
0.24291892159999406
0.2539163352998003
0.25326444179991087
0.2543423578001239
0.24838819249998778
0.2518682425998122
0.25106663380029204
0.24176716610018048
0.23093553819999216
0.2554775693002739
0.23330504010009462
0.23451667160006764
0.2440584577001573
0.23358591370015347
0.2304210411002714
0.23097443759979797
0.24655277839992779
0.25548384280009484
0.24066888989982543
0.2443174206000549
0.25320586989982985
0.23840112819998466
0.25629642050007534
0.26027331940022125
0.243994635999843
0.24569723809981953
0.235480119299973
0.242291149799712
0.23387214499998663
0.23516867899998034
0.2372335537998879
0.23169788619998144
0.23135597439977573
0.24948846730003424
0.23568880759994498
0.23807854189981298
0.23990329549997114
0.2310177952000231
0.2361194394998165
0.23561081839980033
0.23908116829989012
0.23805797920031183
0.2320963334001135
0.2382081276999088
0.2468006406998029
0.2510137361998204
0.25437584059982327
0.23821959990018512
0.23520141509980022
0.23362320810010714
0.23031266299985872
0.23033721080028044
0.2300533601999632
0.23016757449986472
0.23001801619975595
0.23015475979991606
0.23015861780004343
0.23010176559982937
0.23019884480017935
0.22984239459983655
0.2299614470997767
0.22990943910008355
0.2300647325999307
0.2300759564001055
0.23102924039994832
0.23003436559993135
0.23010267179997754
0.2300579894999828
0.23460073540009035
0.23452051839994964
0.23437348589977774
0.23889426950008782
0.2445683532001567
0.24794477639989054
0.2472854763000214
0.24524213340009737
0.2346177561998047
0.23841633169977286
0.2503301823002403
0.24843740630021785
0.2549508533000335
0.2479974059999222
0.24462134089990287
0.24623995309993915
0.24182553889986594
0.25616661530002605
0.24358880060026422
0.24095353949996934
0.25057007920004254
0.24918295749994285
0.25097338649975426
0.2519630278002296
0.24979513990001578
0.2538524395000422
0.24844467080001778
0.25135304750001525
0.24208931819994178
0.24200175039986788
0.25670412770014084
0.2393861561002268
0.24356975619994045
0.2419338528998196
0.25132743260001006
0.2369123888998729
0.2339857953997125
0.252044930899865
0.23989389650014345
0.233946984800059
0.23079905450031218
0.23035288699975354
0.2304029057999287
0.2304304442001012
0.2480045562999294
0.23689622730016707
0.24179126790004374
0.2500771179998992
0.23356655800016596
0.2355893066000135
0.23616383689986833
0.23185116409986223
0.23786431170010475
0.24851840179981083
0.252007660000163
0.24397550009998667
0.2548864798998693
0.24063220859970896
0.2451332550001098
0.24407537689985476
0.2528845824002929
0.24628815930009296
0.2461002380001446
0.23037630529979652
0.23069988309980544
0.23056596429996717
0.2304737156999181
0.23047658000032242
0.23007179310006903
0.23008751250017667
0.23005006499988667
0.2301787375999993
0.2302077038999414
0.23017678460018942
0.23010147599998163
0.23029547730002378
0.25020856689989157
0.2309044470999652
0.23570474379994266
0.2362662346000434
0.2316409504001058
0.258484867900188
0.2526912915000139
0.25633103950021907
0.2480410865002341
0.23061465219980165
0.23051328040019142
0.23043565349980782
0.23033007289996021
0.23009567330009303
0.2359490505001304
0.23762497839998103
0.2362925476001692
0.23168398800007708
0.2592449517000205
0.24726728360001288
0.2308257237997168
0.23533079469998483
0.24444834030000492
0.2458097421000275
0.2564977105001162
0.25529478400021616
0.2458622683003341
0.2533667749998131
0.25448266960011096
0.24146006620030674
0.2434849845998542
0.2355140414001653
0.2552506137999444
0.24330300139990868
0.239355027000056
0.24989543299998332
0.243365560500024
0.2542656260997319
0.25224441319987817
0.2306792816001689
0.24176557550017605
0.2517088504002459
0.2596826748998865
0.2617683505999594
0.25243357559993457
0.25190795390008136
0.24341112339971005
0.24305394450020684
0.24067710809977144
0.2505031865999626
0.23059581339985016
0.23059730869972556
0.23034609059977812
0.23044592280020879
0.24339236539999548
0.25403114660002757
0.2514210579000064
0.24455066090013133
0.24591755229994305
0.23652236010020716
0.23151149869991058
0.23036641020007664
0.23025210980013072
0.23007132240018108
0.23001520640027592
0.2377631196999573
0.2536473439002293
0.25565971069991067
0.23154237550006657
0.23046802099997876
0.23035208370019972
0.23025801639996643
0.23010200860007898
0.23018188829992142
0.23005713439997635
0.23004542899980152
0.2300497958000051
0.23000892759991984
0.22994676939997588
0.23005943879979895
0.2300738686000841
0.230065712799842
0.23000702319986885
0.22999178120007854
0.23008468049993097
0.23010343549976825
0.2299594194002566
0.2300697965998552
0.2299979021001491
0.2300130301999161
0.23006684520005366
0.22998645269981352
0.23001395499995853
0.2299881003000337
0.2301796051000565
0.2297934823000105
0.2298558843001956
0.22993633830010368
0.22979668650004897
0.22982851119995756
0.22972139550001885
0.22992584260027799
0.22994796310013044
0.22978513979978743
0.22990398510009982
0.2298452904997248
0.229825588300082
0.22987135410003248
0.22994505659989956
0.23843129309971117
0.23268933330000435
0.23030316409967783
0.2303959074000886
0.23026765610011352
0.23065000579990738
0.230089737399976
0.23033489510016808
0.24110621219988387
0.2365710433001368
0.24515905379994365
0.24677173630007018
0.2346186745002342
0.24363106970013176
0.24331320199999026
0.2443341430000146
0.25454962580006396
0.24520420120024938
0.24389438870020969
0.23923893489991316
0.24360802000010154
0.2314039930002764
0.23093101380000008
0.23866678990016227
0.2555510537000373
0.25269441130003545
0.2556248788998346
0.2553436301997863
0.2525177227002132
0.25269063750019993
0.254445551200115
0.25477959889976776
0.2540388613997493
0.25251168639988464
0.25528795610007365
0.2558694059000118
0.277094164799928
0.25646035940008005
0.25747829169995384
0.259148333900157
0.25973536609999426
0.2591242251000949
0.25706830130002345
0.2579148464999889
0.25522924609977055
0.2554805976000353
0.25892954049995753
0.25799864859982335
0.2602179101002548
0.2604842466000264
0.25806862179997553
0.2618902012000035
0.2588809326000046
0.25888865900014935
0.25834936210012527
0.2582977010999457
0.25821082470029066
0.25868676919999417
0.25813204050027705
0.25749662009984603
0.2553532711997832
0.254288916600126
0.25356542260014975
0.25568609990004915
0.25499237580006595
0.25383944070017606
0.25480379039981926
0.2536444533001486
0.25747703240012926
0.2647867981999298
0.26533827879975436
0.25996046239997667
0.26092488310023326
0.26487892430013743
0.26565969600014794
0.26247826190010526
0.25678283629968063
0.27573798500015984
0.2662048082002002
0.2674621884998487
0.2609285940998234
0.2541261651997047
0.2522442120000051
0.261540498499744
0.25946432119999374
0.2653004277999571
0.25330466669984164
0.2560720695000782
0.25766920650021347
0.25633770400017963
0.25230423389984935
0.25988313720008593
0.26086531649998507
0.26786396909992616
0.26438222470023903
0.2561194917998364
0.2553484127998672
0.25489481430013256
0.2566682778997347
0.2584181600002921
0.2578929260002042
0.2575784931999806
0.256140078899989
0.2539858280000772
0.26275022020017785
0.2707396579000488
0.25986195110017435
0.26026065059995745
0.2544887794996612
0.25877772790008746
0.2622701552998478
0.25504378840014397
0.2537663786999474
0.253660155399848
0.2540905134999775
0.25498626839980715
0.2577247977002116
0.262952978300018
0.25942064250011754
0.25621984099998374
0.25688597420012227
0.2578845542997442
0.26187568990026194
0.2566051762998541
0.2568449932998192
0.2633022209000046
0.2643446915000823
0.25743670140000174
0.26601478800002953
0.2696085535000748
0.267774938599905
0.2567200137000327
0.2715069764999498
0.2633396075001656
0.2577811549999751
0.2595452028999716
0.2597109456997714
0.2647386472999642
0.2575501734001591
0.25827850950008724
0.2667783969001903
0.2593244580999453
0.25536267249990485
0.25743507189981757
0.25657294089978677
0.255984344999888
0.25555690010005494
0.2571383888000128
0.256563081999775
0.2567537236001954
0.25746974579997184
0.256069109800228
0.2556977462001669
0.2568150417002471
0.25653889700006405
0.25538783809970483
0.2554801710000902
0.25671347639981834
0.25687352560016735
0.2563215656002285
0.25689921470002447
0.2625472661002277
0.2559744015998149
0.250443195799744
0.2510704239997722
0.25851852229970973
0.23376173629985714
0.23021686669999325
0.23204977100031102
0.23405502410023474
0.23736967020013253
0.23014323759998662
0.2302788220000366
0.2303685653001594
0.23039030069994623
0.2373831673998211
0.2297654945999966
0.22943883529987943
0.2292548039000394
0.22932653040006698
0.22920280149992323
0.22916829729983873
0.22914508419999038
0.22906537900016702
0.22914296140006626
0.22921187659994757
0.2291984909999883
0.229262997999831
0.2291376590001164
0.22917339469968284
0.22928560830005154
0.22919143100007205
0.22933855999981462
0.2297539022001729
0.2294237294001505
0.22934297120009434
0.2293001023001125
0.2293783720000647
0.22924797060004493
0.22926197750020946
0.22936049629970512
0.22931767249974655
0.22923392079974292
0.2293511977997696
0.22932529480021913
0.2293111768001836
0.2293321969998942
0.22937904979989981
0.22936312849997192
0.22939435789994606
0.22927305560006062
0.22922965470024792
0.22918947680009297
0.22920497960003558
0.22921272380008303
0.22922848509988397
0.22931122730005882
0.2292978828001651
0.22919364370027323
0.22931424700000208
0.22933569390006597
0.22920054770002024
0.22924739829977625
0.2292283734001103
0.2292257299999619
0.2292614848996891
0.2291189256000507
0.2293036654999014
0.22925563099997817
0.2292664249001973
0.22914612860004127
0.22921167739987142
0.22931938549991174
0.2292310221997468
0.22918537209989154
0.2292515582001215
0.2292342954002379
0.2293080737999844
0.22952754990001267
0.22918291599999066
0.22919183350022648
0.22928672950001783
0.2291892569999618
0.2292316644998209
0.22921268249992863
0.2292997848999221
0.22931750290008496
0.2291395501997613
0.22910789650013613
0.22920099509974534
0.2302823689999059
0.22919896289968164
0.229170125300152
0.22919579629997316
0.2295070640000631
0.22924647110012303
0.22906615569991118
0.22905013150011655
0.2290836510997906
0.2290688199002034
0.22904617419990245
0.22916894369991497
0.22905201169996872
0.22916295289978733
0.22913414149988967
0.22909904429980088
0.2290849986999092
0.22908547730003193
0.22912567060011496
0.22913343389991497
0.22902970370014372
0.2292826677999983
0.2291110039997875
0.22923202519996266
0.22908995600009802
0.2291750487001991
0.22930656559983617
0.22909706360005658
0.22914883570010716
0.22920950549996633
0.2291153943999234
0.22912361769995188
0.2290771940999548
0.22914601119991856
0.22919917279978108
0.22914540160018076
0.22917939630024192
0.22919913020014065
0.22913961610029218
0.22918294129995048
0.22907321089987817
0.22911893140008033
0.2291210242001398
0.22919651190022705
0.22918035239999882
0.22922577440003805
0.2291231233997678
0.22923721650004153
0.2291581266999856
0.22923206339983154
0.22920567670007586
0.22927749139998924
0.22922402180010976
0.22922301860016886
0.22917909780007903
0.2291784643999563
0.22919598020016566
0.2291660838000098
0.2291800938997767
0.22923515729999053
0.22914787999980035
0.22917624210022042
0.22930117180003434
0.22920591750007588
0.22914769890012393
0.22928305499990528
0.2292347200000222
0.229093966399887
0.22916837489974567
0.22919325059992843
0.2292664959000831
0.22922444869982428
0.22935500390012747
0.22927523689977533
0.22919336590020975
0.22930846880008177
0.22929602630028967
0.22927538740004821
0.22917606449991582
0.22926024869993852
0.22921017330008908
0.23006380730003
0.2292430317000253
0.22928800310000952
0.2293077248999907
0.2291382382001757
0.22925003909986116
0.22923858149988519
0.22923807139995916
0.22916176179969625
0.22920196109989774
0.2292350281997642
0.2292470644999412
0.22913829190001705
0.22918273539980874
0.22920664619996386
0.2289924863998749
0.2289550188001158
0.2289668168999924
0.22907910460016864
0.22893688830008613
0.2290079817001242
0.22894395830007852
0.22908314270025584
0.22905755039973882
0.22905924149999918
0.22905974220011557
0.22908909720026713
0.22901435060011863
0.2402363733999664
0.22910201710001274
0.22912946449978336
0.22910517169984815
0.22909704929988947
0.22913685489984345
0.22912295759997506
0.22911439050003538
0.22912232519993267
0.22913187599988305
0.2291319239000586
0.22918096390021675
0.22914154270001746
0.22914420059969415
0.22915411320027487
0.22912734759993328
0.22912186819994532
0.22913393079979869
0.22914298260002397
0.2292476621001697
0.22907743410032708
0.22908360059991537
0.22904942319983093
0.2291113535000477
0.2291126266998617
0.22907149129969184
0.22915388399997028
0.22915223380005045
0.22912912419997156
0.22917050079995532
0.22912478789985471
0.22909625499996764
0.22928670680012148
0.2291356497997185
0.22924783250018663
0.2291594381997129
0.229068619499958
0.2291646518999187
0.22907674750022125
0.229011891400296
0.22929819439996207
0.22919913409969012
0.22917801319999853
0.22909616629985977
0.22923212880014035
0.22916753129975403
0.22905607870015957
0.2290786849996948
0.22913449780025985
0.22914139370004705
0.22920685460012463
0.2291885350001394
0.22902033180034778
0.22911593140015613
0.22907043380000686
0.2291999721001048
0.22912289210034942
0.22913825890027512
0.2292128720000619
0.22919549210018886
0.22919328389980365
0.22919115980002971
0.2291458085001068
0.2291790327999479
0.22918545279972022
0.22919532319974678
0.22921890539982998
0.22922200909997628
0.229192201999831
0.22926268839983094
0.2290795140001137
0.229198035599984
0.22919808759979787
0.22924285869994493
0.22920780870008456
0.2291933534997952
0.22928716060014268
0.22893527820015153
0.2289494148000813
0.22902776780028944
0.2297003305000544
0.2290640709001309
0.22901954720000503
0.2289599651001481
0.22903767999996488
0.22905945380007325
0.22918591240013483
0.22915554820028775
0.2290690404999623
0.22906763979990502
0.22908631169993895
0.22903194060017995
0.22918451210025523
0.22907591200018942
0.22903590669993718
0.22901981040013197
0.22906859899994741
0.2291506310000841
0.22912943509982142
0.2292619020001439
0.22908123240013084
0.22915589960030047
0.22913449330008007
0.22907737889981944
0.22910368019984162
0.22910328340003616
0.22907855580015166
0.22920841480008675
0.2291377879999345
0.2290757452999969
0.22914189750008518
0.229209957400235
0.2292377474001114
0.229173721099869
0.22916349770021044
0.22933420939989446
0.22924078780015406
0.22917565329989883
0.22924162330018588
0.22919367799986504
0.22923731800001407
0.22920891549983935
0.22928079049997904
0.22931984679999004
0.2292623697001545
0.2292466800998227
0.22919526240002597
0.22916993779981568
0.22929956129992207
0.22912218199999188
0.22909958739983266
0.22934238849993563
0.2290804542997648
0.22928216729997075
0.2291754576999665
0.22914021629985654
0.22920770620003167
0.2291150560002279
0.22911842620014794
0.22919009889992595
0.22921137170014844
0.22920520900006522
0.22910261619981612
0.22918969169986667
0.22935978830028034
0.22923095219994138
0.2292088596001122
0.22914248179986316
0.2292236511999363
0.2291961815000832
0.22915567540003395
0.2292040732001624
0.2293704998999601
0.22937679570022737
0.22923306749980837
0.22925829289997637
0.22920294670002478
0.22917093559990462
0.22926471680002578
0.22915971629990964
0.22910997880026115
0.22910101289999146
0.22913628710011835
0.22925065999988875
0.22917837519999013
0.22918600849989162
0.22914121309986513
0.22892121570002927
0.22907033179981226
0.22894721240008947
0.22906962240012946
0.22900730420005858
0.22899809179980365
0.22908921089983778
0.22913413129972468
0.22909458190006263
0.22919990380032687
0.22915905400004705
0.2291338334998727
0.22899033479989156
0.22904400460029137
0.22899991580015921
0.2291192348999175
0.22906599669986463
0.2290391902999545
0.22902561070004596
0.229113033899921
0.2291516335000779
0.22910832399975334
0.22944791709996934
0.22911405969971382
0.22903423970019504
0.22912171899988606
0.22926234620026661
0.22914171239972347
0.22917168470012256
0.2291966165001213
0.2290411772999505
0.22923711050025303
0.22919139660007204
0.22917118959994695
0.22921187800020562
0.22917891889992462
0.22921689529975992
0.22915310229982425
0.2291141779998725
0.22918726339994464
0.22916387639997993
0.22914391289996275
0.22917506330013565
0.22910247680010798
0.2290955087999464
0.2291949795999244
0.22915408769986242
0.22912076610009535
0.22914939080001204
0.2291078947000642
0.22923242680008116
0.22918566780026595
0.22922335259972898
0.22926895829987187
0.22918349159990611
0.22915565319999587
0.22917964929984008
0.22911893810014589
0.22912629599995854
0.229178639300153
0.22922734169987963
0.2291927496000426
0.2291523937998136
0.2291593608999392
0.2292489351999393
0.22913464740013295
0.22922533370001474
0.22913408120002715
0.22918995809995976
0.2291305383998406
0.22914085379998142
0.22917151340006967
0.22914119340020989
0.22922028690009028
0.22916647669990198
0.22915308749979885
0.2291071332001593
0.22916642449999927
0.22914503829997557
0.2292715038998722
0.22924381279990486
0.22913781560018834
0.2291813143001491
0.22924466529984783
0.22918905780024942
0.2290848830001778
0.2290815657001076
0.22907651720015565
0.22914256119984203
0.22923124689987162
0.2288174182001967
0.22905021059996217
0.22901979639973433
0.22897716519983077
0.22907080420009152
0.22908612089995586
0.22902820000017526
0.2290482095999323
0.22903986790006456
0.2291219770999305
0.22910187220004447
0.2291423954997299
0.22906577640023898
0.22908778080018238
0.22911538459993608
0.2290982073001942
0.22907448460027807
0.22921224950005126
0.2291134969000268
0.22911873569973978
0.2291308644998935
0.2291618457002187
0.229121484800271
0.22908593090032808
0.2291392620998522
0.22908984220011916
0.2291461019001872
0.22907442019968585
0.2291225946999475
0.22905326430009154
0.2292028935000417
0.2291247625998949
0.22910202179991757
0.22915088560002914
0.22912150739975914
0.229192036799941
0.22918557769990003
0.22899693420004041
0.2291863510999974
0.22899263910003356
0.22906133309988946
0.22909655029980058
0.22980510870002036
0.22915345920009714
0.2290487854003004
0.22919131519993244
0.22922590319976735
0.22916057340007684
0.2292623426001228
0.2291218670001399
0.2292330442000093
0.22917380629987746
0.22923158720004722
0.22913979010008917
0.22917455889983102
0.2291735853999853
0.22922929339983966
0.2292857456999627
0.22919874569997772
0.22925047729986545
0.22904815239999152
0.22918239700011328
0.2291889448002621
0.22910245050006778
0.22914449989984859
0.22915374369986238
0.22918949209997663
0.2290561179001088
0.22907339970006432
0.22911544109992973
0.22914380160000292
0.2291819096000836
0.22912765910004965
0.22908121799991932
0.2290566822997789
0.22913546670024515
0.22915765170000668
0.22914118499975303
0.22910348459990929
0.22904628130017954
0.22916300200013212
0.22908328550001897
0.22921854590022123
0.22911708469982842
0.22922628300002543
0.22916047180005988
0.22909031929993945
0.22907620699988912
0.22920277820012416
0.22910260030002974
0.22895133060010267
0.22894023000008018
0.22909340910009632
0.2290527730001486
0.2291625154997746
0.2290704568000365
0.2290782236999803
0.2290580711000075
0.22902718240002287
0.22894035460012674
0.22892523239970614
0.2289363576001051
0.22894116690004013
0.2290367077002884
0.22897449720003352
0.2290340882998862
0.22892052219976905
0.22902669009999954
0.22901958809998177
0.2289999241998885
0.22898330919997534
0.22905389309999008
0.2290882460998546
0.22907677779985533
0.22903990269987845
0.22914191170020787
0.2291342454998812
0.229139877399939
0.22908820350021414
0.22907177800007048
0.2290856472998712
0.2290434152000671
0.22903669070001342
0.229046868200021
0.2292107272998692
0.22914471949989093
0.2291867607000313
0.229188817999966
0.2292587485000695
0.22921213720001105
0.2290779934002785
0.2290323538996745
0.22913302720007778
0.22912906409983408
0.22919444009967266
0.22903555180018884
0.22907042360020569
0.22921172130008927
0.22907080569966637
0.22912577719980617
0.2292282359998353
0.22927845459998936
0.22937469360003887
0.22909956909970788
0.22915199669987488
0.2292332355998951
0.22909583159998875
0.22913762140015023
0.2289970895002625
0.22910615960026917
0.22908937540014448
0.22982064850002643
0.22904118229998857
0.22915295050006534
0.22914079679976568
0.2290990777000843
0.22905927110004995
0.22908804230028182
0.22914938790017914
0.2291039946998353
0.22916926870020687
0.22916819580023
0.22928310290008086
0.2292076833997271
0.22903901680001582
0.22910668600015924
0.2292266144999303
0.22907388089988673
0.22915254180006742
0.2291799815997365
0.22920667090002098
0.22923624070026563
0.22921548189988245
0.22920847479981604
0.229170329399858
0.22916119330002402
0.22927139669991448
0.22914373700004945
0.22913284669994027
0.22915908719987782
0.22886013479983375
0.22893045019991404
0.22886889860019438
0.22899955739994765
0.22890778700020747
0.22915388969995548
0.22887089610012482
0.22906028409997817
0.22901588280001306
0.22894187099991542
0.2289322541000729
0.22905935909984693
0.22909117710005375
0.22909186759970906
0.22903445880001527
0.22898807090023182
0.22903739670000506
0.22903795890015316
0.22900476469985734
0.22902094019991637
0.22897384890020475
0.22920774459998938
0.2291552071001206
0.22928643070008548
0.22907566590001807
0.22909789889999957
0.229058721399997
0.22912281200005963
0.22909456710003723
0.22910618000023533
0.22914480680010457
0.2290927150999778
0.22918802429994684
0.22916088339989074
0.22915932469986727
0.2291103989999101
0.2291380881000805
0.2291897343002347
0.2290864013000828
0.22911437199982174
0.22921605019982963
0.22910323340001923
0.22903692500003672
0.2291939350998291
0.22905046769992624
0.22902687759997206
0.2291861648998747
0.22903907770014484
0.22922032150017912
0.2291685972999403
0.22898366609988444
0.2292039461000968
0.22920680060015003
0.22908397789979063
0.22907800180000776
0.22912792479983182
0.22923812699991686
0.2322633150000911
0.23030394080014957
0.2299041627000406
0.22926477159999195
0.22946944030009037
0.22958383340010186
0.2294035196999175
0.22973580409998248
0.22931984070019099
0.2291742212997633
0.22949887639988448
0.2296332990998053
0.2294534343000123
0.22935398150002584
0.22936403150015394
0.22959491349974998
0.22947374199975457
0.22924082839999754
0.2293795672001579
0.229499238200151
0.2293672683001205
0.2297212796001986
0.22938404719971003
0.2301442585998302
0.22942135849989426
0.22951975840005617
0.22921537069996703
0.22913828400014608
0.22917936429985275
0.2290704877999815
0.22927115990023594
0.22927421789972868
0.22906484160012042
0.2288437213002908
0.22897243320003327
0.22905378010000277
0.22900951620031265
0.22896101309997902
0.22901947799982736
0.22899735459977819
0.2290741811000771
0.22910508129971277
0.2295196863997262
0.2294104361997597
0.2293875534000108
0.22930352659968775
0.22962326839988237
0.2297262399999454
0.22938007960001414
0.22957109669987402
0.22931213720003144
0.22959943509995356
0.22933032759974595
0.2290516390999983
0.22908343900016917
0.22905590619993746
0.22915503879994503
0.2291970747999585
0.22919823599986558
0.2293085785000585
0.22962322669991408
0.2293975838998449
0.2296505654001521
0.22908213449991308
0.22948903600008635
0.22962613170020632
0.2291181783999491
0.22913856680024763
0.2291068954000366
0.22911242190020858
0.22912128560019482
0.2293193348999921
0.22911741950010764
0.22961284750017513
0.22956321829988155
0.22917821909977648
0.2292498186998273
0.2291443715999776
0.2291158792002534
0.22925307509976847
0.22924758180015486
0.22905662419980216
0.22937485719994583
0.22926324849977392
0.2293744966998929
0.2294378217000485
0.22902841870018165
0.22914001339995593
0.22946321870003886
0.22965010990010343
0.2294118403999164
0.22915658179990714
0.22934379670005
0.2291121746002318
0.22914528279980004
0.22952921930009323
0.22950472030024685
0.22920413470019413
0.22954943160002586
0.22947158140013926
0.22929123260000778
0.2291431002999161
0.2291562870999769
0.22915388670007814
0.22914648590012804
0.22917991479989724
0.22917368409980554
0.22918036180017226
0.2292236874000082
0.22907146030011064
0.22922666300000855
0.22910900300012144
0.22910396959996432
0.2291247689001466
0.22909849749994465
0.22919824499986136
0.2291397262000828
0.22919008780008882
0.22916704760027642
0.22922721979994093
0.22910972899990156
0.2291594455997256
0.22922076680006284
0.22893102750022082
0.22901795489997312
0.22901581289988826
0.2289958173998457
0.229011144299875
0.2290930933002528
0.22914219070007674
0.22902807739992567
0.2291218606002076
0.22978940200009673
0.22899473700017553
0.2291151933000947
0.22910311269988598
0.22904284149990417
0.22902062279972596
0.22907865490014956
0.22906793490001293
0.2291250422000303
0.22900611479999497
0.2291730486002052
0.22917198869981803
0.2291010875000211
0.22916662159987028
0.22921040000001086
0.22902797729984742
0.22913050089991885
0.22912995599981514
0.22914790079994418
0.22912679619985282
0.22914566369981912
0.22918996599983074
0.22917222680007399
0.22919055919992387
0.2291727128002094
0.22918992810009514
0.2291246274999139
0.22906114629986404
0.22907967720020678
0.23067229869993752
0.2290867576997698
0.22909867000016676
0.22905958569972426
0.22903034379996826
0.2290538490000472
0.22915247540004202
0.22908027379999113
0.229088960199806
0.22912705570015532
0.22915796189990942
0.22916849470020678
0.22918357009984902
0.22918754370002717
0.22910913129999244
0.229184991999864
0.2291295718998299
0.22917253369996615
0.2290940552997199
0.22907423110009403
0.22906870179976976
0.22913982949976344
0.22907408400023996
0.22911391980014742
0.2290187971000705
0.22910826219995215
0.2292334085999755
0.22922050329980265
0.22919036969979062
0.22909219530010888
0.22921057780004048
0.22912609000013617
0.22910435229969153
0.22910197889978007
0.22911603040010958
0.22914209539994773
0.22908680549990096
0.22907970430023852
0.22908867110018036
0.22914895750000142
0.2290758000999631
0.22912091990001499
0.22908963110021432
0.22906333680002716
0.22914192349999213
0.22916853050010105
0.22908436430006987
0.22904422799983876
0.22912804760017025
0.22908752349976566
0.2290500721999706
0.22906843769997068
0.22884581350008376
0.2288001617998816
0.22901297970020096
0.22894176500012692
0.2289486688998295
0.22893766529996357
0.22893687280011363
0.22895476550002059
0.22887918349988468
0.22947490890001063
0.2289781976996892
0.22895354029969894
0.2291207275000488
0.22899902780009143
0.22897088210011135
0.22897620019975876
0.22901015690003987
0.22899849109999196
0.22905402639989916
0.22900084460015932
0.23055643449988567
0.22902635659993392
0.22934211200008575
0.22907538170002226
0.2290268606000609
0.22915181149983255
0.22905896910015144
0.22911026740002854
0.2299477641998237
0.22911164620018099
0.22912826239989953
0.22913776330024122
0.22916495640020002
0.22912742990010884
0.22920502980014135
0.22903213600002345
0.22909771619997626
0.2290116455002135
0.229100606800057
0.2292432368001755
0.22910959270011516
0.22919948359995032
0.2290253834999021
0.22912057529974844
0.22940775210008724
0.22920483979978598
0.22919980439983192
0.2292599363998306
0.22918880279976292
0.22905034869982047
0.22905958000010287
0.22905021349979507
0.22906932740006597
0.22915688190005312
0.22928995809998015
0.22917518139984167
0.22961106650000146
0.23016318990012224
0.2292281059002562
0.2291269037999882
0.22913528370008862
0.22914049050014001
0.22935040180018404
0.2291140587996779
0.2292420633999427
0.22916271930007498
0.22917842579990974
0.22921792810011538
0.22904496720002498
0.2291139958997519
0.22897047529986594
0.22927344759991683
0.22930978180011152
0.2291578603999369
0.22903415900000254
0.2291435034996539
0.2290367208999669
0.22902113759992063
0.22909511270008806
0.2290392286999122
0.22906748579989653
0.22916872409987263
0.22901862700018683
0.2290859797001758
0.22900950999974157
0.22908304020020295
0.2290701720998186
0.22906397029983055
0.22903852659983387
0.2291064863002248
0.22880634739995004
0.2289977191001526
0.22900770679989363
0.22916076649999012
0.2291651096998976
0.2290085213000566
0.22932649590002258
0.22916558460019587
0.22915944099986518
0.22909977599992998
0.22930306300004305
0.22919441599988205
0.2290875541002606
0.2289484316999733
0.2291322601999127
0.22941586810011358
0.22929944040006375
0.22927697809973324
0.2289834957002313
0.2290758442999504
0.2290491411000403
0.22919087949994718
0.229226891199869
0.22909873140015408
0.22918356379996113
0.22916731429977516
0.22922028080029122
0.2290936438999779
0.22909569080002257
0.22939986339988536
0.22912724210000307
0.22920477080006094
0.22924147579979035
0.2290800764996675
0.22913909150011022
0.22922114670000154
0.22907466449978528
0.2291864294998959
0.22910106119998092
0.2290699838002183
0.22914537230026327
0.22905591029993957
0.2290894063000451
0.22929455779994895
0.22909057960023346
0.22911333230003947
0.22910936389998823
0.22956019199991715
0.2291321696997329
0.22924257529994066
0.2298547664999205
0.22951817409993963
0.22928535860010016
0.22925048819997756
0.22940432729992608
0.2290935804001492
0.22915094820018567
0.22909916389980936
0.22915947629990113
0.22906431350020284
0.22917466789986066
0.22921594340004958
0.22915173979999964
0.2291940663002606
0.22914867819999926
0.22911639549965912
0.2291938239999581
0.22917810140024814
0.22910065590003797
0.2290879430998757
0.2291168313000526
0.2292302745998313
0.2291341870000906
0.22910854889996699
0.22913105910010928
0.22916344910008773
0.2292439483000635
0.22945366439998907
0.22906065809984283
0.22915201560026616
0.22918002629994588
0.2291175990998454
0.22910664549999638
0.22911047359993972
0.22924716350025848
0.22911260170003517
0.22915945470012958
0.2290771100000711
0.22912117580017366
0.22916193140008545
0.22898007879994112
0.22892826850002165
0.22896816750035215
0.22896674670009814
0.22896486219979123
0.22904583039999124
0.22897538110009918
0.229110894599944
0.22925318210000115
0.22896747220001998
0.22915255509979032
0.22923550080013227
0.22961873399981414
0.22949966029991628
0.22942433880016325
0.22940733489995183
0.22925188970002636
0.22912777759993333
0.2294018775999575
0.22928527850017416
0.22920144399977288
0.22931568679996417
0.22922745089999808
0.22945633600029397
0.22927856800015434
0.22949406089974217
0.2291500505998556
0.22925432150004782
0.22915597769970192
0.2292853939001361
0.22913697210024112
0.2291485839003144
0.22918235939978332
0.2293148132997885
0.22911795639993215
0.22910558709991163
0.2291765504000068
0.22928582089989505
0.2293263110001135
0.22934148450003705
0.22938060900014534
0.22930204140029672
0.23002399079996394
0.22926700049974896
0.22917503469980147
0.22935825499989732
0.22935140320005304
0.22927179250000335
0.22940175479998287
0.22935073699991335
0.22949020600026415
0.22952292549998674
0.22925609609992534
0.22936101330014935
0.22922173170009047
0.22944183719991998
0.2294952555999771
0.22935316270013573
0.22943311589988297
0.2293844633997651
0.2292982385002688
0.22911278600004154
0.22936724209976092
0.22934831169986863
0.229468855000232
0.22940067400013503
0.2295195883998531
0.2300563308999699
0.2293549661000725
0.22941862380030215
0.2293727246000344
0.22932643460007968
0.229334393499812
0.22933870269989712
0.2293837392997375
0.22916858610005875
0.22909695640009886
0.22913675620002322
0.2293357260998164
0.2294288121000136
0.22915430729990477
0.2291891887998645
0.22937971690007544
0.22941232299999684
0.22947941310012537
0.2291383523002878
0.22943617390010332
0.22947315040000832
0.22925916929998494
0.22937294319999638
0.22909756080007354
0.22913519739995536
0.22912757310004964
0.22915009440002904
0.229086486000233
0.22916680790003738
0.22901165430012044
0.22910871670028427
0.22906456269993214
0.22906022970018966
0.22901293770009942
0.22916002819983988
0.22916773769975407
0.22908106489994678
0.22915515519998736
0.2291813453000941
0.22914868799998658
0.22901505980007641
0.22914521040002
0.22914221069986523
0.22913932539995585
0.22912035869994724
0.2290839784000127
0.22914480980034568
0.22914455520003685
0.22913589999989198
0.22912606140016578
0.2292650046001654
0.2291633415999968
0.22917345249989013
0.229155177299981
0.2292033347999677
0.22924728529978894
0.22930997109979218
0.2293276372998662
0.2293623565001326
0.2294213294000656
0.2291159175001667
0.22929369659977966
0.22909864610010117
0.22910419260006165
0.2291152071997203
0.22916828999987046
0.2292023509999126
0.22918562160011788
0.2291291124001873
0.22913771759995144
0.22910739459985052
0.2291514234002534
0.22920021409991023
0.22908685999973386
0.2291876585000864
0.22925729829985358
0.22922073760018974
0.2292893465000816
0.22914136960025644
0.22902591949969064
0.2291665237997222
0.22915284520022397
0.22918178740001166
0.22920211460004794
0.2294163202001073
0.22948651010010507
0.22936085799992725
0.2291965403001086
0.22926749260004725
0.229209113899924
0.22933685190000688
0.2292549779998808
0.22910009109982638
0.22940407220012277
0.22937386539997534
0.2290883499001211
0.22932435199982137
0.22928300950006814
0.2292518406000454
0.22916985830015618
0.22922043209982804
0.22918892960005904
0.22905379440016987
0.22914623489996302
0.2293129109999427
0.2293179513002542
0.22933589679996658
0.22924591250011872
0.22905617549986346
0.22970786869991572
0.22915079010017508
0.2292986230000679
0.22915908140021202
0.2289754465000442
0.22927496039992548
0.22927576580004824
0.22964983900019434
0.22927520449993607
0.2292801216000953
0.2295081260999723
0.22929419279971625
0.22904478999989805
0.22909633170020244
0.2297006437998789
0.22940078490028099
0.2293435423001938
0.2293976819000818
0.22931096680003976
0.2295304084000236
0.229668601999947
0.22980562260017906
0.22966219789996103
0.22958315029973164
0.22942137999998521
0.229644706900217
0.2296266869001556
0.22902234280008998
0.22909987450002517
0.2291959861999203
0.2290951266000775
0.22911510320009257
0.22912041009985842
0.22923147990004508
0.2290718560001551
0.22914357379995637
0.22923104430010427
0.22910614749998787
0.2290885825001169
0.22896134430011444
0.22904654949998077
0.2290946289002022
0.22924899930003448
0.2292693635998148
0.22911147980012175
0.22913390809990233
0.22912736280013632
0.22908066009986214
0.22906766880005308
0.22933334029985417
0.2291136153999105
0.2290966656000819
0.22914821560007112
0.2291278484000941
0.2295296067997697
0.22970562480004447
0.22937065030018858
0.22914072109997505
0.22903542429994558
0.22905712829997354
0.22910470879978675
0.2290163850000681
0.22907002389983971
0.22912534909992247
0.22910673229998793
0.22920956579982885
0.2291473078999843
0.22908409730007406
0.22917499120012508
0.22917002520007373
0.22915273689977766
0.22913633520001894
0.22918374049986595
0.2291640376999567
0.22901906940023764
0.2291618279999966
0.22912758290003693
0.22905329929999424
0.22911657869990448
0.22908992770026088
0.22898493360007705
0.2290869656000723
0.22910683129994142
0.22901895729992247
0.2290787489997456
0.2290545325999119
0.2291282725000201
0.22915132409980288
0.2291894048998074
0.2291793183001573
0.22911879080020298
0.22912095809988386
0.22910710540018045
0.22913938729980146
0.22935702450013196
0.22898364380016573
0.22899919539995608
0.22909104639984434
0.22898980429999938
0.22903016749987729
0.22904005939999478
0.2290419192999252
0.22902266240016617
0.22910410379990936
0.2291275532999862
0.22906801059980353
0.22912693569996917
0.229089976600153
0.22905402830001548
0.22909228460011946
0.22908008500016877
0.22902841220020492
0.22899979979993076
0.2289811570997699
0.22911735349989612
0.22904443080005876
0.22910917680019338
0.2290900021998823
0.22908597890018428
0.2290150040000299
0.22907428569997138
0.2290561350000644
0.22914724269976433
0.2290346234000026
0.2290706505002163
0.22908855360001326
0.22914795559991036
0.22908708459981425
0.2291468272000202
0.22908933760008948
0.22928537250008957
0.22911750849998497
0.22905725559976417
0.22919368249968103
0.22921318860026077
0.22926353960028792
0.2290815399999701
0.22901947169993947
0.22917130749992792
0.2295614533999469
0.22902058010004112
0.22923722569976235
0.22909231090015963
0.22911061459999474
0.22922547109992591
0.2292311322002206
0.22918940320014372
0.22911118359988905
0.22912563330028207
0.2291965218999394
0.2292134351999266
0.22915757070004475
0.22917690449976363
0.22908433609991335
0.2291273563001596
0.22910074690007604
0.2290870675999031
0.22903978029971767
0.22912259839977195
0.22922237550010321
0.22930620749975789
0.22928395720009576
0.22907462729999678
0.22912565560000075
0.22904161920014304
0.22906550359984976
0.2290946219000034
0.2291431656001805
0.2290892127002735
0.22903078039998945
0.22906185040010313
0.22910820899996906
0.22915216319997853
0.22905536180005584
0.22913998740004898
0.22915469850013323
0.22918728639997427
0.22918572000016865
0.22915364220025367
0.22914051309999195
0.22910633239989692
0.2290740864002146
0.22924582569976337
0.22914369030004308
0.22889882150011545
0.22900311000012152
0.22890110080006706
0.22903136020031525
0.22897523419997015
0.2290587958999822
0.22896232809980574
0.22903874639996502
0.2290397357999609
0.2291118760000245
0.22902780250005889
0.2289324019002379
0.22916496159996314
0.22911193550025927
0.22906181889993604
0.22908427869988374
0.22903166040014183
0.22919701780010654
0.22899308319974807
0.22902110329996503
0.22912410250028187
0.2289943232000951
0.2290355723001994
0.22910994779995236
0.22900117989993304
0.22923824919998878
0.22916940840004826
0.22914344529999653
0.22898539579982752
0.22898639619997993
0.22895717100000185
0.22912182609979936
0.22908914930012542
0.22911471700026595
0.22907841929991263
0.22987939939994248
0.2290839059998689
0.2291166962000716
0.22905477250023978
0.22910018549991945
0.22921123490013998
0.22914676220025285
0.2291357253001479
0.22898739609991026
0.22918853269984538
0.22923985189991072
0.2291405781001231
0.2290823111001373
0.229112559600253
0.22913425210026617
0.22912433709971083
0.22922916480019923
0.22909887450005045
0.22899538980018405
0.22915267900025355
0.22912227650012937
0.22916261199970905
0.22912498799996683
0.22910840750009812
0.22915020580003329
0.22925571970008604
0.22915541990005295
0.22917206689999148
0.22924268530005065
0.22912969760000124
0.23221831410010055
0.22907559429986576
0.22920212280005217
0.22904431089991703
0.22910623110001324
0.22925418180020643
0.22919278800000029
0.22911953709990485
0.2290370067999902
0.2289900260999275
0.2290763721000985
0.22889252130007662
0.2290037108999968
0.22910048150006332
0.22911450860010518
0.2291109655998298
0.22919265989985432
0.22921077770006376
0.22932813600018562
0.22921906060000766
0.2291183010001987
0.22913556230014365
0.2290512124000088
0.2290727607000008
0.22910260939970611
0.22890619089994288
0.22900052599979973
0.22899073219996352
0.2289557602001878
0.22902893149985176
0.2289989267999772
0.2289625712997804
0.228938523800025
0.2290892257999076
0.22905470469995634
0.2289845506002166
0.22907506640003703
0.22910881150019122
0.2290233828000055
0.2290176007001719
0.2290146729003027
0.22903432759994757
0.22898849429984694
0.22908040269976482
0.2290950470000098
0.2290346502999455
0.2291542818002199
0.22903955099973244
0.2292100171001948
0.22910960209992481
0.2292362640000647
0.2290470079999068
0.2291242859999329
0.22917284310024116
0.22910484900021402
0.22913017840000977
0.22915701970014196
0.2291835322001134
0.22905560849976608
0.229097784500118
0.2292102226998395
0.22912402950023533
0.22923268849990563
0.22910309269973367
0.2291368328002136
0.22923957470011375
0.2291850550998788
0.2292546445998596
0.2292832320999878
0.22919209370011231
0.22919074189994718
0.2291405324001971
0.22913421519988333
0.2293172980997042
0.2291820948001259
0.22918584159997407
0.22932245620031608
0.2291441468998528
0.22915056870006084
0.2292307281997637
0.2297420107999642
0.22924034479983674
0.22917140110002948
0.22925197930017022
0.22925513400005001
0.22934745639977336
0.2291277643002104
0.22934930740011622
0.2291061282998271
0.229195516999971
0.22923110159972565
0.22914890110005218
0.22924705339974025
0.22919007210002745
0.22904531380008847
0.22915183279983467
0.22906727970002977
0.22920951889973368
0.22920094149994838
0.229128820799815
0.2291485087000183
0.22927838050018182
0.22905836389982143
0.22913121759993374
0.22917849929981457
0.2291297084000689
0.229203513000175
0.2291900786000042
0.2291189937001036
0.22920251850009662
0.2291590256998461
0.22917154200004006
0.2291023778001545
0.229180143800113
0.22912371860002168
0.22895391729980474
0.22898432120018697
0.22902026360025046
0.2290807520999806
0.22900313009995443
0.2290032983000856
0.22898258010027348
0.22897603870005695
0.22905833320000965
0.22901284949984985
0.22905229649986722
0.22919067439979698
0.22898626909991435
0.22910614229986095
0.22911227160002454
0.22916706039977724
0.22914027289989464
0.22911844270020082
0.2290741524000623
0.22915112689988745
0.2290940753999166
0.22906466710010137
0.22912839769996934
0.22914675200008788
0.2290848996999557
0.2290936680001323
0.229068039699996
0.2291217925001547
0.22909899959995528
0.22909845240028517
0.22901025659994048
0.2291048351999052
0.22908625909985858
0.22919282620023296
0.22910729840004934
0.22914235110001754
0.22912064619995362
0.22923896540014538
0.22912568929968985
0.22908410909985832
0.2292009245000372
0.22905829419978546
0.2290358260001085
0.22909566720009025
0.2290404233001027
0.22919609170021432
0.22920091160012818
0.2290520167000068
0.22914363570016577
0.22909713119988737
0.2290513550000469
0.22917778049995832
0.22914036109978042
0.2291090411003097
0.22907492790000106
0.22917254419990057
0.22916408119999687
0.2292334985002526
0.22911064449981494
0.22912795589982124
0.22931109789969922
0.22919152719987324
0.22912019089999375
0.22917598070016537
0.22920178200001828
0.2291610173000663
0.2291843519997201
0.22916008430001966
0.22907887159999518
0.2291439807999268
0.22910880859999452
0.22917221070019878
0.22907242010005574
0.22906384779998917
0.22903019949990266
0.22974855629981902
0.2291880297998432
0.2292564161998598
0.2291075432996877
0.22893598069967994
0.22917725809966213
0.22907870180024476
0.22908305790006125
0.2290308637002454
0.22900945430010325
0.2291162457997416
0.22911645120002505
0.22911835869999778
0.22907948660031252
0.22907820810032717
0.2287810444999195
0.22889712440010043
0.22890787049982464
0.22897238380028284
0.22878850400011289
0.2290652460000274
0.2290319403000467
0.22904532030006522
0.2290602102999401
0.22899578910000856
0.22902058249965193
0.2290312544999324
0.2290561563000665
0.22918026730003477
0.22900369240014698
0.22907860120030818
0.22899383170006332
0.2291629624000052
0.22917860669986112
0.2291513495001709
0.22911057279998204
0.22917145009996603
0.22908233039997866
0.2290853981001419
0.2289577620998898
0.22911557170009472
0.22896858020030778
0.22904227879989775
0.22904226169994218
0.22910744500004512
0.22913534129984328
0.2290988016000483
0.22903816250000092
0.22908133259988972
0.22903619770004296
0.2292647329999454
0.22918619650008623
0.22909993519970157
0.22908959779997531
0.22912530659996264
0.22927314340013255
0.22909513490012615
0.22915820429989253
0.2291791204999754
0.22922915449998982
0.2290895009999076
0.2290610985000967
0.2292057733000547
0.22911013550001372
0.22923534880028457
0.2292336473998148
0.2291604358000768
0.22927455909994024
0.22920279419995496
0.2291275047002273
0.22918325640021067
0.22912998209976648
0.22922906029998558
0.22918234140015556
0.22909579170009237
0.22914502309977253
0.2291426646999753
0.2290476801001205
0.229249632400024
0.22909995410009287
0.22913917080004467
0.22927797960001045
0.22918613590009046
0.22913969959990937
0.2290801464998367
0.2291104242998699
0.22915224890020908
0.22915445990001898
0.2291333201999805
0.22910192809977162
0.2291314373997011
0.22905427950026933
0.22921380719999435
0.2291308381001727
0.22933864160004305
0.22917662200015912
0.22908967869989283
0.2290775437002594
0.22914305480007896
0.22914767239999492
0.22911924500003805
0.22907931090012426
0.22911468719976255
0.2291587278999941
0.22919710599999235
0.22887361190005323
0.22894000870001036
0.22888220099994214
0.2290946441000415
0.22904531639978815
0.2296445253999991
0.22897120799971163
0.22899791919990092
0.22900684579981317
0.22904869739977585
0.2290186698999605
0.22917615080004908
0.22900154470007691
0.23216378420002
0.22904520170013712
0.22907930750006927
0.2290937607998785
0.22910899220005376
0.22902949479976087
0.22910624900032417
0.22913573830010137
0.22909681409983024
0.22903645459991823
0.22922158649998892
0.22912135119986488
0.2291407054002775
0.22920779539999786
0.22922048530017491
0.22922560980005074
0.2291103852003289
0.22918602130012006
0.22920361530013905
0.2291755826001463
0.22931028859966318
0.22906733400013762
0.22913145759994222
0.22919398689991793
0.22909988400024303
0.2290565704999608
0.22919096709993028
0.22914762160035024
0.2291078487996856
0.22903642349992878
0.22909886070010543
0.2291142366000713
0.22912981679983205
0.22912202320003416
0.22905076629976975
0.2290365524000663
0.22910528460015483
0.22909892159987066
0.22921927669995057
0.22913081149999925
0.22916113030005364
0.22909168179976405
0.2291543184001057
0.2290625829999044
0.229117418000169
0.22926782869981252
0.22912567839994152
0.22918981290022203
0.22917679540005337
0.22909905329979666
0.22920220500018332
0.22914649530030146
0.2292010739001853
0.22910995460006234
0.22917647249996662
0.22900820830000157
0.22914254269999218
0.22915393199982645
0.2290597358998639
0.22906174159979856
0.2290585786999145
0.22912687089992687
0.2291314054000395
0.22920007050015556
0.22924198110013094
0.22914746249989548
0.22904810369982442
0.22904792739973345
0.22916672460014526
0.22918645860008838
0.22920961609997903
0.22911558140003763
0.22902520850002475
0.2291649940998468
0.2291154149999784
0.2291285405000963
0.22927079790024435
0.22883399189995543
0.2290461755997967
0.22907396480004535
0.22899912319990107
0.2290130812998541
0.22901423440016516
0.229096867699991
0.2289787275996787
0.2290386070999375
0.2291437045998464
0.22905362430028617
0.22898116299984395
0.22901723989998574
0.22904554199994892
0.22901964630000293
0.2293227507998381
0.22911205290001818
0.22907238629995846
0.22903911569992488
0.2291185549001966
0.2292706027001259
0.22902887429991098
0.22905918739998016
0.22922138499998254
0.22908842020005976
0.22922477729989624
0.22902252130006673
0.22907170959988435
0.2292325077996793
0.2292083022002771
0.2291110144000413
0.2295745965999231
0.22907689519997804
0.2291218767000828
0.22908757129989682
0.22907236159990135
0.22900948550013708
0.22908555629983313
0.2291984744999354
0.22913880039996
0.22906390460011608
0.22914020190000883
0.22910853630019118
0.229088373400009
0.22906284849996156
0.229112059900217
0.22909735619978164
0.22919092100019042
0.22919672290008747
0.22912971989971992
0.22918189410011108
0.22918135489999258
0.22913474930028316
0.22911717829992995
0.22939062109981023
0.22962086269981227
0.22902978799975243
0.22900730569999722
0.22912985000002664
0.2290857079999114
0.22912809160006872
0.22916199229985068
0.22913057429977926
0.22912364110015915
0.22919193140005517
0.22912885389996518
0.2291186165999534
0.22915827719989465
0.22927183549982147
0.22901598170028592
0.22906562290008878
0.22909122100027163
0.2291404274001252
0.22909471050006686
0.22912867129998632
0.22916522589985105
0.22908182219980516
0.22902273010004137
0.2290363445998082
0.22911470389990427
0.22925919139997858
0.22897903699995367
0.22900635219994
0.2290792482002871
0.2290265711999382
0.229083023199928
0.2291238810001232
0.2290871089000575
0.22910302370000862
0.2290298851999978
0.22885960120001983
0.22896577169994997
0.22889702050015331
0.22885397659993031
0.22899857640004484
0.22898221249997733
0.2290233348001493
0.22893557479983428
0.22890269909985364
0.2290011338998738
0.22894231249956648
0.2290359382001043
0.22907247000039205
0.2290356598001381
0.22901571440015686
0.229081393800152
0.2289626676996704
0.22897849440050777
0.22903857140045147
0.2290298330000951
0.22900504040007946
0.2290565372000856
0.22902194120033528
0.22901735170016763
0.22905731579958227
0.22903087710001274
0.22903334670045297
0.22904951419986902
0.22905562870000723
0.22944048889985424
0.22905240569962187
0.22903757479944034
0.2290089161004289
0.22899882609999622
0.22901555849966826
0.22896306900001945
0.2289823551000154
0.22905174260013156
0.22903300930047407
0.229040922299464
0.22903334209986498
0.22891088789983768
0.22896834610000952
0.22891457799996714
0.22942875919979996
0.22903398140042555
0.22903709429956506
0.22902490740016218
0.22913659130063024
0.22904065210022964
0.22902746230029153
0.22906522430057522
0.2289306705002673
0.22898363289932605
0.22902828880032758
0.22904774960043142
0.2290266509000503
0.229083617899596
0.22904084360052365
0.22891873219996342
0.2290069800998026
0.22906133419965044
0.22903667379941908
0.2290952989998914
0.2289902165000967
0.22901689569989686
0.22908118959967397
0.22903350699998554
0.2290306065006007
0.2290699986006075
0.22897236209973926
0.22906331100020907
0.2289584531004948
0.22903676420028204
0.2290442613993946
0.22983189549995586
0.22900953009957448
0.2290972178998345
0.22900216030029696
0.22905136279950966
0.22886639019998256
0.2291348526996444
0.22910489739952028
0.22900678720034193
0.22901378530004876
0.22905482139976813
0.22902543220043298
0.22911385430052178
0.2290120890997059
0.22911439740055356

==> figures/timing_data/topograph_times.csv <==
topograph_time
29.01954324459657
26.46782485630829
16.77050157500198
10.347226616507395
7.0258929775911385
3.9846586892032065
1.7648485622019507
2.0197180717019365
2.6501929353922606
1.6248291463009081
1.2680573103949428
0.8885517553077079
0.7103361273999326
0.5248799324966967
0.5047517615952529
0.4203093473915942
0.37939611529000106
0.3603115884936415
0.3764191018999554
0.38139620899455623
0.3779457077034749
0.35055231020087374
0.36100358919939024
0.346472596807871
0.34026352169457824
0.35970911449985576
0.3604388496023603
0.3454365917947143
0.3572127119987272
0.35464564319700004
0.37487388589652254
0.3438334139995277
0.3390344879939221
0.3544151172041893
0.3372080774977803
0.356718491401989
0.3688863127026707
0.35074215329950675
0.3724424851010554
0.38787011319072917
0.4123396195005625
0.3827747056959197
0.3956068136030808
0.3746569633018225
0.3647773416014388
0.37229922650149094
0.4119178617023863
0.4145672065089457
0.3704918470000848
0.34952190520707516
0.38830926610389727
0.41545190279139205
0.38537075130734594
0.42156533550005404
0.45791897530434655
0.3689338095951825
0.3929630212020129
0.44627582270186394
0.46608115270501005
0.4239928351948038
0.46921589800622315
0.42700046349782494
0.4714677714044228
0.4772137499996461
0.4208942007040605
0.5025255175074562
0.41059315380407496
0.4316737420973368
0.4013546374975704
0.4103887961013243
0.40280628979671745
0.41353977730032054
0.4193282823078334
0.3789408140000887
0.31097556309541685
0.3685858614975587
0.3794210759107955
0.4293327308027074
0.43527373499237
0.36069894999964164
0.39761676830239595
0.3798824056051672
0.39044728010194374
0.3404555010958575
0.4588664225884713
0.3789288096944802
0.3469920115079731
0.39853176499018445
0.347152136801742
0.3595222161035053
0.4124393026926555
0.33909816610394045
0.3790674895979464
0.30195547519251703
0.33169462729711086
0.3297857941011898
0.318243138701655
0.3225876722019166
0.3920615541981533
0.3752225153031759
0.33856651999522
0.37721204810077325
0.40837499760091306
0.39760180410230533
0.37572604889282957
0.38247378550004213
0.4093599768006243
0.41960692920256404
0.3131202612072229
0.37929195129545407
0.33489959860453383
0.3185143018956296
0.35519079099176454
0.3689426981029101
0.34617254679324105
0.36008454440161586
0.348392386699561
0.29885488289874046
0.35348986060125753
0.3747839170042425
0.3545637986040674
0.28244534860132264
0.2891137744998559
0.3599801614996977
0.44925839960342273
0.6335500882007181
0.45789934750646355
0.3912454223027453
0.6511847945977933
0.3587933762930334
0.37490395300555973
0.28968501270283015
0.2889214931987226
0.31216160689946265
0.41971018820768224
0.3428486978984438
0.35408796099945905
0.4632053802954033
0.49498893049312753
0.554444957699161
0.5555467771016993
0.7739378938917071
0.5466808361001313
0.6314178508007899
0.7439266051049345
0.4180014700978063
0.39736922080628573
0.36176606649532916
0.6063644571928307
0.5506518266978674
0.701214587292634
0.3952995664090849
0.7473702565068379
0.4400542475981638
0.4671811439911835
0.5580928626004606
0.47801477340981363
1.0132433539954946
1.1068370596971362
0.4891239107004367
0.6449235412059352
0.3938548489008099
0.3255429249955341
0.5183886942919343
0.44367151530459525
0.6128223757026717
0.34793930610176177
0.5841979507007636
0.6331241696956568
0.7497467909008264
0.3123183196992613
0.34925597260007635
0.4046767554013059
0.43901025779778136
0.645070438995026
0.5520014218986035
0.44580065440386535
0.32490222350461406
0.49221646449295803
0.7578657148987986
0.9991940859006718
0.47168625011108817
0.43285937680630016
0.6831018308992498
0.42244738910812885
0.4846736709936522
0.4664291784982197
0.4811394011019729
0.6286693249014206
0.7610310575924814
0.704330617398955
0.6569613249972462
1.0913893159013242
0.8297923052101396
1.0986590352957137
0.8519913899945095
0.5179543597972952
0.2671067603980191
0.2598508288967423
0.35690102089429276
0.3142772810999304
0.31433316359762103
0.29744378860341386
0.38158829959575086
0.49264251709682866
0.6278815968893469
0.9349260005052201
0.6682640391052701
0.6819475319003686
1.084800176101271
0.7392630980000832
1.4971359235001729
0.4626845578080975
0.5431989461067133
0.36199922499945386
0.45309957759454844
0.3458634295966476
0.5552541082957759
0.5561786966980435
0.747218995494768
0.5738604901940562
0.6697139463969506
0.6644142168923282
0.7702379891998135
0.7987261797999963
0.7758049412979744
0.9308738284977153
0.8890098367934115
0.6198931293096394
0.6576265100971795
0.5650237026973628
0.40952381930546833
0.4905647817067802
0.6754135731956922
0.5817152801086195
1.2097495433059522
1.277297211100813
1.2659034382086247
3.2173578234040177
1.1549399653915315
1.0777957170968875
0.634886823000852
0.4614608228090219
0.42055820969399066
0.43315431569935753
0.4128831595997326
0.5522075381013565
0.47444174679694695
0.3981659607030451
0.39053703600075096
0.42781119380379096
0.4077089803060517
0.44515720939962194
0.5087618649937212
0.5219750317046419
0.5695891819079406
0.4148320190957747
0.47173928190022707
0.5357424767920748
0.7761449031997472
0.5970670158043504
0.518357707990799
0.6082956808037124
0.6748026029905304
0.5575049334089272
0.526162389095407
0.6284492532955482
1.010296130599454
0.5987142362049781
0.9889214033959434
0.5299449097947218
0.7107547865016386
0.6928577761980705
0.708318724995479
0.7221260271035135
0.8835789584903978
0.7127018175087869
0.8502515923930332
0.9902382701053284
0.587378413695842
0.7753329551080241
0.5273016831954009
0.6047573750955053
0.8908900681068189
0.8222198504023254
0.9255388471065089
0.8023546183016151
0.6014117917977273
0.8581696511944756
0.5419645068934187
0.8395701435976661
0.5328858748078347
0.9005995095008984
0.7815456298994832
0.5118972745025531
1.0998948102002033
0.6242615761933848
0.7697142541990616
0.5030566052999348
0.5945044886087999
0.7172782253939658
0.43895162660628556
0.4396955820964649
0.5502286507980898
0.5297019061050378
0.5146325481007807
0.557234353700187
0.4737274185987189
0.6884124173084274
0.6045394183020107
0.7053102919016965
0.6096796307014302
0.4534596989979036
0.6472760753007606
0.5496489596902393
0.6153316327021457
0.43942180009325965
0.3731794846011326
0.3788518376997672
0.4984636857989244
0.3624537232914008
0.3317714606993832
0.3549981712945737
0.36198237619828433
0.41630003090249373
0.3215818764991127
0.4462415076093748
0.32039962098933755
0.34189570900052785
0.3609313686960377
0.3746875033946708
0.469206387095619
0.4320764573989436
0.3379867502953857
0.35189960059942677
0.4328683805069886
0.26741470529232175
0.3436004847055301
0.35296690950635823
0.30951682350132614
0.31700583120109516
0.3855335047002882
0.2651436183950864
0.6443699136027135
0.6320917632081546
0.26734419929562137
0.3070837037987076
0.35727617900120096
0.30439904080703856
0.2661938837962225
0.2826609769021161
0.29260024579707533
0.34171434709569437
0.31829286039574073
0.3472279299981892
0.320767800102476
0.2832076185033657
0.3821588122053072
0.2934398006065749
0.345822427701205
0.29795887470245364
0.2698803292005323
0.27919654599390925
0.2530031704925932
0.2553893179981969
0.24835332930088044
0.3140253622084856
0.32326983970124273
0.3408433223958127
0.20156293659238145
0.2158660580054857
0.2832781443954445
0.26504587889648973
0.24235373369883745
0.21950219690334052
0.2587442919961177
0.2898015234037302
0.3148154926951975
0.2941664704005234
0.3195590354967862
0.251913864701055
0.23557286789873616
0.26979949589585883
0.23188064109999687
0.22132042520679535
0.15374024780467152
0.19817796709248797
0.16244322080165147
0.18705019580665977
0.19593288409523665
0.14419909159187227
0.20196298479568214
0.2098124781041406
0.17211786670377477
0.21081181640038266
0.19726625909097492
0.24565868970239535
0.16388337640091777
0.42616831660270693
0.1516209180932492
0.16496419219765812
0.1478717759018764
0.191014490602538
0.18817728399299086
0.16011448379140347
0.20086341709829866
0.18391292499145492
0.21598155470564961
0.18337425549980252
0.1917603802983649
0.1794079747982323
0.22873108920175583
0.2046221626922488
0.1873943664948456
0.22244976229267194
0.22278373229783027
0.23509483919478952
0.1870367677998729
0.21765809879871084
0.20965794370276852
0.2090405521914363
0.17284950229804963
0.25186100449645893
0.21370385250775142
0.22271308659110217
0.28564437770983203
0.2740673686028458
0.19402454569935798
0.2903284436906688
0.22430945539381356
0.2538363846950233
0.23167544959578662
0.17151023180922492
0.19283310830360278
0.23581578750163318
0.17433807700872422
0.17962802370311692
0.20007537889759988
0.1771175105939619
0.18496420779265463
0.15053235969971865
0.19270454599754885
0.2601262906915508
0.19662682339549065
0.309726372291334
0.3339963697013445
0.1721172631951049
0.21198564439546316
0.18702981839887797
0.269109917501919
0.1918475050944835
0.18900491819949822
0.1777877991902642
0.1911333344061859
0.20948258629068733
0.17118363319896163
0.27479752990184353
0.16481987950392069
0.17137108949245886
0.18757591480389238
0.13482236849376933
0.14979800849687308
0.16929582429584117
0.15257768110604958
0.16320085409097373
0.14887841220479459
0.19247221660334618
0.17087004360510036
0.1629303571069613
0.18107688369927927
0.1819689756957814
0.22684607870178297
0.17525579080684112
0.16837053369963542
0.16473798039369286
0.1880792431998998
0.15929041070630773
0.16668673170497642
0.15397651030216367
0.16980275550158694
0.16100679259980097
0.1571125299902633
0.14227213109843434
0.21477637570351363
0.20079139249864966
0.19453632730292156
0.1639639021945186
0.1550550229032524
0.1647373977000825
0.15966013420838862
0.19388930749846622
0.1412420755950734
0.17835093761095777
0.16512649779906496
0.16250229319557546
0.14327578969532623
0.20213464860571548
0.1615482287015766
0.1778813909040764
0.18047935880022123
0.17592622309457512
0.15234670880017803
0.15898624749388546
0.21079870999092237
0.17244908229913564
0.16678673959104345
0.17007656779605895
0.16785602800082416
0.1819465764099732
0.16164430180797354
0.14225545310182497
0.16220412040129303
0.1632298576994799
0.14498547960538416
0.1477802949026227
0.1409435604000464
0.17434798600152135
0.131846471701283
0.17798263810109347
0.15676916210213676
0.17039340749615803
0.14840911779319868
0.1518807625048794
0.15511719330679624
0.14711070200428367
0.17759152590297161
0.21113018569303676
0.17720908370101823
0.2059830131009221
0.17409189820755272
0.21930098040029405
0.17231856350554153
0.1741199920885265
0.16971885069506243
0.14631867849966512
0.18874525829451158
0.13343298089457675
0.1636654476984404
0.13308279999764636
0.16237506920006126
0.17083104440243915
0.13719406239688398
0.12799176319967956
0.15551225669914856
0.15701229189289734
0.16828573528910057
0.14256140389479696
0.16400349959731103
0.16490597060183063
0.1342791819013655
0.13768846839666365
0.13579152789898216
0.15748128399718553
0.13906825649319215
0.1705019015003927
0.16572943249484523
0.16723282129969447
0.19372756460215895
0.18179780539358034
0.18040527090197428
0.176481360103935
0.18244083460886032
0.17029466000385582
0.1771002343040891
0.1568299792939797
0.18780885599553584
0.15195103550795466
0.15749756830045952
0.138059166201856
0.1498229681979865
0.14826759770512582
0.13749881130643188
0.14169976150151342
0.16270813120063393
0.14366644140100107
0.16493256450630725
0.17718682810664177
0.1520325745921582
0.14722674730001017
0.15613678919617086
0.15442642270354554
0.1865696766995825
0.1644829676952213
0.21075607530074195
0.2461772848968394
0.21852520260727032
0.19081854650285096
0.19049336690222846
0.18962162609677763
0.17589273820631207
0.20302627810742707
0.19533404409885408
0.20794107799883932
0.19525746729923413
0.177635207795538
0.20109810839639977
0.173696262401063
0.17785795340314509
0.19054465090157463
0.18213186140637844
0.15944577760528772
0.15342740579508246
0.15004044729284943
0.1266286120051518
0.14266952659236268
0.14605286360019817
0.12825775690143928
0.14274217330385
0.1650563518051058
0.18319384509231895
0.216265268297866
0.16521971790352835
0.16864322340115906
0.1791440143948421
0.17966842909809203
0.1398668514098972
0.16403888720087706
0.18110676179639995
0.2129795864922926
0.23585203998954968
0.1909134113928303
0.18110475540161133
0.19356630460824817
0.16801009250339122
0.20892767910845578
0.14497015950037168
0.2035041245049797
0.1722996065975167
0.1830613753059879
0.17422416940098628
0.1982751487987116
0.2123483125003986
0.16473603750346227
0.18723540148930623
0.15843077899189667
0.1992150119971484
0.19446388059295713
0.20986337669892235
0.22026047299150378
0.23028677890542895
0.29738404750823977
0.25420192640740424
0.18692482640035452
0.21967835490358995
0.21515576529782265
0.20877462999196722
0.23528203149326146
0.2157105679041706
0.21743707869900392
0.19380203279433772
0.2339947224012576
0.26295507210306823
0.19207667829468847
0.22860971230547875
0.1944653351092711
0.22764533560257405
0.19907647799700498
0.18570134650217368
0.20474217910086737
0.1671176609932445
0.1926376977004111
0.1586159965954721
0.1464273893972859
0.16662005910184235
0.17236704759998248
0.17366997639182954
0.1649937371024862
0.1605546597042121
0.16934011660050602
0.164787291304674
0.19877452210057528
0.19846041819546373
0.19580692359013482
0.2324129011016339
0.16846794240409507
0.15538435709895565
0.1559910471085459
0.15280755959684028
0.16861804130021482
0.14110499289818107
0.17884357519214972
0.17842981790890916
0.18780608010711147
0.17356811980716885
0.14876424920512363
0.14670390809187667
0.16364703390281649
0.16496641340199858
0.1629427943029441
0.1824845587951131
0.1748635116033256
0.18032418029615654
0.18826431640191005
0.17529096059734
0.19578826290089638
0.19136375699890779
0.19527262509800494
0.19611789629561827
0.22322125749196858
0.24290876518934965
0.2338562586926855
0.20448019090108574
0.2601518489071168
0.19603212809888645
0.20100989800412208
0.19730429829796775
0.23451661360450088
0.22247774230781941
0.22273760250536725
0.2005141586996615
0.19127223649993538
0.1740798243903555
0.23088374310173093
0.2102733002975583
0.18815761040896178
0.1753173980046995
0.18262175699928776
0.1723930045031011
0.20146020370302722
0.16078936700941995
0.17753410639706999
0.20789683120092378
0.23756260559894143
0.18450036239810289
0.20648637959966437
0.20467530169989914
0.2054814836010337
0.2204683977062814
0.2493766312021762
0.2293204277055338
0.19597015590406955
0.2141425848007202
0.20472356709651648
0.18843663539737462
0.16849222619784995
0.19034141580341385
0.17135961370076985
0.20281580559676513
0.20653204219415783
0.1832744798040949
0.19646983699640258
0.25833798609673975
0.19617586630629374
0.18182509019970894
0.1653893648996018
0.17669093860313295
0.1969250192050822
0.2018692490993999
0.23084335289895536
0.1951882263063453
0.226640847499948
0.2211252319975756
0.19231293320190163
0.19157608379609883
0.1839433304965496
0.1773734810994938
0.20911239999113604
0.2065105692949146
0.19166193719720467
0.2132740980014205
0.19914261860540136
0.23766108800191432
0.20677035079570488
0.18116873051039875
0.2284212179016322
0.18933645200449972
0.201851749594789
0.1662003366043791
0.20201240739552304
0.20612950960639864
0.16618966719834133
0.1549860388971865
0.18963325109798462
0.17225553300231694
0.21462896489538252
0.1745287836994976
0.16597031300188975
0.14550280179828406
0.20039158659055828
0.21112851480720565
0.15967209549853578
0.18620292639825492
0.20067754929186776
0.2549124976969324
0.2162273477995768
0.22354288479546086
0.2131479426054284
0.20173989619361238
0.2138324931031093
0.25282036389689894
0.1968917223974131
0.23587318749632685
0.20342646159697325
0.2428929685964249
0.23595228559570386
0.23345958470599726
0.2354604202089831
0.2296743600978516
0.19499311069957911
0.16514063760405406
0.1933855477022007
0.16577711199643091
0.16731934630079195
0.169479906198103
0.18847070180345327
0.21248965880367904
0.15842838989337907
0.1884234596043825
0.1843230359023437
0.1815042597008869
0.21143513249699025
0.20800461759790778
0.2539294418995269
0.2114990593981929
0.20636015250347556
0.21855977730592713
0.20925400209380313
0.22078754759859293
0.21023674770258366
0.1971477595041506
0.19449924039654434
0.22295823559397832
0.22198805529624224
0.19993275529704987
0.20811449839966373
0.21261796730104834
0.20442064810777083
0.17746409880928696
0.1921970660914667
0.19911254449980334
0.2060060970019549
0.21808281360426918
0.19504230709280818
0.19843125210609286
0.1928673721035011
0.20797331790672616
0.24484559890115634
0.19545703020412475
0.19232246950268744
0.16640681169228627
0.21486559020122514
0.18372829490108417
0.17222085449611768
0.20964605769841
0.20905214429367333
0.20898009999655187
0.18976982299936934
0.20649707939010115
0.20514540340518578
0.23448539529927076
0.18652445010375232
0.18674610829912125
0.19375262609682978
0.1900514386012219
0.19617522780317814
0.18274058679817246
0.16774147329851985
0.18506373680429533
0.17778976700501517
0.17191249899333344
0.21800036530476063
0.20448732069926337
0.21288975999923423
0.2371280501014553
0.23833765330491588
0.22216188799357042
0.21716051559196786
0.24620645419927314
0.195140924397856
0.23643482769839466
0.24015066609717906
0.256354886200279
0.24739528610371053
0.23436182610457762
0.23442340169567616
0.21484016170725226
0.2860313464072533
0.22277369580697268
0.20542249589925632
0.2097310481010936
0.24248429259750992
0.28337101510260254
0.23366747270338237
0.23116577579639852
0.22073504138970748
0.24373580049723387
0.24112304869340734
0.19925053470069543
0.22333593000657856
0.21861180410487577
0.1991700033075176
0.2424141714000143
0.20959564479999243
0.2110236474080011
0.22986670159734784
0.24398970369948075
0.22415659469552338
0.25173314730636775
0.2186865285038948
0.23315990220289678
0.20310273329960182
0.20326219509588556
0.19109890559921042
0.19823393149999902
0.1799060391029343
0.20391066110460088
0.18512281799921765
0.18482383190421386
0.20758609289769084
0.19505681790178642
0.23736921270610764
0.20056569109437988
0.2310610869899392
0.16594389890087768
0.21693791560828685
0.19197447389597072
0.22242498690029605
0.19485151258995756
0.19441086089937015
0.17528773510130122
0.1803823356050998
0.18523172209970654
0.18219583180034532
0.1989967348985374
0.17898451429791748
0.17760706660337747
0.18828564890427515
0.1929905647994019
0.16184109998866916
0.18734496309189125
0.18350079630035906
0.18639754209434614
0.17074132359120994
0.18613592439796775
0.18606806709431112
0.18988728419644757
0.17771608269540592
0.18138222800334916
0.17471387590048834
0.1788853069068864
0.17287081700051204
0.19686869059223683
0.19207537129987032
0.18342620260082185
0.18982277400791644
0.18631740390555934
0.13301346810767428
0.15039623479824513
0.15808288250118493
0.16298682499909772
0.15173143140273168
0.17864946549525484
0.1478639781009406
0.14928494120249525
0.17098874740768225
0.16853994929697363
0.14865844149608165
0.16217950610443949
0.18032750569982453
0.16279674550751225
0.1738060355070047
0.16393693319987507
0.16554056389722974
0.1570299695013091
0.17956779279047624
0.16108482809504493
0.17892829310148956
0.1656421474996023
0.13975958669325336
0.1553560603992082
0.1489486454986036
0.14112585469847544
0.14134003618964924
0.12713181059807538
0.1281723808031529
0.13546605580486357
0.1384407617035322
0.15487056779675185
0.1534718386013992
0.16365535800578074
0.13780577579746023
0.148963419708889
0.13080724370665847
0.1417230482911691
0.11850165859796107
0.1450150280026719
0.14372978720348328
0.11701612949837
0.16797992180800064
0.1506181726930663
0.1521275980048813
0.14322332689771428
0.13214060249738396
0.14299293250078335
0.15069918000372126
0.13834475909825414
0.1539573138928972
0.1257179919979535
0.1360372886992991
0.13454715820262209
0.141228389297612
0.14146092240698635
0.1526460706954822
0.1374838126008399
0.15867855680407955
0.1373391357017681
0.14901908909669145
0.14504968239925803
0.17231438480084763
0.12834327619057148
0.15360343230422585
0.14549215369625018
0.1570895084994845
0.1316122554941103
0.13778623349498959
0.12331991179380566
0.12724198519717903
0.1363634943962097
0.1283198745106347
0.1373134961933829
0.1251390119898133
0.1455784851917997
0.16501828680047764
0.13767377509502693
0.16025699829915538
0.14182280789827928
0.16194511050125585
0.15009386150632054
0.1844450452015735
0.16448771689319983
0.1254042270942591
0.1376886537997052
0.14021526139695198
0.1332493102992885
0.12401575699914247
0.1164526705048047
0.1168760095955804
0.12661480449605733
0.11742030839668587
0.11823755080113188
0.1250411165994592
0.11336470629321412
0.11931697779800743
0.10952574900584296
0.11493275669636205
0.11159401920158415
0.11238214779878035
0.12342005679383874
0.12122515240916983
0.1210072621004656
0.14544403690379112
0.13358197530033067
0.13530079040210694
0.1169335628976114
0.12472756549250334
0.12794396760873497
0.12501407159725203
0.12492150390753523
0.13590841219993308
0.1270810695947148
0.13349630660377443
0.1211479575955309
0.12699531010584905
0.14051540730288253
0.137273003696464
0.1415187045931816
0.1277111920993775
0.12452673499938101
0.1350172653910704
0.1455767645034939
0.15627667770022527
0.15392277620267122
0.13816611320944502
0.15064010709756986
0.13626961270347238
0.159830943797715
0.13721134519437328
0.11835962920449675
0.14324300340376794
0.13444878790760412
0.1327546805026941
0.13717797219287603
0.13338821369688958
0.12899588940199463
0.1232235879986547
0.14956553529482336
0.1292884657974355
0.1424865929991938
0.12435324710095301
0.14488703539827838
0.12522215159842745
0.12454411330400035
0.13024523690110074
0.12554357800399885
0.1356009134906344
0.14860148539301007
0.15008677541045473
0.1712103135068901
0.19129107740009205
0.17959343399852515
0.16754567030584439
0.1415421793004498
0.1410499310004525
0.16056201700121164
0.1427045625052415
0.14948183320229874
0.13184867519885302
0.11569201679667458
0.1479497199994512
0.12494437840068713
0.11930790391052142
0.13636099379509686
0.14361192299984396
0.1271771028987132
0.12251657680608333
0.11479995410190895
0.11179484950844198
0.12038308749906719
0.12738715150626376
0.14086399279767647
0.1152378374012187
0.11839432450942695
0.11636949150124565
0.1331270974013023
0.11060866119805723
0.12824041449930518
0.11516673020087183
0.12195961769903078
0.1242707550060004
0.11333811999065802
0.11224700310267507
0.12684869120130315
0.10213128959294408
0.11897413430269807
0.13925516629824414
0.1186794929089956
0.11717742460314184
0.1389693630975671
0.12162419739179313
0.12317339410074055
0.12037371520418674
0.11534491530619562
0.11131434619892389
0.11345991130219772
0.1113098268979229
0.11858354880241677
0.11535455510020257
0.12463502379832789
0.13109235380543396
0.10068036569282413
0.12808683440089225
0.10974478959105909
0.11837717370362952
0.10303614049917087
0.12208721480565146
0.11522492440417409
0.12774637220427393
0.11602910320507362
0.10561832740204409
0.13195562689797952
0.13283209919463843
0.13644561810651795
0.12664259229786695
0.12826257930137216
0.12684586020186545
0.11209511460037902
0.11328832940198481
0.12853504229569807
0.1184964679996483
0.12895750850439072
0.11388375689275562
0.11387688970426098
0.12415377099532635
0.11415985591011121
0.11625440720235929
0.12593552040634676
0.11076398639706894
0.13597590840654447
0.12067369589349256
0.11616751599358395
0.11342668290017173
0.1235117724048905
0.12976353919366374
0.10947665189160034
0.10280197029933333
0.11389925869880244
0.1186039300984703
0.10851558099966496
0.09209852010244504
0.10231347869848832
0.11534180719172582
0.09536800109781325
0.12553742909803986
0.12001907259691506
0.11023813060019165
0.11238920439500362
0.13041535730008036
0.1257772887009196
0.11952674280619249
0.10683902649907395
0.1320948857930489
0.11980283819139004
0.09949313700199128
0.11505811599781737
0.12297100049909204
0.12378311289940029
0.11525475509697572
0.13689328080508859
0.1227529086987488
0.12890268770279362
0.12457553579006345
0.13425372580531986
0.13552223830483853
0.147695530008059
0.14164564260281623
0.13711024520453066
0.11988122590119019
0.11334884340176359
0.11722840450238436
0.11780111220432446
0.10524245080305264
0.1164190297946334
0.1158906401018612
0.11407450889237225
0.11649844560306519
0.11585823280038313
0.10782668609172105
0.11998831479577347
0.11572185910772533
0.11363340900279581
0.11308622220531106
0.11556618420872837
0.13109324949327855
0.12748753399355336
0.10561706759035587
0.09944427829468623
0.10787093960680068
0.12615800719941034
0.1129059137078002
0.11891196429496631
0.11364134399918839
0.10508461811114103
0.1229495162027888
0.10211673369631172
0.11371689169900492
0.11503752830903977
0.11337692349916324
0.10725204730406404
0.13908422429813072
0.10884981889976189
0.1262532244087197
0.12592804889427497
0.11696101579582319
0.11469851859146729
0.1088285134988837
0.10514905650634318
0.11634527819696813
0.1187660729046911
0.1302751015056856
0.11953839459456503
0.1193141208961606
0.1237488565966487
0.13416698439978064
0.11692163810366765
0.12488541119964794
0.13036864110035823
0.1201649068039842
0.11612246779259294
0.1280508075025864
0.14946528029395267
0.1154500894015655
0.13209668629569932
0.11752131149405613
0.11930762369884178
0.12762247329810633
0.12851283069467173
0.12042588739423081
0.1087913001072593
0.11979918580036611
0.10716558689018711
0.1141894618049264
0.1276416864944622
0.1279034706996754
0.11751194630051032
0.10530601440696045
0.10785187979927287
0.1136136111104861
0.10133936180500314
0.1036769057973288
0.1142870335956104
0.10635103229433299
0.10751472089905292
0.10859714680118486
0.11027365170884877
0.09201847680378705
0.11008611629949883
0.08934901739703491
0.10714307220187039
0.10234710859367624
0.10422844319837168
0.09853983069770038
0.09705600209999829
0.10806994040030986
0.1312470534001477
0.10885964679764584
0.1223954544053413
0.12625904430169613
0.10387592240003869
0.11323652969440445
0.11231159899616613
0.11326825419673696
0.11779585289768875
0.12150335939368233
0.12001279570395126
0.1174187564989552
0.12282658729236573
0.10959855610271915
0.11858677639393136
0.12213819170137867
0.12686650280375034
0.13343349139904603
0.12919972019735723
0.11250771030317992
0.11655953490408137
0.10689754509367048
0.1210064091021195
0.12519047940149902
0.09994119439506903
0.10119926250772551
0.11226338968845084
0.10265577030368149
0.11686028048861771
0.11554797500139102
0.12287160579580814
0.11850793259218335
0.11644885570276528
0.12885781479999422
0.13225136069813742
0.1125013971934095
0.11682908540824428
0.11388762290589512
0.10416317909257486
0.12157714619534091
0.10774642489850521
0.1138376547023654
0.1610678654978983
0.12541579459793867
0.127163593203295
0.1372218228993006
0.14024536139331759
0.12874649610603228
0.11682415179675446
0.1105712088989094
0.1424396191025153
0.12789174390491098
0.1271188198006712
0.11278336970135569
0.11216621010098607
0.11615551259601489
0.14370171659393235
0.1360039409948513
0.1362207939964719
0.12995524320285767
0.1260379708954133
0.1153058378957212
0.10733470520935953
0.12040457989787683
0.1194513336988166
0.12751389190088958
0.12250653880182653
0.10037148990668357
0.12854206950869412
0.10272967990022153
0.11605978700099513
0.1073918603011407
0.09544502260396256
0.11843258769949898
0.11456257599638775
0.12690601469948887
0.12073628549696877
0.1043717922992073
0.111167851195205
0.11026996279833838
0.10535601589363068
0.1004508693004027
0.0953355909907259
0.10791042270138859
0.1000451142899692
0.1185939860995859
0.09778434140607714
0.1060322823934257
0.10140116580296307
0.09618444570805877
0.1059786980971694
0.10496832109056413
0.09022256799507886
0.1116358328028582
0.09587652949849143
0.10610470469109715
0.1012584006995894
0.09579569100169465
0.11713757370598614
0.1058710881974548
0.10687906090170145
0.11667647560825571
0.11018168480368332
0.107804708101321
0.10764030930586159
0.09982923859497532
0.09932516010012478
0.11993914779741317
0.10431312479777262
0.11647809060523287
0.10426198500208557
0.10101408719783649
0.11222432230133564
0.10986863770522177
0.10484886839985848
0.11998388580977917
0.11444515719776974
0.10923162660328671
0.12982412819983438
0.13862882900284604
0.12027908409945667
0.13345824040006846
0.12981560049811378
0.14450248350622133
0.12784997730050235
0.14757984580937772
0.10843163030222058
0.10450306389247999
0.10830146879889072
0.10404344210401177
0.0999185241991654
0.10285245049744844
0.0958739890018478
0.12177892610197887
0.10622544629732147
0.10485527799464762
0.1047755248961039
0.10358379590325058
0.10978830850217491
0.10936130550689996
0.11688114259159192
0.11309801950119436
0.10362828710349277
0.10244220930617302
0.11320778969675302
0.10242855829419568
0.10949337609345093
0.11095594420330598
0.10868209459586069
0.10009616469033063
0.11566914799623192
0.1140530134900473
0.11369694520253688
0.10245062459725887
0.10132109440164641
0.1110550521989353
0.10122283289674669
0.10263236199971289
0.11446641120128334
0.10271707440260798
0.11870982069522143
0.11406022510491312
0.11770345040131361
0.11871957338880748
0.11572397709824145
0.12012180279707536
0.10365070389816537
0.11214562929235398
0.10088833050103858
0.11132487589493394
0.10309542079921812
0.09971716590225696
0.10381311299279332
0.1126172797055915
0.09953542250441387
0.10046835140092299
0.1152580672991462
0.11292900770204142
0.10962438029237091
0.11466841930523515
0.10894144070334733
0.12081249540206045
0.10883069860283286
0.10944854780100285
0.10438215420581401
0.10396740749711171
0.10618643680354581
0.11055113750044257
0.10927170120412484
0.10856094160117209
0.1059706440079026
0.12289582020603121
0.11090759959770366
0.12796356639591977
0.10898736210074275
0.10947179680224509
0.1298668019939214
0.10650651711039245
0.10504181499127299
0.11630389069905504
0.11474273320054636
0.11488885069265961
0.1112465864047408
0.09957322110421955
0.11073597169015556
0.09710404929937795
0.12096059439936653
0.09340265929931775
0.10475964170182124
0.10584233991103247
0.10147813339717686
0.11449414460221305
0.11500680550234392
0.10763815309619532
0.10559626530157402
0.10406953729689121
0.11332898640539497
0.11124454570235684
0.10303381810663267
0.09448885199381038
0.11181915469933301
0.12078272319631651
0.11510806990554556
0.11886049570748583
0.10388383800163865
0.12880416510161014
0.10764777980512008
0.09916445310227573
0.10771059640683234
0.10765509640332312
0.10843494141008705
0.09294146080501378
0.1076004189089872
0.12661952499765902
0.11231588199734688
0.11511657389346511
0.10281967470655218
0.09682402790058404
0.10304311390500516
0.11297053219750523
0.11727285590022803
0.11069626259850338
0.1031021781032905
0.10696420489111916
0.10209721860010176
0.1048180193058215
0.10596871370216832
0.11444079410284758
0.10559184430167079
0.12518991481047123
0.12421470349654555
0.11104109259322285
0.11484233799856156
0.10221705239964649
0.10411793839884922
0.10020602219738066
0.09957148790126666
0.11610778379254043
0.10072309160605072
0.10548331330064684
0.09293541549704969
0.09540217260364443
0.11264057069784031
0.10207433219766245
0.10773161459947005
0.11055622750427574
0.10098903069738299
0.10061250149738044
0.10066183700691908
0.12551385989645497
0.12027524929726496
0.11349260630086064
0.1051830125041306
0.09946324119810016
0.09554023050004616
0.10787461180007085
0.09945300240069628
0.11995000500464811
0.12405783790163696
0.1342556056100875
0.13058244570856914
0.11458421890856699
0.10793226100504398
0.09811230018967762
0.10486439110245556
0.10053454849403351
0.126541706698481
0.10960753220133483
0.11159034129232168
0.11989120480138808
0.11043446299154311
0.11693962700664998
0.10380594249581918
0.11640394530259073
0.11090530579676852
0.11176366740837693
0.10483117670519278
0.11296189170097932
0.11204375830711796
0.10746744499774649
0.10322760060662403
0.10279560290509834
0.1390891414019279
0.116692005796358
0.11674522330285982
0.11570150649640709
0.11959262120071798
0.13709258519811557
0.10003884830512107
0.11354514809790998
0.1287640225025825
0.1139356672996655
0.11432730719679966
0.11864953299518674
0.11994958919240162
0.11852003199746833
0.11099638610612601
0.12538225580938162
0.11484291510423646
0.11442106579197571
0.10045271090930327
0.09916379250353202
0.11555289949756116
0.09999713520519435
0.10868878699839116
0.09955330729717389
0.11289805739652366
0.09302206170978025
0.1025526879937388
0.10400123860454187
0.1138616751995869
0.09968811419093981
0.1053112942026928
0.1060816703015007
0.11602556379511952
0.10382903779391199
0.11212922099512071
0.11779638429870828
0.118480917904526
0.11394416970433667
0.12450970499776304
0.13042826700257137
0.10997983339475467
0.11277428810717538
0.10663028820417822
0.1179372739046812
0.10326358890160918
0.11326940959552304
0.10275400270475074
0.11203117989934981
0.10709514919435606
0.09222946839872748
0.0999641629983671
0.1017278698971495
0.09433369290782138
0.10780490959296003
0.10914824990322813
0.10467991080367937
0.09835449039237573
0.12917761980788783
0.10839162109186873
0.10793264990206808
0.11706752890022472
0.12354293609969318
0.11908814359921963
0.11288622820284218
0.10146025270223617
0.11092923689866438
0.10827080820454285
0.11527789770625532
0.1416811692994088
0.12818435169756412
0.11648646499961615
0.11065000320086256
0.11870837759925053
0.1040231172926724
0.11351343540009111
0.11338246460072696
0.10636860859813169
0.1035372904036194
0.11174701529089362
0.09351992890005931
0.12034882460720837
0.09907161879818886
0.0916936167050153
0.10302450640592724
0.10500626859720796
0.11676210729638115
0.11011257800273597
0.10512395480182021
0.10787217760225758
0.09974374059820548
0.09742659489857033
0.12356696940260008
0.11492615640163421
0.09832743429578841
0.11217274250229821
0.09951038910076022
0.10442490809364244
0.11227291940012947
0.11021782689495012
0.11121468419441953
0.11725499719614163
0.11040934409247712
0.09312465259572492
0.10007646570447833
0.10212398039875552
0.1117882716935128
0.10113502820022405
0.10449304189532996
0.10824694469338283
0.10688533240463585
0.10543544900137931
0.09944968540221452
0.10027160960016772
0.11675504859304056
0.09906342979520559
0.09731627659639344
0.10627715999726206
0.11087726349942387
0.10519427779363469
0.10536136329174042
0.08952266459818929
0.11172578131081537
0.1137356903986074
0.10529614150291308
0.10534416310256348
0.1092182480962947
0.09681457219412551
0.10378218740224839
0.11016883390257134
0.12105750710470602
0.1015639282995835
0.0965504503925331
0.1028776691062376
0.10275435670046136
0.08958335520001129
0.09342272980138659
0.10802705700043588
0.10696947949472815
0.09425944520626217
0.10060901099350303
0.11522783068940043
0.11657881420105695
0.12364586669718847
0.0971063015051186
0.10426274290075525
0.1077258674078621
0.1223805547109805
0.10536688100546598
0.10843571440782399
0.10540458330651745
0.09765043780207634
0.10888949310174212
0.09471026459941641
0.11285661041038111
0.10937577179865912
0.11642892051022499
0.10400096399243922
0.1184733419911936
0.11124490679940209
0.11397011840017512
0.11706807740265504
0.13513823479879647
0.11016254039714113
0.11895547719905153
0.10594020939897746
0.09457836610963569
0.10460310509661212
0.11151213210541755
0.11643661810085178
0.12066194310318679
0.11329359349329024
0.10882133699487895
0.12126058130525053
0.10816273880191148
0.09751511650392786
0.09333095949841663
0.11381211800035089
0.1110208660014905
0.13190148749854416
0.11764841449912637
0.12611978619825095
0.11482132959645241
0.1078098832978867
0.10369827860267833
0.10620885469252243
0.10480280619813129
0.103448297502473
0.11626655360450969
0.09642611220479011
0.11216931800590828
0.09843363399850205
0.11960285330424085
0.10158861029194668
0.0952099253074266
0.09416902590310201
0.09818443750264123
0.09756074430188164
0.10943690789863467
0.1037166633992456
0.10638738949783147
0.11085637249052524
0.11738046039827169
0.10940925789764151
0.11315261909039691
0.11673940389882773
0.1171252142987214
0.11906269020400942
0.12190583229530602
0.11028687040088699
0.10934319080552087
0.12343015900114551
0.13041981200221925
0.1195676653063856
0.11597489439882339
0.10911305389599875
0.12667765179648996
0.09992625640006736
0.10159316069912165
0.111356403992977
0.09680784129304812
0.10850436349865049
0.1106264061992988
0.09975689770653844
0.10871178960660473
0.11023807360325008
0.09771402319893241
0.09508420509519055
0.11138203199952841
0.10341027330141514
0.11481943040853367
0.11271386570297182
0.10454357160488144
0.09969032549997792
0.11288105229614302
0.132146849099081
0.10830212580040097
0.11019551370991394
0.13531618249835448
0.11644421609817072
0.12477480869274586
0.12407771250000224
0.12846449610078708
0.11789730370510369
0.10410718340426683
0.10794672940392047
0.10445214990759269
0.11217054169392213
0.11034168109763413
0.10177717399783433
0.1203705981024541
0.12299517650390043
0.11211889300029725
0.12423141329782084
0.10408115490572527
0.12383117410354316
0.11957802859833463
0.10756453661015257
0.10826962899882346
0.09942604320822283
0.09697404829785228
0.13386576100019737
0.1002140645054169
0.10213521870318801
0.10196349080651998
0.10051314469892532
0.10045720170019194
0.0997391369077377
0.10545889020431787
0.1049877726007253
0.1016557447030209
0.09866786550264806
0.09759509910363703
0.10279531779233367
0.10177283689845354
0.11445551089709624
0.10275239020120353
0.09422010140260681
0.10588418889092281
0.10923633580096066
0.11297826940426603
0.10275556930573657
0.10445014449069276
0.09788318190257997
0.11554926519747824
0.09957811079220846
0.10168589369859546
0.10062960130162538
0.0943250869982876
0.10627650460228324
0.11518956810468808
0.09404261000454425
0.12132937000133097
0.10479716309346258
0.11083140540868044
0.10317811180138961
0.12805509810568766
0.12617107280530035
0.13869861440034584
0.11760465690167621
0.1433987009921111
0.13872370559256525
0.10377003350295126
0.10704424988944083
0.1138005043962039
0.1103838482988067
0.10909788210410624
0.10025286640739069
0.1106479937909171
0.10666821219492703
0.09761090750107541
0.09486294229282066
0.11103428099304438
0.11385369959753007
0.10293731440324336
0.09994007169734687
0.10881596140097827
0.1013377878931351
0.10801553390920163
0.10288922510808333
0.10013861190527677
0.09587059149052948
0.09826458339812234
0.09816360449185595
0.10624707819661125
0.11845524420496076
0.11064288329798729
0.12027084290748462
0.10700788010144606
0.1214663912076503
0.10936210739891976
0.1009181417990476
0.10349382980493829
0.11073456689482555
0.11373388950014487
0.10065363390604035
0.09604727149708196
0.09528169209370389
0.09847576570464298
0.09685516949975863
0.09716466319514439
0.09905262209940702
0.09998637940734625
0.10797430250095204
0.09987389150774106
0.10404308629222214
0.10219419290078804
0.09973587150452659
0.10881325909867882
0.12038925399538129
0.10309841770213098
0.09968526680022478
0.10040846769697964
0.10037851269589737
0.11436035140650347
0.1055256527964957
0.11663352149771526
0.11828432139009237
0.11574486220488325
0.10546663920395076
0.10511809400049969
0.1208903150050901
0.11933156029554084
0.10322126459795981
0.10959181999787689
0.10766340059926734
0.10706077379873022
0.11210372180212289
0.1062355913920328
0.11157248220406472
0.10901270150206983
0.09654548310209066
0.10210272039985284
0.09925041199894621
0.10143748440314085
0.10966447539394722
0.10025267320452258
0.10162007630569861
0.12074729069136084
0.11151272481074556
0.10130712910322473
0.12484607839724049
0.11575223379768432
0.107551757292822
0.1229590684059076
0.11537760630017146
0.11414768290705979
0.10063296429580078
0.09986245119944215
0.09958729560021311
0.11168644699500874
0.11947904559783637
0.10240002230275422
0.08925862120231613
0.09768732199445367
0.12490895170485601
0.11405240719905123
0.11837735780281947
0.11364087490364909
0.11650001209927723
0.11565188419772313
0.11460076740477235
0.10861681229434908
0.10826070680050179
0.09718386339955032
0.11164505860069766
0.1190976410987787
0.10715479869395494
0.10615737030748278
0.09912872549612076
0.10497782569145783
0.09080899639520794
0.09098289370303973
0.10666924889665097
0.11315637360094115
0.09616804319666698
0.09640302839688956
0.09559464879566804
0.10865975390188395
0.11154290430713446
0.10745798210846261
0.10032947609433904
0.09910133640514687
0.09906376909930259
0.09179695040220395
0.09944422540720552
0.11722841180162505
0.10361084140604362
0.11204015469411388
0.10549809179501608
0.10872203289764001
0.10096900630742311
0.11636006769258529
0.11024260030826553
0.11763658069539815
0.11109479360748083
0.10978702430147677
0.12694416709709913
0.10813444040250034
0.12098676619352773
0.10778593430295587
0.11859673670260236
0.11507496779086068
0.0980710607022047
0.09436805640580133
0.10817647950025275
0.10857845909195021
0.10741762410616502
0.12029604769777506
0.09424919029697776
0.11769217040855437
0.12809860230190678
0.11187272559618577
0.10776867920067161
0.10426880279555917
0.11283912060316652
0.10058189150877297
0.09055554080987349
0.09540044240420684
0.11241327080642805
0.10568570010364056
0.09800077469553799
0.11532664729747921
0.12695562349399553
0.11574423590209335
0.11166586709441617
0.11629493280779571
0.09607729889685288
0.10426734269130974
0.10861181230284274
0.11839625949505717
0.11653719409368932
0.09458071138942614
0.11998411800013856
0.12602726540062575
0.11883720039622858
0.12322483210591599
0.11559739600634203
0.09647188979433849
0.10191933320602402
0.1013702437048778
0.10271634130040183
0.11377625630702823
0.09548712469404563
0.09821879629744217
0.11125728699844331
0.10369056909112259
0.09556810359936208
0.0985693529015407
0.1127056404016912
0.10747437629615889
0.1059523856965825
0.10364287679549307
0.09764383919537067
0.11175988669274375
0.12850657280068845
0.1096602039062418
0.10170184900052845
0.10954193939687684
0.09720752069260925
0.09362216820009053
0.10570080420002341
0.11031953210476786
0.11235717360395939
0.0949301732936874
0.10638085550162941
0.09825182110071182
0.11616682399762794
0.10011367910774424
0.11606525490060449
0.11535860070725903
0.11117497920058668
0.09484355230815708
0.11653952840715646
0.1032056050025858
0.09651292019989341
0.10771230510435999
0.11807493750238791
0.1177168085006997
0.10142913128947839
0.12631658799946308
0.11260051799472422
0.11169132760260254
0.10182840580819175
0.11311425380408764
0.10093540819361806
0.10397156159160659
0.10436102380044758
0.10927053180057555
0.11016370200086385
0.11470808599842712
0.1033203633967787
0.10017591419164092
0.13833173220045863
0.10359108429402113
0.1003938582027331
0.11781994440825656
0.09784420620417222
0.1075624439981766
0.09751163379987701
0.10924713129643351
0.10093180569820107
0.10207280140602962
0.10219381559873
0.11748448050348088
0.13925956339808182
0.12196730849100276
0.1340279975091107
0.10691622350132093
0.12400858179898933
0.09064394279848784
0.11158192530274391
0.1054874498047866
0.11524188589537517
0.10276322389254347
0.10558757720282301
0.11909915340365843
0.116797722899355
0.11257909210398793
0.12845582470763475
0.11648531740065664
0.137812492006924
0.11678871400654316
0.14825359190581366
0.11049653550144285
0.1241794322966598
0.11828842780087143
0.11276816959725693
0.10715928169665859
0.10436955459881574
0.10473220949061215
0.10573498089797795
0.11766035719774663
0.11951043760636822
0.10148480390198529
0.10601452029077336
0.10137476699892431
0.10190569489495829
0.1348457394982688
0.13162298360839486
0.12395067180041223
0.11114763639634476
0.11902659169863909
0.11550862429430708
0.10793008119799197
0.10625225990079343
0.09768629720201716
0.09947267360985279
0.11905418440001085
0.09975967999780551
0.10582732330076397
0.10269501899601892
0.10861099939793348
0.11388140809722244
0.11360198309412226
0.09902841179864481
0.10969901779899374
0.11171430930262431
0.11457802299410105
0.1083320692065172
0.11988771150354297
0.10156922779278829
0.12875038430793212
0.11661745689343661
0.10115068589802831
0.10190823100274429
0.09712988210376353
0.1009625816019252
0.11135250109946356
0.0953399127931334
0.10526771999429911
0.10823373990133404
0.11264237669529394
0.10654025020776317
0.10871174320345744
0.12505172160454095
0.11639210339635611
0.11844301089877263
0.10882340759271755
0.11169518249807879
0.11342626890400424
0.11530237379483879
0.1437838927959092
0.11693697649752721
0.11669154689880087
0.12356115919537843
0.11448086489690468
0.10453358821105212
0.09887761540012434
0.09873330859700218
0.10674019099678844
0.11192321709822864
0.1060805393033661
0.11995654070051387
0.1025251107988879
0.10149532919749618
0.1180861662956886
0.10562933139735833
0.10944832920795307
0.1116020637913607
0.11552530269837007
0.11461841280106455
0.10131328150164336
0.11079426129581407
0.10802921450231225
0.10773738549323753
0.10027976869605482
0.09391755510587245
0.102329414896667
0.11605649800039827
0.120320091501344
0.1158601677045226
0.11482451379997656
0.10620373089332133
0.10187163819791749
0.10731815859908238
0.10979651629459113
0.10151936990441754
0.1029295742046088
0.11385399090358987
0.09885554460342974
0.09584029560210183
0.1301119009964168
0.12156112629454582
0.1157400372903794
0.123865436099004
0.1364211504929699
0.1237169804982841
0.1086908319965005
0.12714845660375432
0.11165958150522784
0.0990120358997956
0.1077081811032258
0.11012367170769721
0.10774895419599488
0.09799422080395744
0.10104416440008208
0.10746584060834721
0.09791782459942625
0.1106466130935587
0.10608046989655122
0.10664037589449435
0.10576313269557432
0.10625747040612624
0.09464235390769318
0.11204193329904229
0.11478436880279333
0.11132377650355921
0.09944575789850205
0.10598897049203515
0.09972956760320813
0.09945164399687201
0.10928998850286006
0.09794367389986292
0.10162503430619836
0.10948454149765893
0.10162518320139498
0.10394472839543596
0.10607872649561614
0.09907735070446506
0.09152945169480517
0.10657860910287127
0.09840701160719618
0.0898904280969873
0.10175639860099181
0.10738702050875873
0.11315017589367926
0.11623942730948329
0.1233677446958609
0.13733923779800533
0.11213326529832557
0.10834495209855959
0.11831501149572432
0.12836222209734843
0.11754005989059806
0.10951340749161317
0.10701547639910132
0.10254691579611971
0.10644295889651403
0.09917954850243405
0.0943963689962402
0.10425067018950358
0.12108008089708164
0.10040519010508434
0.10412694429978728
0.10906752250157296
0.09869054189184681
0.10245801489800214
0.10851222430355847
0.09916987040778621
0.1080520658986643
0.10311273040715604
0.10529252249980345
0.10565991720650345
0.1097903636051342
0.12044362849555909
0.11158335580257699
0.11453049979172647
0.10409395709866658
0.10443217750871554
0.1355856318026781
0.12142744830343873
0.12057894420577213
0.10786445209523662
0.10567082479828968
0.09403199990047142
0.09870592610677704
0.10121195580577477
0.0988836064003408
0.10913780460832641
0.10556397249456495
0.10696251878980548
0.10200342530151829
0.10061728599248454
0.11128394920378923
0.11285955319181085
0.11727937420364469
0.11432538999943062
0.10666837149765343
0.110792512295302
0.10828773389803245
0.1048007778939791
0.10679450850002467
0.10921151179354638
0.11145763359963894
0.1177696336992085
0.11596163030480966
0.09144498469540849
0.10500624380074441
0.10436124140396714
0.10382254369324073
0.11786592369899154
0.10384919421048835
0.09590533989248798
0.11304623200558125
0.10780270150862634
0.10372378339525312
0.10118667600909248
0.10869357510237024
0.13377557069761678
0.12456736169988289
0.12807544090319425
0.10728537789545953
0.11567858300404624
0.1045959586976096
0.1097189649939537
0.11837869300507009
0.10451545760734007
0.08714667320018635
0.10560615989379585
0.11050565489567817
0.0951111651957035
0.09043543889420107
0.0976263104006648
0.0976432577939704
0.11234272749861703
0.11415181299671531
0.11785540669225156
0.1101215134956874
0.10968944480409845
0.1037920180009678
0.11017026279587298
0.1096607193001546
0.11373356530675664
0.11256223079981283
0.10064377970993518
0.10458604930900037
0.10913880730513484
0.10290315089514479
0.1154995184042491
0.10526847949950024
0.12467639049282297
0.11396386959822849
0.10443642940372229
0.10536027470370754
0.09839072809554636
0.10075972399208695
0.0922140876064077
0.1071163835003972
0.1049215566017665
0.09117029269691557
0.09605807149782777
0.09637840440263971
0.09978798129595816
0.09031631459947675
0.11064412100240588
0.10425123949535191
0.1044693021918647
0.10654416820034385
0.10401722899405286
0.11801539589650929
0.10166419729357586
0.10317036230117083
0.10903497020481154
0.08743212380213664
0.11452630599960685
0.10133079451043159
0.10480242599733174
0.09174927829299122
0.09097152019385249
0.09568465040065348
0.09334737779572606
0.09773018019041047
0.11998616439523176
0.10674120219191537
0.1108603318920359
0.11522642980562522
0.10843271430348977
0.11135656120022759
0.1119944610982202
0.09099121559411287
0.09827192421071232
0.09910622930619865
0.10582043009344488
0.11727209780365229
0.11813162229955196
0.1078922459972091
0.09725521529326216
0.09887984090019017
0.0955292618018575
0.10801021530060098
0.10038492480525747
0.1099914682097733
0.09640948689775541
0.11717831309651956
0.11209776089526713
0.1124191410955973
0.11010173519607633
0.11635943509172648
0.1128086538054049
0.11620818240335211
0.10115033639594913
0.09371737010078504
0.11610477860085666
0.10912408090662211
0.0919165045954287
0.12281085030408576
0.10883971709990874
0.10613972520222888
0.11080167280742899
0.10920739119173958
0.11383395029697567
0.11066131308907642
0.11143895380664617
0.11809074230259284
0.11521482249954715
0.11464447469916195
0.11093378729419782
0.11102027129381895
0.10891056979307905
0.11459382160101086
0.12284424420213327
0.11621288959868252
0.10410665470408276
0.10442089450079947
0.10446469779126347
0.10640204530209303
0.10042665059445426
0.11241602810332552
0.09509461369598285
0.09104627360356972
0.10304746250621974
0.10469918319722638
0.09108258050400764
0.10445921939099208
0.10685550909256562
0.10655451850034296
0.10289960639784113
0.10709242320153863
0.11585718520218506
0.10385012220358476
0.1081236426020041
0.11090816110372544
0.10437444699928164
0.12264899089932442
0.10711982470238582
0.12891732330899686
0.10835384950041771
0.10136769579257816
0.11834522789577022
0.1187505853944458
0.10510043239919468
0.10066314639989286
0.09693472740473226
0.10854715269524604
0.11203930699266493
0.11756237889640034
0.10547806200338528
0.11618680310202763
0.10091260420158506
0.10919226569822058
0.11270889099687338
0.12069091409211978
0.11970227579586208
0.1144902343978174
0.11571353090694174
0.11295167109929025
0.11272617579670623
0.11390559880528599
0.10573192039737478
0.10804646870819852
0.11575374479871244
0.09949526200070977
0.1163727950071916
0.11967089480021968
0.10960374060086905
0.10568156180670485
0.12284339850302786
0.11393597379792482
0.10512527070241048
0.1065810938947834
0.10438689469592646
0.10934715809999034
0.11099127229535952
0.1157139313989319
0.10765950640197844
0.11648121409816667
0.12574236179934814
0.11527289289515466
0.11074329839320854
0.12307080100290477
0.11748169519705698
0.11304454118944704
0.10039808070287108
0.09690908879274503
0.10538467309670523
0.10420126719400287
0.1004606724018231
0.11359669469529762
0.1098461922025308
0.10626237499527633
0.10268802349455655
0.10115345349768176
0.0995407456997782
0.1066937695024535
0.10021433010697364
0.09354724190197886
0.09697967009851709
0.09188627570401878
0.1022706756950356
0.10737661919556558
0.10834344750037417
0.09925096479710191
0.11031640489818528
0.10229578580474481
0.10382395799970254
0.12206344349542633
0.0976812593988143
0.11092196399113163
0.11002251469762996
0.0983165258076042
0.12142771260114386
0.10814694210421294
0.1047798709012568
0.09580570339458064
0.10104969940148294
0.10637420390266925
0.12590018339687958
0.12243287389865146
0.12069179069949314
0.12635323139838875
0.12761071199784055
0.11193531960016116
0.10011389870196581
0.10992328629363328
0.12403926999541
0.1169186522020027
0.1025249095982872
0.09612218888942152
0.11980258779367432
0.10588313660118728
0.10305696399882436
0.10090327120851725
0.08973759158980102
0.11523142099613323
0.08691429729806259
0.0994238459970802
0.10771585789043456
0.10060032340697944
0.0989139067940414
0.10936447270214558
0.10914072019513696
0.10417914310237393
0.10306346819270402
0.11067395309219137
0.10715790879912675
0.1081013691960834
0.11119826189242303
0.09934719779994339
0.11346909899730236
0.09786342119332403
0.09281948219286278
0.10032581340055913
0.10620666249888018
0.09415080660255626
0.105027034599334
0.09920059180585668
0.11018265670863911
0.12728041410446167
0.10943579609738663
0.10598643999546767
0.08836697119986639
0.12052430809708312
0.13806777129648254
0.11896792399929837
0.10875738429604098
0.13409366520354524
0.10210147959878668
0.11950732510304078
0.10654436110053211
0.10327186449430883
0.10575525700114667
0.10862457769690081
0.0961998283979483
0.09107211389346048
0.10249280231073499
0.09981145010096952
0.09593561448855326
0.10176375800510869
0.11461331989848986
0.1059361650957726
0.11514970890711992
0.1101255399058573
0.12451119869947433
0.10735467340564356
0.11144039810169488
0.11164270130684599
0.10432036080164835
0.11861276540439576
0.10124791760463267
0.10106060169637203
0.10645422940142453
0.08626131470082328
0.10251112330006436
0.09304498300189153
0.08936034099897369
0.09847076890291646
0.10162093840772286
0.11194007330341264
0.10398548169760033
0.10868868089746683
0.1096571909962222
0.11061305539915338
0.12226983099244534
0.1242095076944679
0.12350366549799219
0.1504331043921411
0.14745559870498254
0.12658712080447004
0.11030936610186473
0.141396017302759
0.10340248730499298
0.10631700529484078
0.09252614449942484
0.10741158330347389
0.10894429630134254
0.10123999579809606
0.10529294459847734
0.12152185239829123
0.10409570849733427
0.09721644440433011
0.11532657509669661
0.12191265369765461
0.11708182729780674
0.11917677751043812
0.0986431458964944
0.11670427520293743
0.1092857823939994
0.1106534470920451
0.09614466780330985
0.09885277919238433
0.09797262219944969
0.09286958350567147
0.11015611439943314
0.11962198859546333
0.11303162430413068
0.10372555500362068
0.10925168530084192
0.1071722027962096
0.09580254659522325
0.10419434370705857
0.11552927729208022
0.10357974820071832
0.0982217920012772
0.103631991695147
0.11339960539480672
0.11027404379565268
0.10031185479601845
0.11044803409604356
0.1068410909967497
0.09318231130018831
0.10787335679633543
0.11513823779532686
0.09409767390461639
0.12621461690869182
0.10616864269832149
0.0982915761996992
0.10983096570707858
0.11400931999087334
0.12310589719563722
0.09830188839696348
0.09856844580499455
0.1012970415991731
0.09727272960590198
0.11391533620189875
0.12026091900188476
0.09881142429076135
0.10151999759254977
0.09997519899625332
0.1174599222955294
0.0995721374056302
0.10004360260209069
0.12313708200817927
0.1121399347903207
0.12013191060395911
0.11438760239398107
0.0995197769952938
0.11170074290130287
0.11737095079151913
0.10587431449675933
0.10896163050783798
0.12018614920089021
0.11098335339920595
0.11519236849853769
0.10876095069106669
0.11952538089826703
0.10261517489561811
0.1186997395940125
0.10617250750074163
0.10517939039273187
0.10512523989891634
0.10288340121041983
0.10480794409522787
0.112834728800226
0.1125855518039316
0.11126073030754924
0.11153934920439497
0.10471603360492736
0.11937048539984971
0.10819078200729564
0.12023949100403115
0.12103502718964591
0.12084406060166657
0.10196280380478129
0.09679153370670975
0.10063958049286156
0.10407371129840612
0.1067879592999816
0.11090675290906801
0.10957471680594608
0.10857511640060694
0.11707627970026806
0.12670600399142132
0.1167884472059086
0.11871804660186172
0.12660624900599943
0.10988548200111836
0.11285998710663989
0.10746347060194239
0.10380076739238575
0.10421152549097315
0.11401098680216819
0.1123613656964153
0.11510602000635117
0.135746868501883
0.11804765539709479
0.13068775720894338
0.14266996659571304
0.13070263749687
0.12339579479303212
0.1195102839032188
0.12088551450287924
0.11555220460286364
0.11573764929780736
0.10677884499309584
0.12234300900017843
0.09937801460037007
0.09633396200370044
0.0960706734098494
0.10820850019808859
0.09778682960895821
0.09505343179916963
0.09286092750262469
0.09434268929762765
0.0889858940965496
0.10715738129802048
0.10292719450080767
0.10558378819841892
0.11066316600190476
0.0965964833041653
0.10217409349279478
0.10743141679558903
0.09948001760058105
0.10559930980671198
0.09528001849539577
0.09589246660470963
0.10919779769610613
0.10687263809377327
0.10661140410229564
0.1242831232957542
0.10229388020234183
0.11798202260397375
0.10838617680128664
0.11243781220400706
0.1431051379069686
0.10056356909917667
0.10688239199807867
0.11380361190531403
0.11739108429756015
0.1141597139998339
0.11891572490567341
0.11256026170449332
0.11856271449942142
0.1040343352011405
0.11222551340470091
0.11187515209894627
0.11619590519694611
0.10792556770611554
0.1241012866026722
0.10565937329083681
0.11366263460367917
0.09967585200211034
0.11678715809248388
0.10773809890961275
0.09342555679613725
0.11997888629557565
0.10615334310568869
0.09853313459316268
0.12152913140598684
0.1158597782952711
0.1071975116035901
0.09892051860224456
0.09975410039769486
0.10372072330210358
0.10583534230245277
0.12344016589922831
0.1066758377943188
0.09001487669302151
0.09855248569510877
0.10643319640075788
0.0985268475022167
0.107699963694904
0.12401472160127014
0.09492698230315
0.11622301549650729
0.11168791219824925
0.09935175200225785
0.10457577080233023
0.11049731920938939
0.10167808550177142
0.10409061920363456
0.1049199038068764
0.09908639650093391
0.10176117509836331
0.10842935759574175
0.10303178030299023
0.1001742499996908
0.11321831670356915
0.11388479749439284
0.11023807919118553
0.10863700190093369
0.1187416922999546
0.10269540250301361
0.11462541579967364
0.12869386980310082
0.1055636971956119
0.10022067819954827
0.11456948498962446
0.10902391839772463
0.10706248779315501
0.10411036860896275
0.10319369920762256
0.09465643059229478
0.10009863449959085
0.11040476579219102
0.10340984439244494
0.12091954830102622
0.09846433330094442
0.10826593750389293
0.10701193619752303
0.10417018119478598
0.11561660119332373
0.11398559249937534
0.10692245280370116
0.10156472079688683
0.10382625680649653
0.10079966050107032
0.1205524379038252
0.09495503370417283
0.09581699559930712
0.09923665600363166
0.10682877419749275
0.10710229530232027
0.11734591140411794
0.11164369990583509
0.11473051990615205
0.1025130387977697
0.09559947300003842
0.10282029960071667
0.10247930890182033
0.10992381080286577
0.10182919139042497
0.10687697529792786
0.11079196860082448
0.09507745790760964
0.10302288309903815
0.10577064979588613
0.09860508629353718
0.11135334020946175
0.11339586760150269
0.1163184089004062
0.11619006069377065
0.13938765929779037
0.12462919000536203
0.10842950630467385
0.11298888750607147
0.1178236561943777
0.11532516919542105
0.09402775560738519
0.1199229276040569
0.10207941869739443
0.10675236830720677
0.11065563260344788
0.11810353390173986
0.11160654169507325
0.1225445528049022
0.11461009430931882
0.10862866779789329
0.13741731160553172
0.11793050339911133
0.10922675010515377
0.10645428800489753
0.09654556420864538
0.1295460572000593
0.106439675798174
0.09912805150961504
0.10084693579701706
0.09911438300041482
0.10405042099300772
0.0921001315000467
0.10551918119890616
0.09763001169776545
0.1025362829095684
0.0973245105938986
0.10659008510410786
0.1320586577989161
0.09689784899819642
0.09356830100296065
0.09206481360597536
0.15093147379811853
0.11249116290127859
0.11712202850030735
0.12111388630000874
0.12093053070129826
0.10662098859902472
0.10037176689365879
0.11875578010221943
0.10101380640408024
0.1080949347000569
0.09420859270030632
0.10714414799585939
0.10920588350854814
0.11071135270176455
0.12097614899976179
0.09547710970509797
0.10947618770878761
0.1080308586009778
0.09305194040061907
0.1054605142911896
0.11375506990589201
0.10858908870723098
0.0943215384031646
0.09288093519862742
0.10622200350044295
0.10145849870750681
0.09670673590153456
0.08724722709739581
0.09012469860026613
0.09588617599802092
0.10895527630345896
0.10613067210651934
0.10138115449808538
0.10859759420854971
0.12944530840031804
0.13347371290437876
0.12945321439765395
0.12613671770086513
0.10547459030058234
0.09042806199286132
0.10957747469656169
0.09527288059471176
0.102075402403716
0.08822846340481191
0.09672909339424222
0.09043023709673434
0.09205537730595097
0.09743852060055361
0.08661039470462129
0.0920295428019017
0.09865407100878656
0.09502692701062188
0.10818929329980165
0.11413943190127611
0.11328900060616434
0.1125924004940316
0.11717664590105414
0.10695385079598055
0.1361783036030829
0.12796501889824868
0.12763503530295567
0.12052786260610446
0.12363643660210073
0.11026990620885044
0.10097519969567656
0.09057632589247078
0.10059211909538135
0.10756788470316678
0.10597306810086593
0.10367678980110213
0.10728629459626973
0.11493036469910294
0.09982160050421954
0.10257536070421339
0.0969784627086483
0.10087628921028227
0.11462210230529309
0.09141691669356078
0.10642480809474364
0.09320147020043805
0.09057930299313739
0.10374936900334433
0.09207501170458272
0.11597765499027446
0.10441151190316304
0.11529097720049322
0.11402635630220175
0.10220622869674116
0.11314477609703318
0.10271899870131165
0.10041374959982932
0.10144403300946578
0.10740814199671149
0.1162803817074746
0.09882053839974106
0.11165246160235257
0.10242240710649639
0.11892360319616273
0.11683527549030259
0.11018426029477268
0.1235123059945181
0.10931766949361191
0.10905957150971517
0.10059005330549553
0.10637465720064938
0.10269471780629828
0.11088200620142744
0.11828816400375217
0.10918239708989859
0.11355659420369194
0.09438281260663643
0.10425830100430175
0.10063247510697693
0.10126147249247879
0.09888720089802519
0.10265498569933698
0.10508578739827498
0.11459396700374783
0.09589929080102592
0.11039628989528864
0.10345977030228823
0.11781355750281364
0.09865654120221734
0.1040101706981659
0.10298722709994763
0.10493770240573212
0.1153340128948912
0.11945592419942841
0.10864284340059385
0.11316477339714766
0.0965309925028123
0.10435681820381433
0.12094514969503507
0.11322501220274717
0.12094710520468652
0.09901645730715244
0.10607784689636901
0.12658785929670557
0.10886838800506667
0.10142602409468963
0.11297247919719666
0.10489307519746945
0.10386290890164673
0.099130245402921
0.10732640429632738
0.1104997014044784
0.10693245769944042
0.09995179829420522
0.11116376899881289
0.11835413520457223
0.1150000449968502
0.11190633709775284
0.13001143640140073
0.11487845740048215
0.12115884470986202
0.11618964159861207
0.1173990432987921
0.10602303559426218
0.12351053269812837
0.11323789909947664
0.09706020669545978
0.08712721340125426
0.10417471170658246
0.09273626250214875
0.08871973430505023
0.09362196900183335
0.10318174459971488
0.10597435530507937
0.10005245779175312
0.10019705470185727
0.09790672810049728
0.11512676090933383
0.09471921290969476
0.10137727500405162
0.08855632269987837
0.12130926799727604
0.09988843079190701
0.10151273919036612
0.12109919979702681
0.11559227800462395
0.10248309699818492
0.10773974669864401
0.1253314311034046
0.11540780100040138
0.11386675130343064
0.10791678089881315
0.11665930789895355
0.11119393719127402
0.10875287540256977
0.11548003850039094
0.11151529850903899
0.10315686030080543
0.10499795400537551
0.10445168359437958
0.11976226880215109
0.11763693919638171
0.11553222939837723
0.10298249229090288
0.11432276599807664
0.10372550570173189
0.1048826712067239
0.10686487900093197
0.10329085920238867
0.10010002739727497
0.11432147009763867
0.09583516650600359
0.10778538420563563
0.10782702650176361
0.10795449919532984
0.11130891860229894
0.1253020483069122
0.09517964709084481
0.1289585534017533
0.12673552819760517
0.11424684870289639
0.12378501599887386
0.12142949199769645
0.10799893729854375
0.11264231100212782
0.11726808329112828
0.13506087819114326
0.11157544839661568
0.10106567030306905
0.09616772050503641
0.10469594009919092
0.09365553080569952
0.10396393069531769
0.10806633769534528
0.11172643339959905
0.0875700587988831
0.0935107360011898
0.1027069508912973
0.09873058990342543
0.09669354009674862
0.0941275293007493
0.09657663750695064
0.09140723750460893
0.09447804410010577
0.09145874050445854
0.09293358989525587
0.09804570529377088
0.09858857539948077
0.09954641029471531
0.09451130370143801
0.09498063479550183
0.0943684114026837
0.11840397220803425
0.10280367060331627
0.10172147169942036
0.11229968160623685
0.1137923490954563
0.1035193567047827
0.12582870629848913
0.1425539638963528
0.1242450425052084
0.11362723599886522
0.1235464851022698
0.11879945530090481
0.11410095159662888
0.10203197509981692
0.1051102566998452
0.10319249270251021
0.09995392670389265
0.10539871649816632
0.09738517589867116
0.09747695740079507
0.1011776361032389
0.0894445150042884
0.0992038456024602
0.10393938040360809
0.10146972120273859
0.10342546320753172
0.085473641497083
0.09184594600228593
0.10794957699254155
0.09898343479726464
0.0926364375045523
0.09682357920100912
0.1067620501969941
0.1168069795006886
0.10997358339373023
0.11437924379715696
0.111007083801087
0.1336793803027831
0.11454806280089543
0.12855910150101407
0.12024725850205868
0.0970077526057139
0.10972248309990391
0.10605484759435058
0.09804810640634969
0.10762159959413112
0.10806521080667153
0.1068223285023123
0.10254256289917976
0.09980752220144495
0.09590208259178326
0.10116172169800848
0.09306951019680128
0.09603108890587464
0.11105973840458319
0.11004911820637062
0.1012044969946146
0.10673469350440427
0.10474290599813685
0.11019144600722938
0.11324601250234992
0.10927798310294748
0.08858021589694545
0.09996686640661209
0.0981554897967726
0.11435979879461229
0.09838222969556228
0.1066088031977415
0.10426185630494729
0.10336317931069061
0.09599197750212625
0.10504143630387261
0.10959841560106724
0.11317218750482425
0.11128725960152223
0.10886966870166362
0.11780243249377235
0.1095739028067328
0.11023974019335583
0.1047125727054663
0.10799165209755301
0.10326080690138043
0.10887199089629576
0.10281054560327903
0.09886936990078539
0.11531406290596351
0.09773216689936817
0.08948477439116687
0.1028390888008289
0.08895463179796934
0.10186629260424525
0.11102818220388144
0.10522208649199456
0.11202582340920345
0.11515697479480877
0.112438983109314
0.1086210349923931
0.11963751020375639
0.1297639240976423
0.11475558900274337
0.10665103669743985
0.09937511689495296
0.09743342379806563
0.10882913069799542
0.10871133570326492
0.11194286470999941
0.1220341807929799
0.1080733235925436
0.11454936390509829
0.09633742299629375
0.11593034809920937
0.14054403200279922
0.09889629449462518
0.11272027819650247
0.10125532740494236
0.1132229059934616
0.09998014169977978
0.09182044520275667
0.09195522669469938
0.11052226640749722
0.100873631099239
0.10072217179695145
0.08688134449766949
0.0943347863969393
0.08951738680480048
0.09222051999531686
0.0858071918017231
0.10428608999354765
0.11391890300437808
0.11546234720153734
0.12207171230111272
0.10738355979556218
0.11786978429881856
0.11323247899999841
0.10187261119717732
0.10131899620173498
0.11123685770435258
0.1125269910087809
0.09971558970864862
0.09437636740040034
0.10469446199713275
0.0947831850964576
0.10774863410042598
0.11752015870297328
0.10330208720406517
0.10667929620249197
0.1070224290015176
0.10536563799250871
0.10415667329216376
0.09461389579810202
0.10494493780424818
0.107256185694132
0.10121189160272479
0.09718661711085588
0.11875206859549507
0.12249882990727201
0.10557859990512952
0.13005400729598476
0.11929792469600216
0.12085880379891023
0.10080442560138181
0.10152422310784459
0.10930522680282592
0.09697223010007291
0.09890497589949518
0.12233598979655654
0.10156968499068171
0.09400975790340453
0.11199786670040339
0.10575648719677702
0.09975504640024155
0.108437771408353
0.09880705539835617
0.10027643340872601
0.10642505269497633
0.11957895209779963
0.09174093019682913
0.09619794810423628
0.10433842909988016
0.10072507970035076
0.09885083599947393
0.1130789398914203
0.10454526899848134
0.10552645170828327
0.11062397209461779
0.10069138869876042
0.09312969220336527
0.11277419560356065
0.11191003590356559
0.11118736700154841
0.10817768879933283
0.12350665930425749
0.09298302680253982
0.09521613089600578
0.10416349220322445
0.10397487279260531
0.09548790159169585
0.1082821574062109
0.11677220930578187
0.12192891999147833
0.11616970340255647
0.11212327210232616
0.10868889080593362
0.12277069899719209
0.1291335268993862
0.0977961451979354
0.1105161388986744
0.12161736550042405
0.10511860499391332
0.10770482359221205
0.11210928669897839
0.10583776040002704
0.11180984219536186
0.09990668679820373
0.12023586790310219
0.10032985010184348
0.10571669009514154
0.09669388610636816
0.09350344509584829
0.10131063410080969
0.09914213150041178
0.08583425959805027
0.09600082190008834
0.09882385150995106
0.10244240789907053
0.10168093509273604
0.10071318050613627
0.10366036350606009
0.10495567539473996
0.09989772440167144
0.10768937210086733
0.11854632769245654
0.12158980750245973
0.13709573450032622
0.09792954929871485
0.11313495869981124
0.0998634361079894
0.10420314660295844
0.09150555750820785
0.09044106230139733
0.11426814410369843
0.10616604200331495
0.09834456120152027
0.09860166539438069
0.10549731350038201
0.08794714619871229
0.1017167367041111
0.12224390580086038
0.09844453720143065
0.10709311610553414
0.10626842639176175
0.1113918966962956
0.10507455019978806
0.10319640110246837
0.10279209240106865
0.1046278478926979
0.1167853813036345
0.10571284069446847
0.1030271462048404
0.11439461410045623
0.10020555829396471
0.10974065910559147
0.10179826609091833
0.10121639979770407
0.11395751469535753
0.09556662469403818
0.11597390660317615
0.11798705339897424
0.11027489600237458
0.11871648899978027
0.11010748450644314
0.11973958549788222
0.10699892239645123
0.10840571189764887
0.11428873930126429
0.10928229000419379
0.10268113819183781
0.09780936489114538
0.10644563980167732
0.10302185339387507
0.09634676369605585
0.11299823430599645
0.10017059979727491
0.10956998660694808
0.10426968620158732
0.10860008120071143
0.11270794710144401
0.10701113949762657
0.12796585919568315
0.10707777970237657
0.11733816239284352
0.11133158110314981
0.10375681150471791
0.1205892582074739
0.12240924410289153
0.09279536560643464
0.10767407319508493
0.12927174309734255
0.11484535840572789
0.11474890809040517
0.11549235109705477
0.12792277719127015
0.09778309180401265
0.10683486739872024
0.10585406740428879
0.10538345209788531
0.103064142994117
0.10056911080610006
0.09372645730618387
0.09987950699869544
0.11512336670421064
0.09178855480859056
0.10609470159979537
0.11075049410574138
0.09540034550009295
0.09213344290619715
0.0908148262067698
0.1013175021042116
0.10913008720381186
0.09742373760091141
0.11156859030015767
0.09712156580062584
0.10575623259646819
0.11321280369302258
0.10599075939971954
0.11167251660954207
0.12819443480111659
0.09695895119803026
0.11938419709913432
0.11079072669381276
0.11741259439149872
0.09333343980833889
0.12229029879672453
0.1165779811097309
0.1251722790999338
0.1181760790059343
0.10871392330154776
0.11598343800287694
0.1213750520022586
0.10061263870447874
0.09519596369937063
0.09185203718952835
0.1016824248014018
0.10127970519242809
0.09125096180941909
0.10893434350145981
0.09931615949608386
0.09446329190395772
0.1004870296921581
0.09455490200780332
0.0971311699016951
0.09630873349960893
0.08851313529303298
0.11893839950207621
0.09849469600012525
0.10326955419732257
0.08929635200183839
0.12092592510161922
0.11938971249619498
0.10000223879469558
0.12570221300702542
0.11015386800281704
0.11025749580003322
0.10097315320745111
0.1081943692988716
0.11020131930708885
0.13232671860605477
0.12336232730885968
0.09895076010143385
0.11173553010448814
0.10218269899487495
0.12011725470656529
0.0985812516999431
0.10336312210420147
0.10635789929656311
0.10965999710606411
0.09740118139889091
0.09862242710078135
0.09634424129035324
0.1091397875919938
0.10625448799692094
0.10992724819807335
0.1048804891994223
0.1142158778035082
0.10323626660974697
0.09815778010524809
0.1031194290961139
0.10983638960169628
0.12744714480359107
0.12046427569584921
0.10275697509059682
0.09576822289964185
0.09860307069029658
0.10679149610223249
0.09710637429961935
0.09769051200710237
0.10671868619974703
0.09071523218881339
0.10042749090353027
0.12188561749644578
0.10316789619391784
0.11657614769646898
0.11103137999307364
0.10264553669840097
0.11735466070240363
0.09877780610695482
0.1080665158922784
0.11767100499710068
0.09747213770169764
0.11868591110687703
0.11207706580171362
0.12053231060272082
0.09951832959195599
0.08842784110456706
0.10062954460736365
0.08959566069534049
0.093397251307033
0.09012394540477545
0.11008097239537165
0.10340860270662233
0.11159649610053748
0.11028815989848226
0.09468908769777044
0.10051775620086119
0.10459672160213813
0.09905958449235186
0.11153323359321803
0.09762173719936981
0.10149834519252181
0.10257761550601571
0.09024503679247572
0.09724102839827538
0.108236214495264
0.10062097810441628
0.10050332919927314
0.08824826830532402
0.10178377029951662
0.11324615819612519
0.10047005250817165
0.12304775139782578
0.12919592920225115
0.13392919950420037
0.11319211419904604
0.12317686560563743
0.1181825209991075
0.11626189689850434
0.110401536594145
0.10127141600241885
0.11816332569578662
0.09604499039705842
0.10325262550031766
0.10068909610854462
0.10407503060996533
0.11710084259975702
0.09906062780646607
0.11433922030264512
0.10630031349137425
0.102038945897948
0.1088738551014103
0.10552786840125919
0.08834675259422511
0.09872656429652124
0.1053487466997467
0.11894088479457424
0.12003670999547467
0.1158729195012711
0.0956264010979794
0.09185685459524393
0.09510069080861286
0.09247683370485901
0.09066312819486484
0.09522344169672578
0.10064838760299608
0.09747020360082388
0.09350183909991756
0.09540084190666676
0.10071609319420531
0.11251843200298026
0.10876786609878764
0.11378750080475583
0.12526937490329146
0.13775999610079454
0.11019479129463434
0.1444208045024425
0.10473778509767726
0.10940295559121296
0.1237449032953009
0.0966248634038493
0.10322788930498064
0.11388928419910371
0.09391009201062843
0.10030011009657755
0.09257379180053249
0.10921996990218759
0.09841339989798144
0.10343348509632051
0.11533563849516212
0.11814834739780053
0.10615971840452403
0.10524652319727465
0.1051579401944764
0.10193346290616319
0.10198629340156913
0.09451730790315196
0.0975956843001768
0.10106130610220135
0.09367027159314603
0.10290313600562513
0.09965795340249314
0.09521200789604337
0.10320424790261314
0.10164329480612651
0.10426846749614924
0.08891428989591077
0.10538658829173073
0.106382338097319
0.09805095889605582
0.09672691440209746
0.1073825453990139
0.11544841220602393
0.10721749240765348
0.11127501800656318
0.10697911760071292
0.10016070290002972
0.11370572450105101
0.11109246889827773
0.10432963039493189
0.11975248689996079
0.11659916189964861
0.10292533959727734
0.10947712060296907
0.11649413730483502
0.10238775429315865
0.12367698940215632
0.13599107529735194
0.10732817869866267
0.10889590369770304
0.1186062256922014
0.1100755434948951
0.105005414201878
0.0984610612038523
0.10813060690416024
0.11291445889510214
0.10578885009745136
0.09069383509922772
0.10167344729416072
0.09199376250617206
0.09290918129263445
0.1036832935991697
0.105807270295918
0.09428552360041068
0.0968278318992816
0.09733590560499579
0.10354318410390988
0.10206482199719176
0.10410458340775222
0.10614506719866768
0.1018903507036157
0.10256793980952353
0.09908189079724253
0.0984948456985876
0.09740562740480527
0.09806890459731221
0.1149233172996901
0.10849044870119542
0.11033553660381586
0.11213744020788
0.10919906790368258
0.11670031999237836
0.11672730810241774
0.11880973679944873
0.09593202139949426
0.10864877820713445
0.0978700409992598
0.10327044749865308
0.10178190489532427
0.10825263859005645
0.12046089679934084
0.1135193023015745
0.10676026659784839
0.10652172190602868
0.11574252599384635
0.10146233780542388
0.0986416270956397
0.11148418970406056
0.08682474069064483
0.11297245270106941
0.09512493700021878
0.11920993869425729
0.12157270699972286
0.1209922741050832
0.10490467170020565
0.10385468279710039
0.12039472459582612
0.10961536930408329
0.1076832656050101
0.13540452480083331
0.11487737350398675
0.12988326390041038
0.12194060269976034
0.12699264499824495
0.09530585269676521
0.1323299915995449
0.11682471960084513
0.1400661085965112
0.12054466410772875
0.1102921771002002
0.12462037580553442
0.11449276950443163
0.09079219109844416
0.09585623699240386
0.09474786430364475
0.08797814089339226
0.09050894660176709
0.08540320469764992
0.09263790480326861
0.08648753460729494
0.0927235939889215
0.1009417874040082
0.11680300160078332
0.09558461420238018
0.1005723407957703
0.10097072430653498
0.10170693210093304
0.10219979609828442
0.09991908329539001
0.09566586050204932
0.0992725261952728
0.10919886709889397
0.12017290790099651
0.09216665630228818
0.10579163969960063
0.1097546954988502
0.11018691650824622
0.11230153560172766
0.10465388590237126
0.1190591508988291
0.1059431478031911
0.10425584969343618
0.10882849469780922
0.12574628290021791
0.09964159979717806
0.11141060310183093
0.09190231509273872
0.11254736341070384
0.10583484609378502
0.10089899910381064
0.09552364350529388
0.10369205260649324
0.11067651170305907
0.10456754219485447
0.10872635290725156
0.10879874599631875
0.10482027820544318
0.10008484249701724
0.11662363690556958
0.11387264180229976
0.11180523459333927
0.09619597609853373
0.10558528749970719
0.13359763040207326
0.12303204769268632
0.11525363619439304
0.10222406819229946
0.09467218519421294
0.10883102760417387
0.0997565857018344
0.0985759781091474
0.09646330979885534
0.10062435169238597
0.12372818000148982
0.10933320919284598
0.09924897949676961
0.1210998822003603
0.09962925179861486
0.1090597709058784
0.11516954510007053
0.1145958386012353
0.10227962740464136
0.10095443340251223
0.10254970989190042
0.09110209610080347
0.09631301519693806
0.08660402829991654
0.08662963439710439
0.08939809660660103
0.09720164149766788
0.09912708519259468
0.11514393860707059
0.10265199029818177
0.10481136640300974
0.11483171130530537
0.10994173919316381
0.11401377510046587
0.13044328860705717
0.11619418170303106
0.09197166010271758
0.10048059290274977
0.11247217050986365
0.10676248969975859
0.10488679650006816
0.1128126501920633
0.10314689840888605
0.09352067389991134
0.08661791390040889
0.0858232133090496
0.098889274103567
0.10107864559395238
0.09111663929652422
0.1165359981940128
0.1023376174038276
0.0950943349977024
0.09715504480991513
0.10630892119370401
0.111110915010795
0.10270601150114089
0.09410717179998755
0.12237189339939505
0.12188891529804095
0.12020852980203926
0.10806704571004958
0.11500639540608973
0.10607558399206027
0.10436241909628734
0.10172620930243284
0.09719101859955118
0.09935301869409159
0.103303811699152
0.11770685500232503
0.0909373729955405
0.11479471790371462
0.10786451550666243
0.10063571819337085
0.10389382910216227
0.10860326819820329
0.10098544909851626
0.10915356390178203
0.11121831330237911
0.10277093299664557
0.09956787639530376
0.10767639540135861
0.11438778670271858
0.11605142169864849
0.09519587120739743
0.1054260264034383
0.08885994410375134
0.09737399469595402
0.09610334280878305
0.09741632420336828
0.11240909519838169
0.10316247560549527
0.10811274909647181
0.1032650021952577
0.11643992769531905
0.09826597920618951
0.10445833170088008
0.12245133640244603
0.11980761450249702
0.11313408609712497
0.10546599850058555
0.10085498240077868
0.10630687200464309
0.12757094600237906
0.11520561919314787
0.11513917440315709
0.09851886139949784
0.09856654389295727
0.09690362429246306
0.09196530639892445
0.09558802410028874
0.08412278810283169
0.08650409210240469
0.08635690259980038
0.08883591700578108
0.08831826490350067
0.08780812259064988
0.08922384890029207
0.10579724080162123
0.09531678970670328
0.09448187539819627
0.11177454959833995
0.10555411730892957
0.09896327520255
0.09827383619267493
0.08697480949340389
0.10012555649736896
0.10058107399381697
0.10092866299673915
0.1101723100990057
0.09811482359655202
0.1188766180886887
0.10516464579850435
0.11331166089512408
0.13893743980443105
0.10486678129527718
0.13469651979394257
0.1237748407991603
0.146716359606944
0.14647213589632885
0.1083144644042477
0.11449757959926501
0.12813653670018538
0.0968921059044078
0.10415614250814542
0.09327033990994096
0.09908068589866162
0.10357952839694917
0.10514161549508572
0.09404530850006268
0.09724382860586048
0.08840717989951372
0.10352236609905958
0.09063489149557427
0.09859565580263734
0.09285988189512864
0.10221908210078254
0.09683901919052004
0.09099277179921046
0.08982003089040518
0.10302007669815794
0.09612089729635045
0.10367971960222348
0.09170982270734385
0.09946952130412683
0.09452872270485387
0.10450984090566635
0.1105972665012814
0.10900732590816915
0.1088778899051249
0.12853805200429633
0.11126817360054701
0.12938818390248344
0.11426329469541088
0.13429443569621072
0.11443315780488775
0.13202781409490855
0.11538894409313798
0.1321010728017427
0.13206122000701725
0.12469008109765127
0.11697739879600703
0.10726971499389037
0.10738868649350479
0.10104379740078002
0.10095086159417406
0.10452621929580345
0.09492219989188015
0.10715362260816619
0.10625316699733958
0.08949060800950974
0.10262100970139727
0.10107883249875158
0.09395919550443069
0.10432976420270279
0.09090692189056426
0.09438006579875946
0.0950198045000434
0.09373577269725501
0.10244557530386374
0.09740639230003581
0.09038454500259832
0.08961875969544053
0.08802616050234065
0.08923531559994444
0.0916315639973618
0.09476535019930452
0.08867343630408868
0.09766355719184502
0.09177181030390784
0.1059100621030666
0.08870455509750172
0.09246899799909443
0.09709426139015705
0.0912743216031231
0.1031771154026501
0.09732978220563382
0.10901925329817459
0.10757836239645258
0.128452954092063
0.10817267840029672
0.12741283940849826
0.11455969929229468
0.10225474750623106
0.1142044120002538
0.11330975859891623
0.1162400810047984
0.10520587250357494
0.08858020770130678
0.10225380329648033
0.0990934019908309
0.09156281830510124
0.11896635949378834
0.11172140869311989
0.09030585599830374
0.10797125280369073
0.10442495149327442
0.0916015965049155
0.10337505809729919
0.10220672209979967
0.1071938339038752
0.09170263219857588
0.10779321860754862
0.09781044740229845
0.10566149719525128
0.10041259350255131
0.09635677649639547
0.08796413820236922
0.11198381619760767
0.10056213249918074
0.10442912420257926
0.11103379450505599
0.09388717629481107
0.1052284992998466
0.10744483760790899
0.10001295899273828
0.10523231050465257
0.10110927890054881
0.098972525796853
0.11327225900022313
0.10010054130107164
0.09953872419428081
0.10191068890271708
0.11094316439703107
0.09568267979193479
0.10334682749817148
0.10266423559514806
0.11494271509582177
0.10912192349787801
0.09135915610240772
0.09484105299925431
0.10955787049606443
0.10596795590827242
0.11525903759757057
0.1159826733986847
0.10349892700323834
0.11099244840443134
0.12125976940151303
0.1254073095973581
0.11011549460235984
0.11675919468980282
0.11375508749624715
0.10970138469710947
0.11137445899657905
0.09817986970301718
0.11343377399025485
0.1038457315065898
0.12521803319687025
0.11022526230663061
0.10390246000606566
0.106823285901919
0.10627445679856465
0.10067962768953294
0.10038813729770482
0.09613610749365761
0.08952874990645796
0.10079336590133607
0.10556716490536928
0.10173316859873012
0.09632883480517193
0.09028646299848334
0.08808552389964461
0.09792095699813216
0.09624187030130997
0.09850463180337102
0.08813785830279812
0.08792811470339075
0.08340221690014005
0.10691080340184271
0.08908970820484682
0.10188284270698204
0.09331581130390987
0.10190267999423668
0.10006189770065248
0.09419328180374578
0.11885534009197726
0.1204224071931094
0.10426208809949458
0.09922150239581243
0.10471831749891862
0.09838144810637459
0.09322661480400711
0.10045772470766678
0.09955408039968461
0.10365878669545055
0.10065033949213102
0.09663176130270586
0.10225146129960194
0.12037577310111373
0.11147182740969583
0.12093068889807909
0.1164855501963757
0.1116090078954585
0.12219485300593078
0.12341335009550676
0.11613843159284443
0.10704641779884697
0.10429638120112941
0.11861628219485283
0.11934720840072259
0.09858060379046947
0.09508234359091147
0.09007691440638155
0.09754208879312501
0.10501771760173143
0.11554361189482734
0.09467859379947186
0.09974332679994405
0.1295927171013318
0.12682060520164667
0.11282107209553942
0.12485804230673239
0.11291601000120863
0.09685400070156902
0.09758277180371806
0.10140435199718922
0.0862316548009403
0.0926305545028299
0.10037952980492264
0.08639581879833713
0.09246943430043757
0.09166934380773455
0.08995366010349244
0.09322967519983649
0.10098387419711799
0.09211526609724388
0.10524971800623462
0.10809796730754898
0.1067444010055624
0.10318882829742507
0.12032609889283777
0.11773763040546328
0.09153958529932424
0.10500506210373714
0.11152524349745363
0.12630634809611366
0.09384105190401897
0.10473293219693006
0.09006037729559466
0.1170628252089955
0.0946429650997743
0.10985325099900364
0.10947589289862662
0.09445723789976909
0.1074241928057745
0.10727129629813134
0.10815469309454784
0.09553257279330865
0.10155101240379735
0.10496147410012782
0.10302037890069186
0.10894770740997047
0.09271308479364962
0.10164445340633392
0.10346223469823598
0.10761897859629244
0.11630472049582749
0.1057427782099694
0.11003528210567311
0.09425756710115821
0.11220102990046144
0.11420135640073567
0.11692901840433478
0.10543516930192709
0.10949623259948567
0.11982136899605393
0.11444865580415353
0.10228872239822522
0.11165487720863894
0.09667190659092739
0.09396265809191391
0.11012561339884996
0.11875396729446948
0.12764531089924275
0.1095356639008969
0.10532247740775347
0.09617101110052317
0.09744006670080126
0.09997397490078583
0.10131008099997416
0.11052873260341585
0.10992174670100212
0.10750748610589653
0.09759051729924977
0.0917943118023686
0.08980824940372259
0.09371469219913706
0.09168748069787398
0.09540213779546321
0.09290120709920302
0.11046854769811035
0.11399113829247653
0.09691224659327417
0.09947786290431396
0.09514679920393973
0.09426792029989883
0.0990782056003809
0.11013953019864857
0.0974287721910514
0.11477197220083327
0.0988784353947267
0.1005673285922967
0.11483018769649789
0.11454465900314972
0.09462339519523084
0.10356266159797087
0.10910762889543549
0.13223437380511313
0.12218368030153215
0.10560260870261118
0.1186815690016374
0.09923881649738178
0.10120510049164295
0.11493976470082998
0.09999882099218667
0.08359554019989446
0.09342834129929542
0.09097742929589003
0.09285282460041344
0.1014488504966721
0.10068060589255765
0.09269872079603374
0.0904026803909801
0.09214153490029275
0.08836840299190954
0.10308108549797908
0.11354539479361847
0.12628402520203963
0.0994260992971249
0.1190217692987062
0.10610267990268767
0.11168744519818574
0.0989605154027231
0.1043357567046769
0.1038745517958887
0.10063915229402483
0.10684254911029711
0.11741431610425934
0.09099295870400965
0.10110398909309878
0.09704807670786977
0.10273474799469114
0.11231408410239965
0.12499234289862216
0.11223112619481981
0.1077623147983104
0.11187984979478642
0.10937454300001263
0.10522770199459046
0.10568018660414964
0.10683943670010194
0.09675644719973206
0.08641961260000244
0.09756192379863933
0.10104571789270267
0.09208564159926028
0.1057509719976224
0.10058272000169381
0.10514232389396057
0.09401639610296116
0.09549610799876973
0.09539625039324165
0.0986590837012045
0.1050207023974508
0.09695512480102479
0.1160779220983386
0.10878974259831012
0.11550053830724209
0.10932394840056077
0.11108266080264002
0.11895730888936669
0.09919548520119861
0.1026068510953337
0.11284530400298536
0.09140753510873764
0.09504752929788082
0.10316505680093542
0.0891058954061009
0.0957704596919939
0.1054165231063962
0.09887445369968191
0.10251729401061312
0.1213080213055946
0.1032153839012608
0.0954914606991224
0.12961010580183938
0.11982008569175377
0.14355835129972547
0.1057423228980042
0.11586373480968178
0.12420469711069018
0.12268856619484722
0.10492281350307167
0.12460138300666586
0.11026262079831213
0.11908357630018145
0.11004404880804941
0.11153678520349786
0.11180245680734516
0.10515301619889214
0.11413645470747724
0.0870617845095694
0.08881639749743045
0.08686410429654642
0.09182821239810438
0.09844443940091878
0.10102550310548394
0.09603237810079009
0.09532021750928835
0.0975494407932274
0.09417856190120802
0.09636939180782064
0.08778319529956206
0.10090329010272399
0.09333422790514305
0.09530913589987904
0.10106435980414971
0.10808338560163974
0.10097157709533348
0.10757744211005046
0.11999327529920265
0.10320350009715185
0.11732883700169623
0.11452917109709233
0.10120728559559211
0.09826171869644895
0.11570949209854006
0.12908103349618613
0.09888921070378273
0.10010460990015417
0.1132860297919251
0.11421305299736559
0.13196987779811026
0.10943586140638217
0.09821933840867132
0.10037360059795901
0.09560668910853565
0.09622103950241581
0.09322258350439369
0.09678813379723579
0.09564695099834353
0.09659221259644254
0.10163422930054367
0.09358328949892894
0.09464740250259637
0.10026136439992114
0.10720106919761747
0.09085820449981838
0.10386634980095551
0.12917474700370804
0.12069398139137774
0.14280117379967122
0.14535145519766957
0.15319561510114
0.14078932140255346
0.1434784288983792
0.12415149819571525
0.10133785259677097
0.10337482119211927
0.09195527080446482
0.09064163930015638
0.09169248030520975
0.09027458570199087
0.09165256880223752
0.08651391610037536
0.09158148459391668
0.08870741480495781
0.08772080600028857
0.09232811740366742
0.08880957319634035
0.09211384520167484
0.08777269260026514
0.09288610940566286
0.08909654980525375
0.09122694210382179
0.08967911840882152
0.09363460140302778
0.0919220922049135
0.09162949700839818
0.09728256290545687
0.09421220039948822
0.09812053659697995
0.09464029249502345
0.09226238470291719
0.10828618939267472
0.12936196030350403
0.14271756040398031
0.140436744003091
0.11445507110329345
0.1173271836945787
0.09653224240755662
0.09452323999721557
0.08921730039874091
0.1302403474925086
0.1022922347066924
0.10127971438923851
0.10689210969721899
0.10138779319822788
0.12417042090091854
0.12050811070948839
0.13231868559960275
0.1248422492062673
0.11954759790096432
0.10913792799692601
0.10084047339623795
0.10414280849508942
0.0964213446015492
0.10109201489249245
0.10169324970338493
0.09122399400221184
0.10129399909637868
0.1112170678912662
0.10019040940096602
0.10102497700136155
0.10134532910306007
0.09574928629444912
0.10838739549508318
0.12432145479833707
0.1320206805015914
0.09831055520335212
0.09714812620077282
0.11108471989864484
0.10090100399684161
0.09538465320365504
0.10518916909350082
0.10296116709941998
0.10072934799827635
0.09878737170947716
0.10108921829378233
0.0967847623047419
0.09907306249951944
0.09657526640221477
0.09925437408965081
0.10483131969813257
0.1210859323036857
0.09961545550031588
0.12328486429760233
0.10315301569644361
0.1181963023962453
0.10732962799957022
0.11825078669935465
0.11719862590543925
0.1090865061036311
0.1112310419906862
0.12012384800473228
0.10527557869208977
0.09405048670014367
0.10015959250740707
0.08805311580654233
0.09714600499719381
0.10039625319186599
0.10641699580010026
0.10074567178962753
0.1031667875009589
0.10156170049449428
0.09136512279510497
0.09521023710258306
0.10499580909963697
0.09430482010357082
0.1000856127939187
0.0917524115066044
0.10951964010018855
0.08862469559535384
0.10787938080029562
0.11473981180461124
0.12009232139680534
0.11219236640026793
0.0939183845068328
0.09649594009388238
0.10237306689377874
0.10595425700303167
0.09566166900331155
0.09753329990198836
0.11545486329123378
0.10521340240957215
0.09761779360705987
0.09527030519675464
0.10377541340421885
0.09761713630286976
0.11254746139748022
0.10550022330135107
0.12649727950338274
0.11022652479587122
0.12259769180091099
0.09964603360276669
0.09816352899651974
0.10092892879620194
0.09519774339860305
0.09074862590059637
0.09978634520666674
0.09955695599783213
0.10283141559921205
0.09221461510751397
0.10539175400044769
0.10682820390211419
0.0933992027072236
0.10584748550318182
0.1002442204975523
0.09897777000442147
0.08998646000400186
0.09754255550215021
0.11665472860913724
0.11590354469371959
0.09779002559371293
0.09860806809738279
0.109091147093568
0.09934829130070284
0.09116447000997141
0.1070438600028865
0.0897901708027348
0.10048560299910606
0.09299718169495463
0.0990399636910297
0.11500623190077022
0.0911953249014914
0.09101532449712976
0.0864888775977306
0.09677727470407263
0.09321520540397614
0.09783427739748732
0.09793605159502476
0.09664997940417379
0.094524153706152
0.10667766130063683
0.08865935709327459
0.10048638120060786
0.09480222720885649
0.10679801850346848
0.09008217739174143
0.10252535770414398
0.09703104250365868
0.08729428629158065
0.10249438530299812
0.10636124850716441
0.08791885109385475
0.11750436399597675
0.09730402961140498
0.09626513079274446
0.09023904320783913
0.09539326699450612
0.11512512590270489
0.10846372219966724
0.11285492290044204
0.11026615800801665
0.12032828780356794
0.12523834770545364
0.10480148550122977
0.11483128160471097
0.11641061209375039
0.0931156859965995
0.09954519480234011
0.1043776127975434
0.09849041521083564
0.10655478410189971
0.11084589649690316
0.10953906420618295
0.10891339820809662
0.11932411319576204
0.13573497988982125
0.10817723949439824
0.13216000139946119
0.11152833120431752
0.09851666849572212
0.09732613690430299
0.09773362770210951
0.11291286549530924
0.11151533180382103
0.10851501839933916
0.1107778305071406
0.10439588400768116
0.10429644510149956
0.09702337470371276
0.10098513020202518
0.09508060000371188
0.09965009079314768
0.09992466589901597
0.09282552639488131
0.09123918770346791
0.09103920379420742
0.09527992760995403
0.08686846459750086
0.09515684529906139
0.09109439559979364
0.08838221470359713
0.08958579510217532
0.10384152899496257
0.09125965819694101
0.10997136950027198
0.10004437479656189
0.10204943650169299
0.1286491421982646
0.12118897400796413
0.11974999139783904
0.1199207584024407
0.11555423500249162
0.12055455760564655
0.1085274967015721
0.1104229603894055
0.11259903649333865
0.0941246730973944
0.09588074089260772
0.1233053767005913
0.10230756719829515
0.09404610060155391
0.09076587409945205
0.09959855829365552
0.12087025279179216
0.10371188229182735
0.09740111379651353
0.10323361170012504
0.09325543929589912
0.10304516149917617
0.08999249640619382
0.10179849918931723
0.11469262659084052
0.11573494949843735
0.12397750490345061
0.09758761340053752
0.10714080049656331
0.11383903060341254
0.11232860500458627
0.1172099496005103
0.11144601830746978
0.10576881769811734
0.0993590502999723
0.09065763510297983
0.09598459679400548
0.09174772429978476
0.08728802860714495
0.09550110750133171
0.10399615609785542
0.09346498569939285
0.11695455420995131
0.10419647509697824
0.09865263180108741
0.10174051580252126
0.09512342870002613
0.10523953380761668
0.1024091213941574
0.0978694524965249
0.08721247399225832
0.09150982539867983
0.09626164990477264
0.1074349430971779
0.10321721669752151
0.10012699740473181
0.08857357000233605
0.0927554889000021
0.10442256450187415
0.09901848200242966
0.10849380180006847
0.100344983197283
0.09675862620351836
0.10267817809944972
0.09078978869365528
0.09795153480954469
0.10938532879808918
0.09919878860237077
0.09182323060231283
0.09261961500160396
0.10938056989107281
0.09469672240084037
0.09584600660018623
0.09220756919821724
0.10261728009209037
0.0909833917976357
0.09510320170084015
0.10686649290146306
0.09600147160235792
0.10120226149447262
0.1078946053981781
0.10801226949552074
0.10985781139461323
0.1249653991078958
0.09169929650379345
0.08848503329791128
0.09582712469855323
0.08426044520456344
0.09471252399962396
0.10043232128955423
0.10116048449417576
0.09433939249720424
0.10342135820537805
0.12846726960269733
0.10696617090143264
0.10363305670907721
0.10859176219673827
0.1094964068965055
0.10380295279901475
0.1009353245026432
0.10908469160785898
0.1088758982019499
0.10359882649499923
0.09872670730110258
0.08576991329900921
0.09585193759994581
0.0913823197945021
0.10412518500816077
0.11394975129514932
0.10482551300665363
0.10172694840002805
0.11538618459599093
0.11735546779818833
0.11665707129286602
0.11485604479676112
0.12154655109625309
0.11155004069441929
0.09697931209811941
0.09748845540452748
0.09381950870156289
0.08950964809628204
0.10759101989679039
0.1013775707106106
0.10375295070698484
0.1191816002014093
0.10350440579932182
0.11533741740277037
0.08979465080192313
0.09733970860252157
0.1167571895988658
0.11055541270179674
0.10003000480355695
0.11261695730499924
0.09733565839705989
0.11022808020934463
0.09436566160293296
0.11178610969800502
0.12555552620906382
0.11719324400182814
0.13189739169320092
0.10131789309671149
0.10752857309998945
0.09198446550872177
0.10367444499861449
0.10172882160404698
0.09381959169404581
0.10662339170230553
0.10294918189756572
0.09142029680078849
0.09605837969575078
0.09885938330553472
0.1019825984025374
0.10556261859601364
0.10208543560002
0.1172511875978671
0.10315620229812339
0.1144643792998977
0.11840907169971615
0.11764761169906705
0.10427086940035224
0.11205297310370951
0.11931078799534589
0.09701337210135534
0.09629526030039415
0.0992435457999818
0.09694456399884074
0.09287115159677342
0.09836906009586528
0.09178259720792994
0.1133091975003481
0.09352297770092263
0.09812992530642077
0.0931566842016764
0.10812284520361573
0.09316263799555599
0.11890167689416557
0.10136758689768613
0.09694937139283866
0.10204386319965124
0.09870681390166283
0.09995552320033312
0.10933001110097393
0.11032524639740586
0.10755264859180898
0.09840917430119589
0.11242427700199187
0.09300675769336522
0.09557416460011155
0.0937358851893805
0.08978084470145405
0.08943600700004026
0.08614948950707912
0.10681671060156077
0.09732598449336365
0.10145572579931468
0.0985778802074492
0.11392104950500652
0.09654910489916801
0.10877074040472508
0.1018238907912746
0.09698629099875689
0.08963352050632238
0.08579693039646372
0.09878421849571169
0.0943173512001522
0.09532743520103396
0.0911349283065647
0.09577674890169874
0.09742148520890623
0.0944906858028844
0.09688006429933012
0.1139519901946187
0.1112349504022859
0.11818805449875072
0.11467458240222186
0.1187840387923643
0.12229523899732157
0.10328650739975273
0.09969064239412546
0.10284595399862155
0.0917890326003544
0.10734941179398447
0.09859387939795852
0.09706006869673729
0.10106549860211089
0.1081874949974008
0.0888881842023693
0.09703004590701311
0.09566189029719681
0.1022210575058125
0.10837221490219236
0.10386390519561246
0.09731664579594508
0.10642143230652437
0.10128747189883143
0.09103472429560497
0.0969311319058761
0.09210934219881892
0.10872733379947022
0.10581482880515977
0.1362877308973111
0.12082313790451735
0.12617503060027957
0.10499273600289598
0.09713127299910411
0.08963693639962003
0.09756588479503989
0.09797483009751887
0.08967139050364495
0.10060744889779016
0.09629396400414407
0.08753692910540849
0.09214008649578317
0.09586750119924545
0.09552337809000164
0.09039862890494987
0.10333619629964233
0.099602937605232
0.09651552269933746
0.10729983730707318
0.10872680360917002
0.09645960679044947
0.09347753250040114
0.0918730907025747
0.10882339429808781
0.09129677809542044
0.10571987689472735
0.09194433499360458
0.0887541015050374
0.09873853439930827
0.10384062079247088
0.10960460640490055
0.11461369029711932
0.11250080830650404
0.10268519689561799
0.09964699870906771
0.09449894239660353
0.10431799020152539
0.09476998790632933
0.08858511468861252
0.09908262019744143
0.09072967140236869
0.11242098989896476
0.10929656960070133
0.11399701489135623
0.11426540679531172
0.10157597900833934
0.09299291650531813
0.09065509759820997
0.0906202917918563
0.08776144300354645
0.09329745599534363
0.09452581909717991
0.09468000719789416
0.10126801640726626
0.12386901830323041
0.1057165250997059
0.09040736290626228
0.10243620011024177
0.0904339077998884
0.09801869470393285
0.09000685859937221
0.0979185636038892
0.10689395280787721
0.09747711929958314
0.10207088449969888
0.10155248399823905
0.09279256929876283
0.0868735121912323
0.09443160309456289
0.09265186720294878
0.08397758100181818
0.09347722959937528
0.10254175569862127
0.11200818889774382
0.08457914459286257
0.09488380550174043
0.10823851240566
0.11316177969565615
0.10144124960061163
0.11404577729990706
0.11888642840785905
0.09860389329260215
0.09672122669871897
0.10080821110168472
0.09369594799354672
0.09226270570652559
0.09325516950339079
0.09713660570560023
0.09250995910260826
0.10136662799632176
0.09132137370761484
0.09963141779880971
0.08820798009401187
0.0878439384046942
0.09379538849461824
0.08777903199661523
0.0924572361051105
0.09549106990452856
0.09516033879481256
0.09083791649900377
0.08852665160084143
0.08610462450888008
0.10101396390236914
0.08623994609806687
0.08382418780820444
0.08642427179729566
0.09054164139088243
0.09576579630374908
0.09318142409902067
0.0960240699001588
0.09352758690947667
0.0893218967015855
0.09142642669612541
0.08777276079636068
0.08752956490498036
0.09233354749158025
0.0880346323014237
0.08877912110183388
0.09324292850214988
0.08887787490384653
0.09006717639276758
0.09699106479529292
0.11719384280731901
0.09605563969817013
0.09372376889223233
0.08866769999731332
0.09708989430218935
0.09602472729748115
0.08857969300588593
0.0864694315008819
0.08899282539496198
0.09005502520594746
0.08842010069638491
0.08849068538984284
0.08930812820326536
0.09324259030399844
0.08425867189653218
0.08949373139766977
0.08901079109637067
0.08682374419877306
0.09012250310042873
0.08977034239796922
0.11191781560191885
0.09233161369338631
0.08836799110285938
0.09675360870314761
0.08626029349397868
0.09669759089592844
0.08908314510481433
0.08534096439834685
0.1017776485066861
0.08864066399401054
0.09338847930775955
0.08882630210136995
0.09158271380001679
0.09354724390432238
0.08694237179588526
0.08816624119644985
0.09496100730029866
0.09415598589694127
0.09834319890942425
0.09684981530299411
0.09371994400862604
0.09505716640269384
0.08628304279409349
0.0910619141999632
0.08506895590107888
0.0986187100992538
0.08727354999864474
0.08389804320177063
0.0882499705068767
0.09119807559764012
0.09312996920198202
0.09722705100430176
0.08708166379947216
0.09037643610499799
0.08872268910054118
0.09218034740770235
0.091107707307674
0.08733074209885672
0.08908028909936547
0.0892427614890039
0.0845855725929141
0.0941161717986688
0.08873953920556232
0.08546801769407467
0.08579097050242127
0.09771225230069831
0.09372231810120865
0.09450044899713247
0.0926185664953664
0.08599262969801202
0.09002018669852987
0.08603602519724518
0.08488481940003112
0.09168024880345911
0.08663862659595907
0.08577290810644626
0.08756586969830096
0.09092990820063278
0.09078353120712564
0.08703488419996575
0.08513079890981316
0.0903558557969518
0.08919083399232478
0.08832870619371533
0.08771055979887024
0.08871316359145567
0.08914919280214235
0.097931546298787
0.11340940749505535
0.10669138650409878
0.0950007900944911
0.09062921070726589
0.09006740920012817
0.08993043899536132
0.0896647758083418
0.09340114570222795
0.09214927200227976
0.10115386180114001
0.09122708269860595
0.09328107079491019
0.09029589109122753
0.08948826499981806
0.08869368359446525
0.09590492080897092
0.08736280190059915
0.0894029029062949
0.09271364429732784
0.09314119690097869
0.08923848579870537
0.09053207270335406
0.1055901623913087
0.09702489268966019
0.09181386759737506
0.08648896309314295
0.09353835999500007
0.08926497719949111
0.08449749629944563
0.08886696689296514
0.09109449479728937
0.08720013829879462
0.09788462941069156
0.08674582819221541
0.0899082524003461
0.08722675170283764
0.08797766959760338
0.088021103607025
0.08763407759834081
0.08784343929728493
0.09717428239528089
0.09435533659998327
0.09608078500023112
0.09324243549490348
0.08789486599853262
0.08898118949728087
0.08740776700433343
0.08759096789872274
0.09688699831021949
0.09077192900003865
0.0902989843976684
0.09233846040442587
0.08975443179951981
0.09293675021035597
0.08350457060150802
0.09490093450294808
0.10231122459517791
0.08891254119807854
0.09538529670098797
0.08655536330770701
0.09161445359932259
0.08683413970284164
0.09049284619977697
0.08949350630864501
0.0871389277977869
0.0840098971966654
0.08378101880662144
0.09187789170537145
0.08559388270368799
0.08708179029636084
0.10587100180564449
0.08829247260000557
0.09108401100384071
0.08972784070065246
0.0874846528051421
0.0856997414957732
0.08785275879781693
0.09067032929742709
0.08873781999573112
0.09053193400613964
0.09451949299545959
0.0890017588972114
0.09078987459652126
0.08820042130537331
0.09514817040180787
0.09102260309737176
0.11069429139606654
0.09665967759210617
0.08883210259955376
0.09569389320677146
0.10612498970003799
0.10327759569045156
0.0869832245982252
0.09231114890426398
0.09441163719166071
0.09018235880648717
0.09161550319986418
0.08922037800075486
0.09060428129741922
0.08412471769843251
0.08787889769300819
0.08900268669240177
0.09450166879687458
0.08741742969723418
0.10038434509187937
0.08908308240352199
0.09109666349831969
0.09733312519965694
0.09149671260965989
0.08460193120408803
0.08767488179728389
0.08773981309495867
0.08437377500813455
0.08649353650398553
0.09608346379827708
0.08951359849888832
0.10367158929584548
0.08462407060433179
0.09418641460360959
0.09309865389950574
0.08975821749772876
0.09739135419949889
0.08826239079935476
0.09303580020787194
0.09276630959939211
0.0918377375928685
0.09987057920079678
0.10059388850349933
0.09525160129414871
0.0898188772960566
0.08644856300670653
0.0898222810938023
0.08742781589971856
0.08269696899224073
0.10344298939453438
0.092768928501755
0.10436399679165334
0.09688388319918886
0.10756721610669047
0.09601750869769603
0.08728712839074433
0.10260914870304987
0.10018559750169516
0.10474575430853292
0.08586751749971881
0.08830279380781576
0.08715644320473075
0.09700905609643087
0.08558231120696291
0.09140630710171535
0.08726876119617373
0.10235213469713926
0.09909562609391287
0.09437508849659934
0.08545438951114193
0.09239924810826779
0.08947352740215138
0.0865161000052467
0.08373630719725042
0.0966464931028895
0.08850132270017638
0.08968066460220143
0.09101213139947503
0.10007516769692301
0.0917500672978349
0.09169122140156105
0.08553175020497292
0.09042583350092173
0.08568995530949905
0.08508992220740766
0.09017509050900116
0.08711725400062278
0.0850944853038527
0.09030766800278797
0.09134335330454632
0.09148287869757041
0.09322687400272116
0.08662841600598767
0.09086380670778453
0.10223612419795244
0.08754753830144182
0.08979244420770556
0.08897477519931271
0.09971396999899299
0.09208373720757664
0.08668395270360633
0.08909083579201252
0.08598525850102305
0.08719763240078464
0.08830011819954961
0.0874130918062292
0.08714886700036004
0.08807318710023537
0.08967924150638282
0.09499191920040176
0.091500796796754
0.0856882028048858
0.08878977240528911
0.0997589456033893
0.10194587269797921
0.10268674239050597
0.12637931890785695
0.09377495959633961
0.09249487300403417
0.08836825200123713
0.08881557420827449
0.08365980240050704
0.08962030700640752
0.08491171199129895
0.08787092439597473
0.08759120829636231
0.09004212130093947
0.09110172030050308
0.08933300609933212
0.08886899990029633
0.09237183830700815
0.1084725957014598
0.10327932629734278
0.0994346716091968
0.10304911159910261
0.09800621749600395
0.09894232481019571
0.08844814350595698
0.08880128680029883
0.09146861030021683
0.08800724809989333
0.08854583679931238
0.087625036702957
0.0858966671046801
0.09076868179254234
0.08876303239958361
0.09343720349716023
0.0933584387996234
0.10280379910254851
0.09194734420161695
0.08873410489177332
0.0875217478023842
0.0914802799001336
0.08647202840074897
0.0914492900017649
0.08556805149419233
0.08621468460187316
0.08452484830049797
0.08674191050231457
0.09327839040197432
0.0979988984996453
0.09127154300222173
0.0871352069079876
0.08645735579775646
0.08947545880218968
0.08884789339499548
0.09119223048910499
0.085833160195034
0.08448941269889473
0.08786125240148976
0.0890244869980961
0.09509923419682309
0.09012946580769494
0.08910284850280732
0.08955180729972198
0.08396923030959443
0.08698410390643403
0.08620149469934404
0.09237223949749022
0.08763700110139325
0.08796507400693372
0.08950664279982448
0.09209702729713172
0.08921922080917284
0.09519449271028861
0.08456363920122385
0.08647232810035348
0.08786654410650954
0.08243765820516273
0.08733967349398881
0.08800893680891023
0.08496696460060775
0.09446432669647038
0.09023926890222356
0.08532604980282485
0.09491443269653246
0.09223469869466498
0.0859155845013447
0.08665451999986544
0.08671554010361433
0.09069980890490115
0.08607323620235548
0.10023043879773468
0.09870483010308817
0.08722236499888822
0.09021573829231784
0.08805103380000219
0.09318904450628906
0.08583618599222972
0.08967082219896838
0.08901301190489903
0.09617270439630374
0.08684541010297835
0.08898755840491504
0.09518183269537986
0.09673253659857436
0.09150456299539655
0.08910975370090454
0.08712687049992382
0.1010164753999561
0.09025980170117691
0.08995845249155536
0.09564807210117579
0.08948168359929695
0.08850618859287351
0.08523937698919326
0.08783353470498696
0.08816947409650311
0.08887905650772154
0.0881681788014248
0.08905142169678584
0.09949753850232809
0.09198548620333895
0.09383959230035543
0.08847763130906969
0.09019086670596152
0.09583847159519791
0.09456829719711095
0.09447585180168971
0.08514221939258278
0.0880123384995386
0.09048149429727345
0.08667473690584301
0.08953224630095065
0.0876234972034581
0.09185710230376572
0.08639047519536688
0.08648957790574059
0.08819901010720059
0.08725830710027367
0.09053985910722986
0.09437176809879019
0.08920897929929197
0.09025076209800317
0.09117955960100517
0.09316677680471912
0.0906087400042452
0.0902032596990466
0.08615058690775186
0.08566902450984344
0.08901060339994729
0.08755834629992024
0.09016848979517818
0.08912014479283244
0.09177749389782548
0.08613671970088035
0.09487047699512914
0.09409124759258702
0.09095586449839174
0.0892723890952766
0.08614623340545222
0.08471307329600677
0.08851606000680476
0.08997623979812489
0.08962912219576538
0.0908576478017494
0.09230081400601194
0.09044696959899738
0.09036543091060593
0.08808359559625387
0.08942375819897279
0.08711012710118667
0.088352443696931
0.0903064634068869
0.08810055969515815
0.09690456870011985
0.08649987890385091
0.09834933220408856
0.08964689070126042
0.09484922799747438
0.092062733694911
0.08561442589852959
0.09756700289435685
0.09508968139998615
0.09092278279131279
0.084472553699743
0.08815477909520268
0.09900395179865881
0.09252171859843657
0.08931664900155738
0.10523732430301606
0.10356136959744618
0.08811991499969736
0.08557307820301503
0.08531153349904344
0.09031323089729995
0.0863612390938215
0.08821609460283071
0.08521968909772112
0.0862542896065861
0.08677755150711164
0.0875787173048593
0.0873458937043324
0.08931110040284693
0.09426310519920662
0.08969791759736837
0.08960082499543205
0.0894640579004772
0.09769785680109636
0.08488788970280439
0.08779942409601063
0.09202264279592783
0.08609249319415539
0.09177137130172923
0.08160568589810283
0.08347400360507891
0.08581771230092272
0.0896721541066654
0.09054805840132758
0.08302383730188012
0.09991979569895193
0.09100675560766831
0.08646136360475794
0.0864319141022861
0.09668472480261699
0.0882390496903099
0.09453849960118532
0.08827885630307719
0.09170263400301337
0.08547266139648854
0.08722591389669106
0.09506856480147689
0.09339283059816808
0.09110233660321683
0.08725050159264355
0.09253470720723271
0.08667149459943176
0.10043991139391437
0.08875995369162411
0.08987443429650739
0.08952377450186759
0.08703757389448583
0.08584154979325831
0.08621470381040126
0.08682497320696711
0.09079841150669381
0.09489261650014669
0.08916861249599606
0.09372051539830864
0.09498854429693893
0.08712432290194556
0.08792690950213
0.08577643160242587
0.08980938959866762
0.0865633066976443
0.08400671689305454
0.08588900179602206
0.08754167930455878
0.08813075390644372
0.08607856360031292
0.09374384409748018
0.0995203955913894
0.090511607110966
0.08529256680049002
0.0904888711986132
0.09130999660119414
0.09091406980296597
0.09389554869849234
0.0886722523951903
0.08892364150378854
0.08387892770115286
0.0864199289935641
0.08445353310089558
0.0847727085929364
0.08702215820085257
0.08846828559180722
0.08970210360130296
0.08556874219793827
0.0915389752946794
0.09004043269669637
0.08703141310252249
0.0865228493930772
0.10256146469619125
0.09582238029688597
0.09062425890006125
0.08721430100267753
0.08520833519287407
0.09915620650863274
0.08907876879675314
0.08604947709245607
0.08543151339981706
0.08862787879770621
0.08459958630846813
0.08802476989803835
0.0903547091060318
0.09167639600345864
0.09018938590306788
0.10118123719003051
0.0956957318005152
0.08712158100679517
0.09611725620925426
0.08998587100068108
0.09510922830086202
0.08726925970986485
0.0880683952011168
0.09392653270624578
0.08805764589924366
0.09078085519140586
0.09038768940372392
0.08716959380544723
0.0983600971987471
0.0883876102976501
0.08404770520282909
0.0924876592005603
0.09439668010454624
0.09069705869769677
0.09744748040102422
0.08667182510253042
0.09227106110192836
0.10214709939900786
0.08606853439705446
0.1050571809988469
0.08757078350754455
0.09551749220117926
0.08784150200663135
0.09307369370944799
0.09360640071099624
0.09097334479447454
0.08485774559667333
0.085361967200879
0.08753294040216134
0.08551547579700128
0.09056959839072079
0.08944257330149412
0.08953363340115175
0.08864478400209919
0.08882769970223307
0.09019901710562409
0.08735839859582484
0.09077639220049605
0.0920650009997189
0.08860894300742075
0.09510720629477873
0.09276691440027207
0.09669887670315802
0.08747196301119402
0.09698246689513326
0.0892052576993592
0.08655576900346204
0.0856273866025731
0.08903162829810754
0.08854130810359492
0.09605399330612271
0.0863972003920935
0.09399202490458265
0.08724212989909574
0.09205360179767012
0.08946812360081821
0.08639983120374381
0.08790240910602734
0.0869560542050749
0.086488735396415
0.08716611670097336
0.08948826869018375
0.08540327489608898
0.09087649320717901
0.08520220700884237
0.08655966420192271
0.08918028509942814
0.09050672110170126
0.08681771750561892
0.08490682839183136
0.08601803289493545
0.08412094570230692
0.09270724540110678
0.08763919970951975
0.08551395279355348
0.086522404209245
0.08653146779397503
0.09204455759609118
0.09518119200365618
0.09226037319749594
0.08824150919681414
0.09675379550317302
0.0937648336053826
0.0874751088093035
0.08928229300072417
0.08862159010022878
0.08510471369372681
0.0843012435012497
0.08646813071100042
0.0846849216031842
0.08252047849819064
0.08832987160421908
0.0851009753998369
0.08612570349359885
0.08654777319170534
0.09204586950363591
0.09339769820217043
0.0914111883030273
0.09560802950290963
0.09300596909597517
0.0886548382928595
0.09279198040021583
0.0920126287965104
0.08968734139343723
0.09162806359818206
0.09033400990301743
0.08684697670396417
0.08802427250193431
0.08595062700333074
0.08779007589910179
0.08983075490687042
0.0871415339061059
0.0858845008071512
0.08755149859935045
0.08520318620139733
0.08675180360442028
0.08723993339808658
0.08838048219913616
0.08616133040050045
0.09053187490208074
0.08329325719969347
0.08680520750349388
0.08691140169976279
0.08582317699911073
0.08622491359710693
0.09028823680710048
0.09148901359876618
0.0922922816942446
0.08623895510099829
0.08682623740751297
0.08885671419557184
0.08720584219554439
0.08725854209624231
0.0850347677944228
0.08708389060338959
0.09889137169811875
0.08944102700334042
0.08965750650968403
0.08323026250582188
0.09200440360000357
0.08802249009022489
0.0888288088957779
0.09094648940954357
0.09249131679534912
0.0898896315949969
0.0861599138006568
0.11561481519602239
0.08619238560786471
0.09416582609992474
0.08828417530748993
0.08914823769591748
0.08316901680082082
0.08726281519047915
0.08564516979968176
0.0909913780982606
0.08866767120780424
0.08569051150698215
0.08475637240335346
0.08695467140059918
0.09400926550151781
0.09540693330345676
0.09509827230358496
0.08704952320549637
0.0876855058944784
0.08562346770195291
0.08985609780065715
0.08575244370149449
0.08716955119743944
0.08627417089883238
0.08581821810221299
0.09047120789764448
0.0928354408009909
0.08679290810832754
0.0898674702970311
0.09490858039353042
0.08759929380612448
0.0911456975969486
0.09329001610167324
0.08840285920305177
0.08591534779407084
0.08498417419614271
0.09052107069874182
0.08657339080236852
0.08738924950594082
0.08971675930079073
0.08737309499410913
0.08502063129562884
0.09426942450227216
0.0847590515972115
0.0892680358956568
0.09620842420263216
0.08774874430382625
0.08663158740382641
0.09596060429466888
0.09043677429435774
0.08895428599789738
0.08747022779425606
0.08453784240409731
0.10674384209560231
0.09148792979540303
0.09001468600472436
0.09241402070038021
0.09852804439142346
0.09323440480511636
0.09285981000866741
0.1052896776003763
0.09642587959533558
0.08631794829852879
0.0851433365023695
0.08625937510514632
0.086204825702589
0.0855553745990619
0.09078529370017349
0.0928510011988692
0.08914906029822305
0.08935774009441957
0.09049793520243839
0.08558200740953907
0.08843088659923523
0.09090310329338536
0.08782621080754324
0.09147748129907995
0.09130471519893035
0.0873646657099016
0.08833525530062616
0.08610854960279539
0.09020018819719552
0.08850347340339795
0.0837389791966416
0.08871042679529637
0.08622812109533698
0.09296776480041444
0.08859094430226833
0.08931160779902711
0.08636624850332737
0.08931255389470608
0.09230015069479122
0.09078634990146384
0.08662551930174231
0.08860813130158932
0.08646581349894404
0.08612624210072681
0.08278556340374052
0.09305052130948752
0.08694554170360788
0.08811112869298085
0.08887882500421256
0.09350047259358689
0.09360286339651794
0.09429519950645045
0.09182126409141347
0.09399710819125176
0.09916079400572926
0.08878440560074523
0.08935770520474762
0.08668823100160808
0.09219241479877383
0.08687449579592794
0.08840431730495765
0.08721003719838336
0.08289557041134685
0.08485265980707482
0.0864613450015895
0.08664460080908612
0.09058615809772164
0.09313503169687465
0.08934397830162197
0.08476393939927221
0.09304347750730813
0.08625766430050134
0.08984397869789973
0.08912946699419991
0.08398902139160783
0.09026327449828386
0.08965427790535614
0.08691464830189943
0.08743085250025615
0.0846391043975018
0.08641139740357176
0.0835827412083745
0.08926968150772155
0.08482555659720674
0.08492864060681313
0.08892252870136871
0.08768568949308246
0.08822184239979833
0.09096118869492784
0.08782401100033894
0.08943039859877899
0.08606203930685297
0.08868391499854625
0.08383356770500541
0.08612636679317802
0.08999327219789847
0.08868481819517911
0.09244011139962822
0.09367096630157903
0.09112014600541443
0.09085295090917497
0.08653522829990834
0.09074280710192398
0.09600720470771193
0.09449500750051812
0.09680664750048891
0.0879251817939803
0.09035597399342805
0.08513821419328452
0.09465525529813021
0.08900197559269145
0.0911263874033466
0.0915689307032153
0.08769023519707844
0.0912315721041523
0.08701798220863566
0.08472212329506874
0.09592607070226222
0.08660786650143563
0.0856852815952152
0.09903027139371261
0.08650414040312171
0.0873635581927374
0.08390774009749294
0.09312320180470124
0.08746888639871031
0.08778931150445715
0.09457030249759554
0.08695620070211589
0.08748542360262945
0.10031251019099727
0.09985306260641665
0.10675421491032466
0.10804557669907808
0.10284543510060758
0.10443701330805197
0.09590683609712869
0.08663311291020363
0.08589407979743555
0.08612444399623201
0.08379048299975693
0.08706613229587674
0.091249442496337
0.08803276370745153
0.08594180979998782
0.09011280660051853
0.08809525279793888
0.08937557929893955
0.08927047949982807
0.09603596749948337
0.09570822219830007
0.09270546510815621
0.09103735849494114
0.09183172619668767
0.09028432859340682
0.08875140340533108
0.08645216919248924
0.08901906160172075
0.09955852499697357
0.09325239829486236
0.08529514339752495
0.08863081809831783
0.09166469039628282
0.09262299239635467
0.0912544594029896
0.0895095048006624
0.08303991550346837
0.09189077030168846
0.08912626500241458
0.09284537649946287
0.09008234599605203
0.08878995260456576
0.08606409101048484
0.08681873520836234
0.08863183310022578
0.09078495660796762
0.09001393530052156
0.09009646790800616
0.08738683910341934
0.09327183329733088
0.08777345359558239
0.08791550809983165
0.08497630269266665
0.08788570279721171
0.0968163216020912
0.08829906570026651
0.08852120470255613
0.09157566940411925
0.08949725460261107
0.08596035380614922
0.0880203270004131
0.08591365909669549
0.08483496570261195
0.08682674859883263
0.09096878089476376
0.08395440789172426
0.09316609059460461
0.10923507839906961
0.08916804769542068
0.08413303589913994
0.08683166160481051
0.08575743969995528
0.08472161409445107
0.0856362781021744
0.09005443929927423
0.0868904700037092
0.10206433549756184
0.08381991799687967
0.0981353014940396
0.09140537180937827
0.10612138940487056
0.08626017880160361
0.08681223629973829
0.09120451270136982
0.09335856060497463
0.0877507986035198
0.08776326780207455
0.08842365490272641
0.08740604249760509
0.0881879610940814
0.0840676343999803
0.09224329768912867
0.08699802730698139
0.08461033459752798
0.08958536440040916
0.08675155710661783
0.09901595640694723
0.08557090930407867
0.08389051409903914
0.09103440779726953
0.09599784649908542
0.0908209863002412
0.0901389857986942
0.08870544480159878
0.0889717111014761
0.08650132809998468
0.09097994059557095
0.08959358129650355
0.0944819340016693
0.08827660030219704
0.09332938099978491
0.08560743040870875
0.08756711289752275
0.08652739620301872
0.09195440140319988
0.084203424397856
0.0895341054070741
0.08614933870267123
0.08495595230488107
0.08542007060023024
0.08522702859481797
0.09010614569997415
0.09672531270189211
0.08755045079160481
0.09629098509903997
0.08931782679865137
0.08691333919996395
0.09093499360606075
0.08563179250340909
0.08616098699858413
0.08476626890478656
0.08945810530567541
0.08659569110022858
0.08498610738897697
0.08423819780582562
0.0869585221982561
0.0903084882069379
0.08771679929923266
0.09630076719913631
0.09343223050236701
0.09047923290636391
0.09807207940611988
0.08933110979851336
0.08638615199597552
0.098432258493267
0.09115623350953683
0.09103297329274937
0.09359352489700541
0.09772357969777659
0.08726055709412321
0.08631418340373784
0.09612357669975609
0.09058687950018793
0.08616156390635296
0.08664736360078677
0.08912030450301245
0.09964561359956861
0.105492578598205
0.09288687810767442
0.08824898980092258
0.08642410229658708
0.08714928979752586
0.0869827818009071
0.09451926320325583
0.08886180899571627
0.08724156389944256
0.09936565769603475
0.09061346480157226
0.08751134719932452
0.08835185139905662
0.08660202950704843
0.08893507169559597
0.0877043943037279
0.08608931039925664
0.08912714900216087
0.08983140599448233
0.08895455929450691
0.08948233370902017
0.08979270679410548
0.09069024280179291
0.09414768300484866
0.08616099199280143
0.08736773419659585
0.08842986850067973
0.09377378639765084
0.09247304199961945
0.09228212289744989
0.08803614639909937
0.0898084281012416
0.09307507780613378
0.08715128659969196
0.08482518430100754
0.08588637589709833
0.09155348819913342
0.08874557260423899
0.09221369900042191
0.08900916610145941
0.08330837750108913
0.0896360010956414
0.08415992360096425
0.08530928989639505
0.08966617729747668
0.10359678670065478
0.10362726249732077
0.08697806450072676
0.0898264795076102
0.09188428190536797
0.08748453080188483
0.0906737191020511
0.08622970270225778
0.08791047548875212
0.09037889150204137
0.0934048009919934
0.08419068880612031
0.0838288001017645
0.08425742480903864
0.08570025259396061
0.0921882159076631
0.09268107449170201
0.08640797160333022
0.08904732370283455
0.09095437369542196
0.08893886459991336
0.0889467547996901
0.0880349166924134
0.09053817900130526
0.08779556138906627
0.0881987674976699
0.08821115519385785
0.0833005002932623
0.08678015359910204
0.08929930399172008
0.08440644050715491
0.08617973920190707
0.08356864049565046
0.08684387489920482
0.08795669130049646
0.09383260880131275
0.0865502979955636
0.08968373470706865
0.08376387410098687
0.0883641223073937
0.08763098489725962
0.08745600330876187
0.08686194709734991
0.0905402169097215
0.0897809301968664
0.08926860259380191
0.08632276490097865
0.09302301969146357
0.08788382289931178
0.09264562600292266
0.08972980050602927
0.0892902338062413
0.08733024450484664
0.08821944069350138
0.08516488760942593
0.08918412210186943
0.08617833660682664
0.08613685780437663
0.08486640849150717
0.08518917229957879
0.08490559950005264
0.0873444959986955
0.08642587279900908
0.09583979179151356
0.08595742079196497
0.08530485559022054
0.09050790199544281
0.08868720250902698
0.08788992828922346
0.08621118660084903
0.0873546666931361
0.08747812589863316
0.08542574099265039
0.08942218470619992
0.08583991259802133
0.08707782009150833
0.09051511820871383
0.08928026459179819
0.09113684899639338
0.08623636839911342
0.0869448018958792
0.08422259610379115
0.08646682190010324
0.08770255639683455
0.08324403939768672
0.09152707420289516
0.08780767619609833
0.08834416470490396
0.08426079670898616
0.08719887250335887
0.08698839909629896
0.08567073669983075
0.08781608280260116
0.08585217510117218
0.08858119490323588
0.09147567179752514
0.08663806630065665
0.09177445960231126
0.09245261520845816
0.08707448280183598
0.09426911929622292
0.08910006090300157
0.08653803890338167
0.08690797029994428
0.09327574679628015
0.08787172780139371
0.08958374540088698
0.08542403279570862
0.08436545840231702
0.0894546058960259
0.08433331419946626
0.08368806259240955
0.08557482860051095
0.08542271479964256
0.09893304490251467
0.09564047100720927
0.08454252380179242
0.08622550780419261
0.08939473410136997
0.08901885478990153
0.08595041910884901
0.08472616930957884
0.08709255969151855
0.08651504539884627
0.08545871819369495
0.08489835220389068
0.08674188690492883
0.09107107321033255
0.08757734020473436
0.08700155519181862
0.08773986180312932
0.08697742189979181
0.08576044880319386
0.10320739150047302
0.08723001580219716
0.0886998433037661
0.08800580491079017
0.08512343670008704
0.0864394451957196
0.08561257820110768
0.08665592620382086
0.0965562799014151
0.09110792039427906
0.0864015172002837
0.08979635749710724
0.09279456241056323
0.09039815359283239
0.08858606000430883
0.0898385439068079
0.09334693169221282
0.09195939800702035
0.09064943310804666
0.09531393970828503
0.08991292499704287
0.08676468620542437
0.08444041099864989
0.08650528868893162
0.09926533920224756
0.09342296690447256
0.08317216460127383
0.0903958750073798
0.08872983279870823
0.08617129819467664
0.09230995340039953
0.08601412390125915
0.0906518391915597
0.0879788295016624
0.0880659602000378
0.09283745950087904
0.0848541331011802
0.08980703609995544
0.08367570400005206
0.08714089380810038
0.0881516182096675
0.08823578829178587
0.08533986459951848
0.08528586240718142
0.09246234060265124
0.09543958370340988
0.10113321479875595
0.0852954959962517
0.08503478199709207
0.0868008274002932
0.08617670079693199
0.08686606670962646
0.08575112629914657
0.08675212219823152
0.08851466228952631
0.08669193870155141
0.08598540219245479
0.09174265919718891
0.08825434600003064
0.09101355490274728
0.09210289650363848
0.08842957749729977
0.09151819690596312
0.09641546739730984
0.08897723269183189
0.08759115899447352
0.08909631010610611
0.08659475449239835
0.08727664060425014
0.08975967640290036
0.0880124239018187
0.08781816000118851
0.08782353959977626
0.08771188840037211
0.0859700731933117
0.08629202200099825
0.08999135190388188
0.08485443199751899
0.08500011400319636
0.08638724719639868
0.08450685200514271
0.08326015330385417
0.08728501630248502
0.09149233700009063
0.0918294572038576
0.08715838090283796
0.09171255730325356
0.08722385860746726
0.0874186406028457
0.08753184599336236
0.08509925690013916
0.08713667939882726
0.08725763249676674
0.09049370409920812
0.09023440990131348
0.08936796960188076
0.08556048459140583
0.08393862040247768
0.08559773379238322
0.08736330050742254
0.08831313569098712
0.09630117559572682
0.0905486201052554
0.08970278770430014
0.08942763820523396
0.08810278490418569
0.09235159270465373
0.08824264040449634
0.08615993460407481
0.08727196789113804
0.08802834899397567
0.08823935140389949
0.08758509190520272
0.09494789330055937
0.08861919520422816
0.08437220980413258
0.087559211300686
0.08496012929826975
0.08491546059958636
0.08808957299916073
0.09200903660384938
0.08518427399685606
0.08744622140657157
0.08981798209715634
0.09139540310716257
0.08929482229286805
0.0841736342990771
0.08299675469752402
0.08307535899803042
0.08998126400401815
0.0856918019009754
0.0847408225061372
0.0857889506034553
0.08720522789517418
0.08804854069603607
0.08879045700887218
0.09211052139289677
0.0885492495028302
0.088923349394463
0.09423246489604935
0.08864844840718433
0.08739128810120747
0.08448645010357722
0.08825966320000589
0.09809874950442463
0.08587166679790244
0.08410841479199008
0.08365054030437022
0.08979073349619285
0.09442813140340149
0.08704190909629687
0.08834341409383342
0.0862721355049871
0.08564365160418674
0.0903130388003774
0.0856964980950579
0.08395655740750954
0.09430893500102684
0.09690947190392762
0.09077094739768654
0.09099874019157142
0.08988127000629902
0.08924989070510492
0.09000670369714499
0.08747622120426968
0.08647223020670936
0.08984312160173431
0.08413963010534645
0.08446818579686806
0.08765785620780661
0.08755661899922415
0.08496535710291937
0.0864423664053902
0.08442580860573798
0.08541181179462001
0.08603055059211329
0.08926013780292123
0.08775239750975743
0.086689079599455
0.08747646890114993
0.08953700099373237
0.0889852136024274
0.0852189979981631
0.08452366000274196
0.08387118839891627
0.08448655270040036
0.0872866956051439
0.08935986059950665
0.08520626210374757
0.08591915660072118
0.08591053109848872
0.08593789510196075
0.08716153471032158
0.08371544160181657
0.08462356369709596
0.08827357169939205
0.08308455960359425
0.09097788259387016
0.08548495370196178
0.09182142090285197
0.08666586059844121
0.0922497624065727
0.08460114699555561
0.08789567459607497
0.08667511589592322
0.087001055595465
0.08492655010195449
0.08867669140454382
0.08426140290684998
0.08549670230131597
0.08501802679384127
0.08996356119168922
0.08804726579692215
0.08943370000924915
0.08665735149988904
0.0873870411887765
0.08623091339832172
0.08864818760193885
0.0890621232916601
0.0856827481999062
0.08834293750114738
0.0907299189013429
0.08637677670922131
0.0877738467999734
0.08494819139596074
0.09000184909673407
0.08644131040200591
0.08419601279310882
0.08559927359456196
0.08434263980016113
0.08719926630146801
0.08624743400141596
0.08651980089489371
0.08954478660598397
0.08514987759990618
0.08878859799588099
0.09227170209633187
0.08655911539681256
0.08850526480237023
0.08782225230243057
0.09010907270712779
0.08745410849805921
0.09025694499723613
0.0855698760948144
0.0871059024007991
0.08546272240346298
0.08402254179818555
0.08517289659939706
0.08908554160734639
0.08811789229512215
0.08693610701011494
0.08999049400445074
0.08618232780136167
0.08660492369672283
0.08590959800640122
0.08406864460557699
0.08777394209755585
0.08732520849443973
0.08430155760142952
0.08528121890267357
0.09000275119906291
0.08953070479910821
0.09702408229932188
0.08680899731116369
0.09466143309837208
0.0937027627020143
0.08787644769763574
0.08540513019543142
0.08536818700376898
0.08609337930101901
0.08248696469236165
0.08948877600487322
0.08582349489443004
0.08717437429586425
0.0866116896038875
0.08748759200097993
0.08881937749683858
0.08851657800842076
0.08690036250045523
0.08525080929975956
0.08598840289050713
0.08653877980541438
0.10124241330195219
0.08560277000069619
0.08722942039603368
0.08497029929421843
0.08455377720529214
0.08402089830487966
0.09206102809403091
0.08549707629717887
0.09211086399154737
0.09118601999944076
0.0858805250027217
0.08908547590253875
0.09922038620570675
0.08590987139614299
0.08345030270284041
0.08530560469953344
0.08588358439737931
0.0865912848035805
0.087557327398099
0.08542544819647446
0.08655352510977536
0.08592171149794012
0.08450755439698696
0.08458606699714437
0.08538748739520088
0.08425208680564537
0.0891807405045256
0.08525072779739276
0.08824857979780062
0.08718734050635249
0.09152607410214841
0.08751689180498942
0.0864319910062477
0.08981585109140724
0.08511248669819907
0.08699473330052569
0.08609989259857684
0.08565917890518904
0.08375480390386655
